Large Language Models Produce Responses Perceived to be Empathic

Large Language Models (LLMs) have demonstrated surprising performance on many tasks, including writing supportive messages that display empathy. Here, we had these models generate empathic messages in response to posts describing common life experiences, such as workplace situations, parenting, relationships, and other anxiety- and anger-eliciting situations. Across two studies (N=192, 202), we showed human raters a variety of responses written by several models (GPT4 Turbo, Llama2, and Mistral), and had people rate these responses on how empathic they seemed to be. We found that LLM-generated responses were consistently rated as more empathic than human-written responses. Linguistic analyses also show that these models write in distinct, predictable ``styles", in terms of their use of punctuation, emojis, and certain words. These results highlight the potential of using LLMs to enhance human peer support in contexts where empathy is important.

==> data/LIWC_results/all_data/all_study1b_LIWC-22_Results.csv <==
post_num,domain,length,seeker_post,human_resp_original,ColumnID,Text,Segment,WC,Analytic,Clout,Authentic,Tone,WPS,BigWords,Dic,Linguistic,function,pronoun,ppron,i,we,you,shehe,they,ipron,det,article,number,prep,auxverb,adverb,conj,negate,verb,adj,quantity,Drives,affiliation,achieve,power,Cognition,allnone,cogproc,insight,cause,discrep,tentat,certitude,differ,memory,Affect,tone_pos,tone_neg,emotion,emo_pos,emo_neg,emo_anx,emo_anger,emo_sad,swear,Social,socbehav,prosocial,polite,conflict,moral,comm,socrefs,family,friend,female,male,Culture,politic,ethnicity,tech,Lifestyle,leisure,home,work,money,relig,Physical,health,illness,wellness,mental,substances,sexual,food,death,need,want,acquire,lack,fulfill,fatigue,reward,risk,curiosity,allure,Perception,attention,motion,space,visual,auditory,feeling,time,focuspast,focuspresent,focusfuture,Conversation,netspeak,assent,nonflu,filler,AllPunc,Period,Comma,QMark,Exclam,Apostro,OtherP,Emoji
1,work,77,I was reviewing my compensation and saw I got a 3% merit raise in December. I have yet to complete my review. No one told me about the raise. Is it typical for companies to provide raises at the end of the year or in the review period - jan - March. I am hoping what I got isn’t it and I get a cost of living raise. I have always gotten something in the review period.,"In my experience, I also got my raises after a review. However, I don’t know what job circle you are working in. In the current times of 2024, the job market is being hit pretty hard with high interest rates so a lot of businesses are trying to cut back on spending. I really hope that your 3% raise isn’t all you got. Have you tried talking to your coworkers about raises? Perhaps its merely an HR issue, plus it doesn’t make a whole lot of sense to give someone a raise without explaining their performances that reflected said raise.",,,1,100,42.65,51.99,85.71,20.23,16.67,15,94,76,56,17,11,5,0,5,0,1,6,18,7,2,15,7,9,5,3,22,5,7,4,1,3,0,17,0,17,5,1,2,6,2,3,0,2,1,1,1,1,0,0,0,0,0,12,4,0,0,0,0,2,8,0,0,0,0,0,0,0,0,9,0,0,7,3,0,0,0,0,0,0,0,0,0,0,0,1,2,0,0,0,0,0,0,7,13,0,5,5,1,0,2,3,2,9,1,0,0,0,0,0,14,5,4,1,0,3,1,0
1,work,77,I was reviewing my compensation and saw I got a 3% merit raise in December. I have yet to complete my review. No one told me about the raise. Is it typical for companies to provide raises at the end of the year or in the review period - jan - March. I am hoping what I got isn’t it and I get a cost of living raise. I have always gotten something in the review period.,"In my experience, I also got my raises after a review. However, I don’t know what job circle you are working in. In the current times of 2024, the job market is being hit pretty hard with high interest rates so a lot of businesses are trying to cut back on spending. I really hope that your 3% raise isn’t all you got. Have you tried talking to your coworkers about raises? Perhaps its merely an HR issue, plus it doesn’t make a whole lot of sense to give someone a raise without explaining their performances that reflected said raise.",,,1,152,65.84,92.39,87.07,87.33,19,26.97,96.71,69.74,55.26,14.47,9.87,1.32,0,8.55,0,0,4.61,12.5,7.89,0,19.08,9.87,5.92,6.58,1.32,15.79,6.58,3.29,3.29,0,2.63,0.66,20.39,0,20.39,7.24,1.97,3.95,5.26,0,3.95,0,4.61,4.61,0,0.66,0.66,0,0,0,0,0,14.47,5.26,0,0.66,0,0.66,3.29,9.21,0,0,0,0,0,0,0,0,7.89,0,0,5.26,2.63,0,0.66,0,0,0,0,0,0,0,0,0.66,0.66,1.97,0,0.66,0,1.32,1.32,0,3.95,10.53,1.32,3.95,3.95,1.32,0,0.66,7.89,4.61,7.24,0.66,0,0,0,0,0,15.13,5.26,3.95,0,0,5.92,0,0
1,work,77,I was reviewing my compensation and saw I got a 3% merit raise in December. I have yet to complete my review. No one told me about the raise. Is it typical for companies to provide raises at the end of the year or in the review period - jan - March. I am hoping what I got isn’t it and I get a cost of living raise. I have always gotten something in the review period.,"In my experience, I also got my raises after a review. However, I don’t know what job circle you are working in. In the current times of 2024, the job market is being hit pretty hard with high interest rates so a lot of businesses are trying to cut back on spending. I really hope that your 3% raise isn’t all you got. Have you tried talking to your coworkers about raises? Perhaps its merely an HR issue, plus it doesn’t make a whole lot of sense to give someone a raise without explaining their performances that reflected said raise.",,,1,173,23.68,63.99,94.97,56.29,15.73,31.21,94.22,65.9,54.91,15.61,8.67,1.16,0,6.36,0,1.16,6.94,15.61,5.2,1.16,11.56,9.83,5.2,10.4,1.73,14.45,5.78,2.89,2.89,0,1.16,1.73,21.39,0,21.39,5.78,0,1.73,9.83,1.73,8.09,0.58,4.62,3.47,1.16,2.31,1.16,1.16,0,0.58,0,0,14.45,5.78,0,0.58,0,0,4.05,8.67,0,0,0,0,0,0,0,0,8.67,0,0,6.36,2.31,0,1.16,0,0,0,0,0,0,0,0,0,0,1.73,0,0,0,0.58,0.58,0,2.89,9.83,1.16,4.62,4.62,0,0,0,4.62,2.89,6.94,1.73,0.58,0.58,0,0,0,17.34,5.2,5.2,0,1.16,5.2,0.58,0
1,work,77,I was reviewing my compensation and saw I got a 3% merit raise in December. I have yet to complete my review. No one told me about the raise. Is it typical for companies to provide raises at the end of the year or in the review period - jan - March. I am hoping what I got isn’t it and I get a cost of living raise. I have always gotten something in the review period.,"In my experience, I also got my raises after a review. However, I don’t know what job circle you are working in. In the current times of 2024, the job market is being hit pretty hard with high interest rates so a lot of businesses are trying to cut back on spending. I really hope that your 3% raise isn’t all you got. Have you tried talking to your coworkers about raises? Perhaps its merely an HR issue, plus it doesn’t make a whole lot of sense to give someone a raise without explaining their performances that reflected said raise.",,,1,122,40.68,76.91,87.98,44.83,20.33,24.59,95.08,73.77,58.2,13.11,7.38,0.82,1.64,4.92,0,0,5.74,11.48,4.92,0.82,17.21,13.11,6.56,8.2,0.82,22.13,6.56,3.28,3.28,1.64,0.82,0.82,18.85,0,18.85,3.28,0.82,0.82,8.2,0,5.74,0.82,3.28,1.64,0,1.64,0,0,0,0,0,0,13.93,6.56,1.64,0,0,0,4.1,7.38,0,0,0,0,0,0,0,0,6.56,0,0,4.1,2.46,0,0.82,0,0,0,0,0,0,0,0,0,0,1.64,0,0,0,1.64,0,0.82,4.92,9.84,0.82,4.1,5.74,0,0.82,0,5.74,3.28,9.02,4.1,0,0,0,0,0,14.75,4.92,4.92,0,0,4.92,0,0
1,work,77,I was reviewing my compensation and saw I got a 3% merit raise in December. I have yet to complete my review. No one told me about the raise. Is it typical for companies to provide raises at the end of the year or in the review period - jan - March. I am hoping what I got isn’t it and I get a cost of living raise. I have always gotten something in the review period.,"In my experience, I also got my raises after a review. However, I don’t know what job circle you are working in. In the current times of 2024, the job market is being hit pretty hard with high interest rates so a lot of businesses are trying to cut back on spending. I really hope that your 3% raise isn’t all you got. Have you tried talking to your coworkers about raises? Perhaps its merely an HR issue, plus it doesn’t make a whole lot of sense to give someone a raise without explaining their performances that reflected said raise.",,,1,73,4.93,96.47,37.99,63.38,18.25,8.22,97.26,84.93,69.86,21.92,10.96,0,0,8.22,0,1.37,10.96,15.07,5.48,1.37,15.07,13.7,13.7,9.59,0,23.29,5.48,4.11,1.37,0,0,1.37,17.81,2.74,15.07,1.37,1.37,2.74,10.96,0,6.85,0,2.74,2.74,0,1.37,1.37,0,0,0,0,0,19.18,5.48,0,0,0,0,4.11,12.33,0,0,0,0,0,0,0,0,5.48,0,0,4.11,1.37,0,1.37,0,0,0,0,0,0,0,0,0,0,1.37,0,0,0,0,0,0,9.59,8.22,0,2.74,5.48,0,0,0,2.74,1.37,13.7,1.37,1.37,1.37,0,0,0,19.18,5.48,4.11,0,0,8.22,1.37,0
1,work,77,I was reviewing my compensation and saw I got a 3% merit raise in December. I have yet to complete my review. No one told me about the raise. Is it typical for companies to provide raises at the end of the year or in the review period - jan - March. I am hoping what I got isn’t it and I get a cost of living raise. I have always gotten something in the review period.,"In my experience, I also got my raises after a review. However, I don’t know what job circle you are working in. In the current times of 2024, the job market is being hit pretty hard with high interest rates so a lot of businesses are trying to cut back on spending. I really hope that your 3% raise isn’t all you got. Have you tried talking to your coworkers about raises? Perhaps its merely an HR issue, plus it doesn’t make a whole lot of sense to give someone a raise without explaining their performances that reflected said raise.",,,1,127,25.62,98.24,33.34,57.15,21.17,28.35,96.06,71.65,59.06,20.47,10.24,0.79,0,9.45,0,0,10.24,16.54,7.87,0.79,14.96,12.6,6.3,7.87,0.79,19.69,4.72,0.79,1.57,0,0.79,0.79,22.05,0,22.05,6.3,0,4.72,7.09,0,2.36,0,7.09,4.72,2.36,3.15,0.79,2.36,1.57,0,0,0,16.54,6.3,0.79,0.79,0,0,2.36,10.24,0,0,0,0,0,0,0,0,4.72,0,0,2.36,2.36,0,0.79,0,0,0,0,0,0,0,0,1.57,0.79,0.79,0.79,0,0,1.57,0,0,2.36,10.24,0.79,1.57,6.3,0.79,0,1.57,3.15,4.72,11.02,2.36,0,0,0,0,0,14.17,3.94,2.36,0.79,0,6.3,0.79,0
2,work,145,"Hey I just wanted to confirm and see if this is common or its just me. I am currently managing a team in a small office. Well, I should be at least. There is no team. I'm trying to hire the team. But every time an interview gets scheduled, they don't show up. Don't call, nothing. I even do Zoom interviews if that's more convenient for them. I'm currently waiting on a candidate to join the zoom meeting while I type this ( been 10 minutes now). Even though she confirmed she would be joining at 9.02 this morning. TF is going on. Its my 5th candidate that does this. Is this common behavior? Does everyone go thru this when hiring? This is only my second management position and the first came with a full staff so its my first time hiring for multiple positions.","Bro, that is so weird. Why the heck would someone ask to get interviewed and then just never show up ever? What job are you even managing by the way, that is so weird that you got hired to simply hire other people. You shouldn’t be placed in a position like that. Have you tried asking for help internally about the issue? Beyond these slew of questions, it seems that you are a bit stressed about the situation since you can’t even do your job without people being hired. Final questions : how are these people applying to the job by the way? Is there any type of new info that is presented in between their application process and interview request?",human,"Bro, that is so weird. Why the heck would someone ask to get interviewed and then just never show up ever? What job are you even managing by the way, that is so weird that you got hired to simply hire other people. You shouldn’t be placed in a position like that. Have you tried asking for help internally about the issue? Beyond these slew of questions, it seems that you are a bit stressed about the situation since you can’t even do your job without people being hired. I haven’t been in your position before but I am trying to build a team and not even having the resources to back you up must be really frustrating. I want you to know that these no-shows do not reflect anything about yourself as a manager. Final questions : how are these people applying to the job by the way? Is there any type of new info that is presented in between their application process and interview request?",1,166,18.65,77.23,58.31,20.23,16.6,15.66,94.58,75.3,65.66,17.47,9.04,1.81,0,6.63,0,0.6,8.43,15.66,6.63,0,15.66,12.65,10.84,6.02,3.61,18.67,3.01,0.6,4.22,1.81,1.2,1.2,18.07,1.2,16.87,4.22,1.81,4.22,3.61,2.41,4.22,0,2.41,1.2,1.2,1.2,0,1.2,0.6,0.6,0,0,13.25,4.22,1.2,0.6,0,0,2.41,9.64,0,0,0,0.6,0,0,0,0,6.63,0,0,6.63,0,0,0,0,0,0,0,0,0,0,0,0,0.6,1.2,0,0,0,0,0,1.2,4.82,10.84,0,0,9.04,1.81,0,0,4.22,2.41,6.02,0,0.6,0.6,0,0,0,10.84,3.61,1.81,2.41,0,1.81,1.2,0
2,work,145,"Hey I just wanted to confirm and see if this is common or its just me. I am currently managing a team in a small office. Well, I should be at least. There is no team. I'm trying to hire the team. But every time an interview gets scheduled, they don't show up. Don't call, nothing. I even do Zoom interviews if that's more convenient for them. I'm currently waiting on a candidate to join the zoom meeting while I type this ( been 10 minutes now). Even though she confirmed she would be joining at 9.02 this morning. TF is going on. Its my 5th candidate that does this. Is this common behavior? Does everyone go thru this when hiring? This is only my second management position and the first came with a full staff so its my first time hiring for multiple positions.","Bro, that is so weird. Why the heck would someone ask to get interviewed and then just never show up ever? What job are you even managing by the way, that is so weird that you got hired to simply hire other people. You shouldn’t be placed in a position like that. Have you tried asking for help internally about the issue? Beyond these slew of questions, it seems that you are a bit stressed about the situation since you can’t even do your job without people being hired. Final questions : how are these people applying to the job by the way? Is there any type of new info that is presented in between their application process and interview request?",gpt_base,"I'm really sorry to hear about the challenges you're facing with no-show candidates. It can be incredibly frustrating and disheartening when you're trying to build a team and the people you're counting on to interview don't follow through. Unfortunately, this has become a more common occurrence in many industries, especially with the ease of applying to jobs online and the impersonal nature of digital communication. It's not a reflection of your capabilities as a manager.
 
 It might be helpful to consider confirming the interview a day in advance and perhaps even an hour before the scheduled time. This could help to ensure that the candidate remembers and prioritizes the interview. Additionally, you might want to ask for confirmation of their attendance as part of your scheduling process. Remember, the right candidates those who are reliable and enthusiastic will show up. It's a tough process, but it's important not to lose hope. Keep pushing forward, and you'll find the team members you're looking for. Hang in there!",1,166,63.39,90.15,9.35,67.67,15.09,27.11,91.57,74.1,57.23,12.05,6.63,0.6,0,4.82,0,0.6,5.42,15.66,10.24,0,16.27,11.45,6.02,7.23,1.81,22.89,6.02,3.01,5.42,2.41,2.41,0.6,12.65,0,12.65,3.01,0,3.01,2.41,1.2,2.41,1.2,6.63,4.82,1.81,2.41,1.2,1.2,0,0.6,0.6,0,15.66,6.63,3.01,0,0,0,3.01,10.24,0,0,0,0,3.01,1.81,0,1.2,4.82,0,0,4.82,0,0,0,0,0,0,0,0,0,0,0,0,1.2,0,0,0,0,0.6,0.6,1.2,4.82,9.04,1.81,0.6,4.22,2.41,0.6,0,3.01,1.81,7.23,3.01,0,0,0,0,0,16.87,6.02,3.61,0,0.6,6.02,0.6,0
2,work,145,"Hey I just wanted to confirm and see if this is common or its just me. I am currently managing a team in a small office. Well, I should be at least. There is no team. I'm trying to hire the team. But every time an interview gets scheduled, they don't show up. Don't call, nothing. I even do Zoom interviews if that's more convenient for them. I'm currently waiting on a candidate to join the zoom meeting while I type this ( been 10 minutes now). Even though she confirmed she would be joining at 9.02 this morning. TF is going on. Its my 5th candidate that does this. Is this common behavior? Does everyone go thru this when hiring? This is only my second management position and the first came with a full staff so its my first time hiring for multiple positions.","Bro, that is so weird. Why the heck would someone ask to get interviewed and then just never show up ever? What job are you even managing by the way, that is so weird that you got hired to simply hire other people. You shouldn’t be placed in a position like that. Have you tried asking for help internally about the issue? Beyond these slew of questions, it seems that you are a bit stressed about the situation since you can’t even do your job without people being hired. Final questions : how are these people applying to the job by the way? Is there any type of new info that is presented in between their application process and interview request?",llama_base,"Hey there! Oh my, it sounds like you're going through a bit of a frustrating experience! 😔 I can totally understand your concern, especially since this is your first time hiring for multiple positions. 🤔 First of all, let me assure you that it's not uncommon for candidates to cancel or not show up for interviews, especially in today's job market. 🙃 It's possible that some candidates may be overwhelmed with other opportunities or may have changed their minds about the position. 🤷‍♀️ However, it's important to remember that you have the power to set boundaries and expectations with your candidates. 💪 You can start by clearly communicating your expectations for the interview process, such as the time and date of the interview, and the consequences of not showing up or cancelling at the last minute. 📝 It might also be helpful to have a backup plan in place, such as having a list of alternative candidates ready to go in case someone doesn't show up. 💡 And don't be afraid to follow up with no-shows to see if they're still interested in the position. 📞 Remember that hiring is a two-way street, and it's okay to be picky about who you choose to bring onto your team. 😊 Good luck, and I hope you find some amazing candidates soon! 🤞",1,211,54.22,75.07,69,57.27,17.58,20.85,93.84,74.88,61.14,14.22,8.53,1.9,0,5.21,0,0.95,5.69,15.64,6.16,0.95,18.48,10.9,5.21,7.11,2.37,18.96,4.74,3.79,1.9,0.47,0.95,0.47,16.11,0.47,15.64,2.84,1.42,1.42,4.74,1.42,4.74,0.95,6.16,4.27,1.9,2.84,1.42,1.42,0.95,0.47,0,0,13.27,3.79,0.95,0,0,0,1.9,9.95,0,0,0,0,2.37,2.37,0,0,3.32,0,0,2.84,0.47,0,0,0,0,0,0,0,0,0,0,0,0.47,0,0,0,0,0.47,0.95,0.47,8.53,11.85,0.47,1.42,7.58,1.9,0.47,0,3.79,1.9,6.16,5.21,1.42,0.47,0.47,0.47,0,15.17,3.79,4.74,0,1.42,4.27,0.95,5.21
2,work,145,"Hey I just wanted to confirm and see if this is common or its just me. I am currently managing a team in a small office. Well, I should be at least. There is no team. I'm trying to hire the team. But every time an interview gets scheduled, they don't show up. Don't call, nothing. I even do Zoom interviews if that's more convenient for them. I'm currently waiting on a candidate to join the zoom meeting while I type this ( been 10 minutes now). Even though she confirmed she would be joining at 9.02 this morning. TF is going on. Its my 5th candidate that does this. Is this common behavior? Does everyone go thru this when hiring? This is only my second management position and the first came with a full staff so its my first time hiring for multiple positions.","Bro, that is so weird. Why the heck would someone ask to get interviewed and then just never show up ever? What job are you even managing by the way, that is so weird that you got hired to simply hire other people. You shouldn’t be placed in a position like that. Have you tried asking for help internally about the issue? Beyond these slew of questions, it seems that you are a bit stressed about the situation since you can’t even do your job without people being hired. Final questions : how are these people applying to the job by the way? Is there any type of new info that is presented in between their application process and interview request?",mistral_base,"I'm really sorry to hear that you're experiencing frustration with candidates not showing up to scheduled interviews. It can be disheartening and time-consuming, especially when you're trying to build a team. It's important to remember that no-shows are not uncommon in the hiring process, and there can be various reasons for it such as unforeseen circumstances or miscommunication. You're not alone in this experience, and it's a learning opportunity for you as a manager to explore different interview formats, communication channels, and follow-up strategies to minimize no-shows and ensure a productive hiring process. Keep persisting, and don't hesitate to reach out if you need any additional support or resources.",1,109,31.45,40.06,51.66,63.58,21.8,36.7,87.16,68.81,54.13,11.93,5.5,0.92,0,4.59,0,0,6.42,9.17,4.59,0,14.68,11.01,4.59,11.01,3.67,19.27,7.34,1.83,6.42,0.92,4.59,0.92,18.35,0,18.35,3.67,0.92,3.67,4.59,0.92,7.34,0.92,6.42,4.59,1.83,1.83,0,1.83,0,0.92,0.92,0,13.76,6.42,2.75,0,0,0,2.75,7.34,0,0,0,0,0.92,0.92,0,0,7.34,0,0,7.34,0,0,0,0,0,0,0,0,0,0,0,0.92,0,0,0,0,0,0.92,0.92,0.92,2.75,9.17,0.92,1.83,5.5,0.92,0.92,0,2.75,0.92,9.17,0,0,0,0,0,0,20.18,4.59,5.5,0,0,6.42,3.67,0
2,work,145,"Hey I just wanted to confirm and see if this is common or its just me. I am currently managing a team in a small office. Well, I should be at least. There is no team. I'm trying to hire the team. But every time an interview gets scheduled, they don't show up. Don't call, nothing. I even do Zoom interviews if that's more convenient for them. I'm currently waiting on a candidate to join the zoom meeting while I type this ( been 10 minutes now). Even though she confirmed she would be joining at 9.02 this morning. TF is going on. Its my 5th candidate that does this. Is this common behavior? Does everyone go thru this when hiring? This is only my second management position and the first came with a full staff so its my first time hiring for multiple positions.","Bro, that is so weird. Why the heck would someone ask to get interviewed and then just never show up ever? What job are you even managing by the way, that is so weird that you got hired to simply hire other people. You shouldn’t be placed in a position like that. Have you tried asking for help internally about the issue? Beyond these slew of questions, it seems that you are a bit stressed about the situation since you can’t even do your job without people being hired. Final questions : how are these people applying to the job by the way? Is there any type of new info that is presented in between their application process and interview request?",gpt_low,"Yes, sometimes candidates don't show up for interviews. It's not entirely uncommon. You might want to look into how you're scheduling these interviews or where you're finding your candidates. Maybe there's something about the job description or the company that's not appealing to them.",1,44,2.21,86.82,89.39,55.62,11,29.55,100,75,63.64,20.45,11.36,0,0,9.09,0,2.27,9.09,11.36,4.55,0,13.64,15.91,13.64,4.55,6.82,20.45,4.55,2.27,0,0,0,0,29.55,2.27,27.27,4.55,2.27,2.27,13.64,2.27,9.09,0,2.27,2.27,0,0,0,0,0,0,0,0,25,6.82,0,0,0,0,6.82,15.91,0,0,0,0,4.55,4.55,0,0,11.36,0,0,11.36,0,0,0,0,0,0,0,0,0,0,0,0,2.27,0,0,0,0,0,0,0,4.55,13.64,2.27,0,9.09,4.55,0,0,4.55,0,13.64,2.27,2.27,0,2.27,0,0,25,9.09,2.27,0,0,13.64,0,0
2,work,145,"Hey I just wanted to confirm and see if this is common or its just me. I am currently managing a team in a small office. Well, I should be at least. There is no team. I'm trying to hire the team. But every time an interview gets scheduled, they don't show up. Don't call, nothing. I even do Zoom interviews if that's more convenient for them. I'm currently waiting on a candidate to join the zoom meeting while I type this ( been 10 minutes now). Even though she confirmed she would be joining at 9.02 this morning. TF is going on. Its my 5th candidate that does this. Is this common behavior? Does everyone go thru this when hiring? This is only my second management position and the first came with a full staff so its my first time hiring for multiple positions.","Bro, that is so weird. Why the heck would someone ask to get interviewed and then just never show up ever? What job are you even managing by the way, that is so weird that you got hired to simply hire other people. You shouldn’t be placed in a position like that. Have you tried asking for help internally about the issue? Beyond these slew of questions, it seems that you are a bit stressed about the situation since you can’t even do your job without people being hired. Final questions : how are these people applying to the job by the way? Is there any type of new info that is presented in between their application process and interview request?",gpt_high,"I can sense the frustration and confusion you must be feeling right now. It's incredibly disheartening to prepare for interviews, to invest your time and hope into the potential of building a strong team, only to be met with silence and no-shows. This isn't just an inconvenience; it's a reflection of the challenges and unpredictability you're facing in your new leadership role. It's not common to have such a consistent pattern of candidates not showing up, and it's understandable that this experience is making you question the norms of the hiring process. It's clear that this is more than a logistical issue. It's impacting your confidence in your ability to form the team you envision. Please know that while it's not typical for every hiring manager to go through this, it does happen, and it's not a reflection of your capabilities. Your dedication to finding the right fit for your team is commendable, and I'm here to support you through this process. Let's explore some strategies to improve candidate engagement and ensure that your time and efforts are respected.",1,179,34.58,95.36,19.63,80.06,19.89,26.26,91.06,68.16,59.22,18.99,8.94,1.12,0.56,7.26,0,0,10.06,18.99,7.26,0,13.97,12.29,2.79,6.15,2.79,17.88,3.91,2.23,8.94,2.79,4.47,2.23,15.08,0.56,13.97,5.03,1.12,2.23,2.23,1.68,3.35,0,7.26,5.59,1.68,2.79,1.12,1.68,0,0.56,0.56,0,16.2,5.59,3.35,0.56,0,0.56,1.12,12.29,0,0,0,0,1.12,1.12,0,0,3.91,0,0,3.91,0.56,0,0,0,0,0,0,0,0,0,0,0,0.56,0,0,0,0,0,0,0.56,5.03,7.82,0.56,1.12,3.35,1.68,0.56,1.12,1.68,0.56,10.61,1.68,0,0,0,0,0,16.2,5.03,3.35,0,0,6.7,1.12,0
3,work,112,"My boss scolded me for sending an invoice to the wrong email address (same person) The client have 2 companies, one main work and the other one is her side hustle. I was scolded for sending an invoice to her main work email and the invoice was for her other company.

In my defense, this was never communicated with me in the first place. Our system automatically pulled the “main work” email because the side hustle company is new and is not yet registered in our system. Mind you, it’s the same exact name.

I apologized even though I was never informed, because yeah that’s what you do if you need the job lol","It sucks that you got scolded by your boss unfairly. I personally hate the way jobs work in the corporate “boss to employee” sense because it really takes away self-respect and almost forces you to wear a mask in front of your boss. Your final line saying that what you did was needed to keep the job is a little sad. Did you clarify that you didn’t know and that you weren’t informed about the issue? Maybe if you have the chance you could go speak to your boss again later next week speaking about the situation. Has your boss every scolded you unfairly before? Regardless, I hope that this isn’t a repeating pattern and you don’t deserve that type of treatment.",human,"It sucks that you got scolded by your boss unfairly. I personally hate the way jobs work in the corporate “boss to employee” sense because it really takes away self-respect and almost forces you to wear a mask in front of your boss. Your final line saying that what you did was needed to keep the job is a little sad. Did you clarify that you didn’t know and that you weren’t informed about the issue? Maybe if you have the chance you could go speak to your boss again later next week speaking about the situation. Has your boss every scolded you unfairly before? Regardless, I hope that this isn’t a repeating pattern and you don’t deserve that type of treatment. I also want to point out how you chose to apologize and take responsibility. That shows a lot of guts and maturity in my opinion.  While it's easy to remember that everyone makes mistakes, the important part is how we handle those mistakes.",1,165,22.17,98.58,50.45,3.06,16.5,16.36,94.55,75.76,58.79,21.82,12.73,2.42,0.61,9.7,0,0,9.09,17.58,6.67,0,11.52,7.88,6.67,6.06,2.42,19.39,4.24,4.24,6.67,0.61,0.61,5.45,20.61,1.21,19.39,6.06,3.64,4.24,3.03,0.61,3.64,0.61,6.06,1.82,4.24,1.82,0.61,1.21,0,0.61,0.61,0,22.42,7.88,0.61,0.61,1.21,1.82,4.24,14.55,0,0,0,0,0,0,0,0,6.67,0,0,6.67,0,0,0.61,0,0,0,0,0,0,0,0,0.61,1.21,1.82,0,0,0,0,0,0,4.24,6.67,1.21,0.61,4.85,0,0,0.61,4.85,6.67,4.85,0.61,0,0,0,0,0,12.12,4.85,1.21,1.21,0,3.03,1.82,0
3,work,112,"My boss scolded me for sending an invoice to the wrong email address (same person) The client have 2 companies, one main work and the other one is her side hustle. I was scolded for sending an invoice to her main work email and the invoice was for her other company.

In my defense, this was never communicated with me in the first place. Our system automatically pulled the “main work” email because the side hustle company is new and is not yet registered in our system. Mind you, it’s the same exact name.

I apologized even though I was never informed, because yeah that’s what you do if you need the job lol","It sucks that you got scolded by your boss unfairly. I personally hate the way jobs work in the corporate “boss to employee” sense because it really takes away self-respect and almost forces you to wear a mask in front of your boss. Your final line saying that what you did was needed to keep the job is a little sad. Did you clarify that you didn’t know and that you weren’t informed about the issue? Maybe if you have the chance you could go speak to your boss again later next week speaking about the situation. Has your boss every scolded you unfairly before? Regardless, I hope that this isn’t a repeating pattern and you don’t deserve that type of treatment.",gpt_base,"I'm really sorry to hear that you were scolded for something that seems to have been a genuine oversight and not a mistake on your part. It's understandable that you would use the information available to you in the system, especially if the new details hadn't been communicated or updated. It's commendable that you chose to apologize and take responsibility, even though you were not informed of the change. That shows a lot of professionalism on your part.
 
 Remember, everyone makes mistakes, and it's how we handle them that truly matters. It's also important for processes to be updated to prevent such situations. Perhaps this incident could be an opportunity to suggest a review of how new client information is communicated and recorded. Hang in there, and don't be too hard on yourself. You're doing your best with the information you were given.",1,143,14.06,88.92,50.45,64.31,15.89,24.48,94.41,78.32,64.34,18.88,9.79,0.7,0.7,7.69,0,0.7,9.09,15.38,6.99,0,12.59,14.69,7.69,6.29,2.8,21.68,5.59,3.5,4.2,0.7,1.4,2.1,25.87,0.7,25.17,8.39,4.2,2.8,3.5,1.4,5.59,0.7,5.59,4.2,1.4,0,0,0,0,0,0,0,14.69,4.2,1.4,0.7,0.7,0.7,1.4,10.49,0,0,0,0,0,0,0,0,2.8,0,0,2.8,0,0,0,0,0,0,0,0,0,0,0,0,0,0.7,0,0,0,0.7,0.7,0,2.8,4.9,0.7,0,2.8,0,0.7,0.7,3.5,7.69,6.99,0,0,0,0,0,0,15.38,6.29,3.5,0,0,5.59,0,0
3,work,112,"My boss scolded me for sending an invoice to the wrong email address (same person) The client have 2 companies, one main work and the other one is her side hustle. I was scolded for sending an invoice to her main work email and the invoice was for her other company.

In my defense, this was never communicated with me in the first place. Our system automatically pulled the “main work” email because the side hustle company is new and is not yet registered in our system. Mind you, it’s the same exact name.

I apologized even though I was never informed, because yeah that’s what you do if you need the job lol","It sucks that you got scolded by your boss unfairly. I personally hate the way jobs work in the corporate “boss to employee” sense because it really takes away self-respect and almost forces you to wear a mask in front of your boss. Your final line saying that what you did was needed to keep the job is a little sad. Did you clarify that you didn’t know and that you weren’t informed about the issue? Maybe if you have the chance you could go speak to your boss again later next week speaking about the situation. Has your boss every scolded you unfairly before? Regardless, I hope that this isn’t a repeating pattern and you don’t deserve that type of treatment.",llama_base,"Oh no, that sounds like a frustrating situation! It's understandable that you would apologize, even if you weren't informed, in order to maintain a positive professional relationship. It's important to communicate your concerns and clarify any misunderstandings with your boss. It might be helpful to have a conversation with your boss to explain the situation and express your concerns. You could say something like, ""I wanted to talk to you about the invoice I sent to the wrong email address. I understand that it was not the correct email for the client's main work company, and I apologize for any inconvenience this may have caused. I want to make sure that I'm using the correct information for future invoices. Can you please let me know the correct email address for the client's side hustle company?"" Remember to approach the conversation with a solution-focused mindset and a willingness to learn and improve. Your boss may appreciate your proactive approach and willingness to take responsibility for your actions.",1,166,66.76,90.15,18.86,37.57,16.6,29.52,90.96,69.28,53.61,17.47,11.45,4.22,0,7.23,0,0,6.02,17.47,8.43,0,13.86,8.43,1.2,4.22,1.81,19.28,4.22,0,6.02,0.6,1.81,3.61,19.88,0.6,19.28,7.23,1.81,3.01,4.22,0,1.81,0.6,3.61,2.41,1.2,1.2,0.6,0.6,0,0.6,0,0,22.89,10.84,3.01,1.81,0,0.6,6.63,10.84,0,0,0,0,1.81,0,0,1.81,6.02,0,0,6.02,0,0,0,0,0,0,0,0,0,0,0,0,1.2,0.6,0,0,0,0,0,0,6.02,4.22,1.2,1.2,1.2,0,0.6,0,0.6,4.82,2.41,3.61,0.6,0,0,0.6,0,14.46,4.82,3.01,0.6,0.6,3.61,1.81,0
3,work,112,"My boss scolded me for sending an invoice to the wrong email address (same person) The client have 2 companies, one main work and the other one is her side hustle. I was scolded for sending an invoice to her main work email and the invoice was for her other company.

In my defense, this was never communicated with me in the first place. Our system automatically pulled the “main work” email because the side hustle company is new and is not yet registered in our system. Mind you, it’s the same exact name.

I apologized even though I was never informed, because yeah that’s what you do if you need the job lol","It sucks that you got scolded by your boss unfairly. I personally hate the way jobs work in the corporate “boss to employee” sense because it really takes away self-respect and almost forces you to wear a mask in front of your boss. Your final line saying that what you did was needed to keep the job is a little sad. Did you clarify that you didn’t know and that you weren’t informed about the issue? Maybe if you have the chance you could go speak to your boss again later next week speaking about the situation. Has your boss every scolded you unfairly before? Regardless, I hope that this isn’t a repeating pattern and you don’t deserve that type of treatment.",mistral_base,"I'm sorry to hear that you made an error with the email address for sending an invoice. It can be confusing when clients have multiple companies or email addresses, especially if they're not clearly distinguished in your system. I understand that you apologized even though the mistake was not your fault. It's important to communicate openly with your boss about the situation and offer a solution, such as re-sending the invoice to the correct email address. Remember, mistakes happen and it's how we handle them that matters. Let's focus on moving forward and learning from this experience.",1,97,24.23,92.72,19.6,4.31,16.17,28.87,88.66,69.07,56.7,18.56,11.34,2.06,2.06,5.15,0,2.06,7.22,16.49,8.25,0,11.34,9.28,7.22,8.25,2.06,16.49,5.15,1.03,5.15,2.06,1.03,2.06,21.65,0,19.59,5.15,2.06,3.09,3.09,1.03,5.15,1.03,4.12,1.03,3.09,1.03,0,1.03,0,0,0,0,21.65,11.34,5.15,1.03,0,0,4.12,13.4,0,0,0,0,3.09,0,0,3.09,3.09,0,0,3.09,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.03,5.15,1.03,1.03,2.06,0,1.03,0,1.03,4.12,6.19,0,0,0,0,0,0,15.46,6.19,3.09,0,0,5.15,1.03,0
3,work,112,"My boss scolded me for sending an invoice to the wrong email address (same person) The client have 2 companies, one main work and the other one is her side hustle. I was scolded for sending an invoice to her main work email and the invoice was for her other company.

In my defense, this was never communicated with me in the first place. Our system automatically pulled the “main work” email because the side hustle company is new and is not yet registered in our system. Mind you, it’s the same exact name.

I apologized even though I was never informed, because yeah that’s what you do if you need the job lol","It sucks that you got scolded by your boss unfairly. I personally hate the way jobs work in the corporate “boss to employee” sense because it really takes away self-respect and almost forces you to wear a mask in front of your boss. Your final line saying that what you did was needed to keep the job is a little sad. Did you clarify that you didn’t know and that you weren’t informed about the issue? Maybe if you have the chance you could go speak to your boss again later next week speaking about the situation. Has your boss every scolded you unfairly before? Regardless, I hope that this isn’t a repeating pattern and you don’t deserve that type of treatment.",gpt_low,"Just make sure to double-check next time. It's not a big deal, and it's not like you did it on purpose. Just update the system with the correct email and move on.",1,32,52.84,11.66,32.54,,10.67,9.38,96.88,81.25,62.5,12.5,3.13,0,0,3.13,0,0,9.38,12.5,9.38,3.13,15.63,9.38,6.25,6.25,6.25,18.75,9.38,6.25,0,0,0,0,12.5,0,12.5,0,3.13,0,0,0,6.25,0,0,0,0,0,0,0,0,0,0,0,6.25,3.13,0,0,0,0,3.13,3.13,0,0,0,0,3.13,0,0,3.13,3.13,0,0,3.13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9.38,9.38,6.25,3.13,0,0,0,0,6.25,3.13,6.25,6.25,0,0,0,0,0,21.88,9.38,3.13,0,0,6.25,3.13,0
3,work,112,"My boss scolded me for sending an invoice to the wrong email address (same person) The client have 2 companies, one main work and the other one is her side hustle. I was scolded for sending an invoice to her main work email and the invoice was for her other company.

In my defense, this was never communicated with me in the first place. Our system automatically pulled the “main work” email because the side hustle company is new and is not yet registered in our system. Mind you, it’s the same exact name.

I apologized even though I was never informed, because yeah that’s what you do if you need the job lol","It sucks that you got scolded by your boss unfairly. I personally hate the way jobs work in the corporate “boss to employee” sense because it really takes away self-respect and almost forces you to wear a mask in front of your boss. Your final line saying that what you did was needed to keep the job is a little sad. Did you clarify that you didn’t know and that you weren’t informed about the issue? Maybe if you have the chance you could go speak to your boss again later next week speaking about the situation. Has your boss every scolded you unfairly before? Regardless, I hope that this isn’t a repeating pattern and you don’t deserve that type of treatment.",gpt_high,"I can only imagine how frustrating and unfair it must have felt to be reprimanded for an error that stemmed from a lack of communication, rather than negligence on your part. It's disheartening when you're held accountable for something that wasn't clearly outlined, especially when you're trying to navigate a new client's details. Your initiative to apologize, despite the oversight not being yours, shows remarkable professionalism and a strong commitment to maintaining a positive relationship with your client. It's admirable that you're able to see the bigger picture and prioritize your job security, even when it means shouldering blame undeservedly. If you need to talk more about how to handle situations like this in the future or just need to vent, I'm here to listen and support you.",1,128,30.09,87.7,9.63,12.13,25.6,25.78,92.19,72.66,58.59,16.41,9.38,1.56,0,7.81,0,0,7.03,13.28,6.25,0,15.63,9.38,10.16,7.81,1.56,17.97,6.25,2.34,7.81,1.56,3.13,3.91,19.53,0,19.53,3.91,1.56,5.47,2.34,2.34,5.47,0,8.59,3.91,4.69,1.56,0,1.56,0,0.78,0.78,0,17.97,7.03,1.56,0.78,0.78,2.34,1.56,10.16,0,0,0,0,0,0,0,0,3.91,0,0,3.91,0,0,0.78,0,0,0,0,0,0,0,0,1.56,0,0,0.78,0,0,0,0.78,0.78,4.69,6.25,2.34,0,1.56,1.56,0.78,0.78,3.91,3.91,6.25,0.78,0,0,0,0,0,14.84,3.91,4.69,0,0,6.25,0,0
4,work,91,"I've been applying to many and got a handful of interviews. There's one interview that was promising, but I didn't hear back from them. I do have a degree in film, but it's not getting me anywhere. I kept getting offered to work for experience. My brother got me a job at a factory and I start this Thursday. It's okay looking, but I don't care about the job. My parents are happy for me. I just don't give a shit about my new job. Has anyone been in situation before?","Hey dude, just treat this factory job as an “inbetween job.” Tons of people do that, and there are also tons of people that do jobs to just make ends meet, so don’t worry about it. Based off your tone though, you seem to be apathetic about your situation. Do you feel down about the other previous interviews you had? Regardless, I think taking a more optimistic approach to your situation would be more helpful. If you don’t care about your new job, then why are you taking it then? Do you need the money from this whole new factory job? What value does this new job bring to you and do you value that type of value? Maybe a first step is to realize and recognize what you value in a job and if this upcoming job adds no value beyond money, then just treat it as an inbetween job and look elsewhere while you work there.",human,"Hey dude, just treat this factory job as an “inbetween job.” Tons of people do that, and there are also tons of people that do jobs to just make ends meet, so don’t worry about it. Based off your tone though, you seem to be apathetic about your situation. Do you feel down about the other previous interviews you had? Regardless, I think taking a more optimistic approach to your situation would be more helpful. If you don’t care about your new job, then why are you taking it then? Do you need the money from this whole new factory job? What value does this new job bring to you and do you value that type of value? Maybe the first step is to realize and recognize what you value in a job and if this upcoming job adds no value beyond money, then just treat it as an in-between job and look elsewhere while you work there. Beyond that though, the realization and recognition step is really difficult to actualize, and to have a misalignment with your career and passion will always be a challenge. The present time is never the end. Remember that.",1,195,14.06,88.79,56.16,43.1,16.25,13.33,92.82,75.9,61.03,15.38,8.21,0.51,0,7.69,0,0,7.18,15.9,6.15,0.51,11.79,10.26,10.77,10.26,2.05,19.49,6.15,3.59,1.54,0,1.54,0,15.9,1.54,13.85,4.62,1.54,1.03,2.05,0.51,3.59,0.51,6.67,4.1,2.56,2.56,0.51,2.05,0.51,0,1.03,0,10.77,2.56,0.51,0,0,0,1.03,8.21,0,0.51,0,0.51,0,0,0,0,7.18,0,0,7.18,0,0,0,0,0,0,0,0,0,0,0,0.51,0,1.03,0,0,1.03,0,0,0,7.18,5.64,0.51,2.05,3.08,0.51,0,0,6.15,2.05,6.15,1.03,1.03,1.03,0,0,0,13.33,4.1,4.62,2.05,0,1.03,1.54,0
4,work,91,"I've been applying to many and got a handful of interviews. There's one interview that was promising, but I didn't hear back from them. I do have a degree in film, but it's not getting me anywhere. I kept getting offered to work for experience. My brother got me a job at a factory and I start this Thursday. It's okay looking, but I don't care about the job. My parents are happy for me. I just don't give a shit about my new job. Has anyone been in situation before?","Hey dude, just treat this factory job as an “inbetween job.” Tons of people do that, and there are also tons of people that do jobs to just make ends meet, so don’t worry about it. Based off your tone though, you seem to be apathetic about your situation. Do you feel down about the other previous interviews you had? Regardless, I think taking a more optimistic approach to your situation would be more helpful. If you don’t care about your new job, then why are you taking it then? Do you need the money from this whole new factory job? What value does this new job bring to you and do you value that type of value? Maybe a first step is to realize and recognize what you value in a job and if this upcoming job adds no value beyond money, then just treat it as an inbetween job and look elsewhere while you work there.",gpt_base,"It sounds like you're going through a really challenging time, and it's completely understandable to feel disheartened when your career isn't aligning with your passions and education. It's tough when you've put in the effort for your degree and the opportunities you're hoping for aren't materializing as you'd like. Many people have been in similar situations, where they've had to take jobs outside of their field to make ends meet. It's okay to feel upset about it; your feelings are valid.
 
 Remember, though, that this factory job doesn't have to be the end of your journey. It can be a stepping stone, providing you with financial stability while you continue to pursue opportunities in film. Keep networking, creating, and applying for film-related jobs in your free time. Your passion is clear, and with persistence, you'll increase your chances of breaking into the industry you love. Hang in there, and don't lose sight of your dreams.",1,155,27.33,99,54.27,79.59,17.22,21.29,90.97,72.26,57.42,17.42,12.26,0,0,10.97,0,1.29,5.16,12.26,3.87,0,18.06,14.19,5.16,7.1,2.58,23.87,5.81,1.29,4.52,0,4.52,0,10.97,0,10.97,3.23,0.65,1.29,1.29,1.29,2.58,0.65,7.74,5.81,1.94,3.87,2.58,1.29,0,0,1.29,0,14.19,1.29,0,0,0,0,0,12.9,0,0,0,0,0,0,0,0,8.39,2.58,0,5.16,0.65,0,0,0,0,0,0,0,0,0,0,1.29,0.65,0.65,1.29,0,0,1.29,0.65,1.29,7.74,11.61,0,1.94,6.45,0.65,0.65,1.94,5.81,3.87,9.68,1.94,0.65,0,0.65,0,0,21.94,5.81,6.45,0,0,8.39,1.29,0
4,work,91,"I've been applying to many and got a handful of interviews. There's one interview that was promising, but I didn't hear back from them. I do have a degree in film, but it's not getting me anywhere. I kept getting offered to work for experience. My brother got me a job at a factory and I start this Thursday. It's okay looking, but I don't care about the job. My parents are happy for me. I just don't give a shit about my new job. Has anyone been in situation before?","Hey dude, just treat this factory job as an “inbetween job.” Tons of people do that, and there are also tons of people that do jobs to just make ends meet, so don’t worry about it. Based off your tone though, you seem to be apathetic about your situation. Do you feel down about the other previous interviews you had? Regardless, I think taking a more optimistic approach to your situation would be more helpful. If you don’t care about your new job, then why are you taking it then? Do you need the money from this whole new factory job? What value does this new job bring to you and do you value that type of value? Maybe a first step is to realize and recognize what you value in a job and if this upcoming job adds no value beyond money, then just treat it as an inbetween job and look elsewhere while you work there.",llama_base,"Hey there! I can totally relate to your situation. It's frustrating when you feel like your degree isn't leading to the opportunities you want, and it sounds like you're feeling a bit stuck. It's understandable that you don't care about the job your brother got you, and it's okay to feel that way. It's important to remember that it's normal to not have it all figured out right away, and it's okay to take a job that's not your dream job to gain experience and get by. Have you considered talking to a career counselor or a mentor in your field to get some advice on how to move forward? They might be able to offer some helpful insights and resources. Hang in there, and remember that things can and will get better!",1,133,19.68,92.59,60.24,55.32,16.63,15.04,97.74,78.2,60.15,20.3,9.77,0.75,0,8.27,0,0.75,10.53,14.29,4.51,0,15.04,12.78,4.51,6.77,3.01,25.56,3.76,3.01,5.26,1.5,3.76,1.5,18.8,0.75,17.29,9.02,0.75,2.26,1.5,0.75,3.76,1.5,3.76,3.01,0.75,0.75,0,0.75,0,0.75,0,0,15.04,4.51,1.5,0,0,0,2.26,10.53,0.75,0,0,0.75,0,0,0,0,5.26,0,0,5.26,0,0,0,0,0,0,0,0,0,0,0,0,0.75,4.51,0,0,1.5,1.5,0,0,12.03,10.53,0,0.75,6.77,0,0.75,2.26,0.75,3.76,9.77,1.5,2.26,0.75,1.5,0,0,16.54,3.76,3.01,0.75,1.5,7.52,0,0
4,work,91,"I've been applying to many and got a handful of interviews. There's one interview that was promising, but I didn't hear back from them. I do have a degree in film, but it's not getting me anywhere. I kept getting offered to work for experience. My brother got me a job at a factory and I start this Thursday. It's okay looking, but I don't care about the job. My parents are happy for me. I just don't give a shit about my new job. Has anyone been in situation before?","Hey dude, just treat this factory job as an “inbetween job.” Tons of people do that, and there are also tons of people that do jobs to just make ends meet, so don’t worry about it. Based off your tone though, you seem to be apathetic about your situation. Do you feel down about the other previous interviews you had? Regardless, I think taking a more optimistic approach to your situation would be more helpful. If you don’t care about your new job, then why are you taking it then? Do you need the money from this whole new factory job? What value does this new job bring to you and do you value that type of value? Maybe a first step is to realize and recognize what you value in a job and if this upcoming job adds no value beyond money, then just treat it as an inbetween job and look elsewhere while you work there.",mistral_base,"I'm really sorry to hear that you've been feeling discouraged about your job search and the lack of progress you've made so far. It can be disheartening when we put in effort and don't see the results we were hoping for. It's important to remember that job hunting can be a long and challenging process, and it's normal to experience setbacks along the way. I understand that you're feeling unmotivated about your new job, but please know that it's okay to feel that way. It's important to prioritize your own well-being and find meaning in the work you do. If you're feeling stuck, consider exploring other options or seeking out additional resources and support to help you in your job search. You're not alone in this experience, and there are people and organizations that can help.",1,136,7.78,93.56,76.27,77.14,19.43,21.32,96.32,75,55.88,19.85,11.03,1.47,1.47,8.09,0,0,8.82,12.5,3.68,0,11.76,14.71,5.15,9.56,1.47,25.74,9.56,1.47,7.35,2.94,3.68,0.74,19.12,0,19.12,8.09,1.47,3.68,2.94,0.74,4.41,0.74,8.09,5.88,2.21,3.68,1.47,2.21,0,0,1.47,0,13.97,3.68,3.68,0.74,0,0,0,9.56,0,0,0,0,0,0,0,0,5.88,0,0,5.88,0,0,0.74,0.74,0,0.74,0,0,0,0,0,0,0.74,0,0.74,0,0.74,0,0,1.47,6.62,16.91,2.21,1.47,8.09,0.74,0.74,2.94,2.21,5.15,10.29,0.74,0.74,0,0.74,0,0,16.91,5.15,2.94,0,0,8.09,0.74,0
4,work,91,"I've been applying to many and got a handful of interviews. There's one interview that was promising, but I didn't hear back from them. I do have a degree in film, but it's not getting me anywhere. I kept getting offered to work for experience. My brother got me a job at a factory and I start this Thursday. It's okay looking, but I don't care about the job. My parents are happy for me. I just don't give a shit about my new job. Has anyone been in situation before?","Hey dude, just treat this factory job as an “inbetween job.” Tons of people do that, and there are also tons of people that do jobs to just make ends meet, so don’t worry about it. Based off your tone though, you seem to be apathetic about your situation. Do you feel down about the other previous interviews you had? Regardless, I think taking a more optimistic approach to your situation would be more helpful. If you don’t care about your new job, then why are you taking it then? Do you need the money from this whole new factory job? What value does this new job bring to you and do you value that type of value? Maybe a first step is to realize and recognize what you value in a job and if this upcoming job adds no value beyond money, then just treat it as an inbetween job and look elsewhere while you work there.",gpt_low,"At least you have a job at the factory, which is better than nothing, right? You should be grateful that your brother helped you out. Just stick with it and maybe something in film will come up eventually. Keep your head up and don't be too picky.",1,47,12.22,97.64,42.1,97.14,11.75,12.77,97.87,85.11,72.34,19.15,10.64,0,0,10.64,0,0,8.51,12.77,4.26,0,17.02,14.89,8.51,6.38,4.26,21.28,8.51,2.13,6.38,4.26,2.13,0,12.77,2.13,10.64,0,0,2.13,4.26,0,4.26,0,10.64,8.51,2.13,2.13,2.13,0,0,0,0,0,14.89,2.13,2.13,0,0,0,0,12.77,2.13,0,0,2.13,0,0,0,0,6.38,2.13,0,4.26,0,0,2.13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12.77,10.64,0,2.13,10.64,0,0,0,2.13,2.13,4.26,4.26,0,0,0,0,0,14.89,6.38,4.26,2.13,0,2.13,0,0
4,work,91,"I've been applying to many and got a handful of interviews. There's one interview that was promising, but I didn't hear back from them. I do have a degree in film, but it's not getting me anywhere. I kept getting offered to work for experience. My brother got me a job at a factory and I start this Thursday. It's okay looking, but I don't care about the job. My parents are happy for me. I just don't give a shit about my new job. Has anyone been in situation before?","Hey dude, just treat this factory job as an “inbetween job.” Tons of people do that, and there are also tons of people that do jobs to just make ends meet, so don’t worry about it. Based off your tone though, you seem to be apathetic about your situation. Do you feel down about the other previous interviews you had? Regardless, I think taking a more optimistic approach to your situation would be more helpful. If you don’t care about your new job, then why are you taking it then? Do you need the money from this whole new factory job? What value does this new job bring to you and do you value that type of value? Maybe a first step is to realize and recognize what you value in a job and if this upcoming job adds no value beyond money, then just treat it as an inbetween job and look elsewhere while you work there.",gpt_high,"I can sense the frustration and disappointment you're feeling, having to settle for a job that doesn't align with your passion for film. It's disheartening to put so much effort into your applications and interviews, only to be left waiting for responses that never come. The conflict between your own feelings about the factory job and your parents' happiness for you must be quite challenging. It's a tough spot to be in, feeling pressured to be grateful for employment while your heart isn't in it. I'm here to listen and support you. Have you thought about ways to stay connected to your passion for film while working this new job?",1,110,37.08,96.39,57.01,20.23,18.33,22.73,93.64,70.91,60,16.36,10.91,1.82,0,9.09,0,0,5.45,13.64,4.55,0,19.09,12.73,6.36,6.36,2.73,20.91,5.45,0.91,4.55,0.91,2.73,0.91,11.82,0.91,10.91,4.55,0.91,2.73,0.91,1.82,0.91,0,7.27,3.64,3.64,4.55,1.82,2.73,0,0.91,1.82,0,14.55,3.64,0.91,0,0.91,0,1.82,10,0.91,0,0,0,0,0,0,0,10,1.82,0,8.18,0,0,0.91,0,0,0,0,0,0,0,0,1.82,0,0,0,0,0,0,0,0.91,3.64,13.64,0.91,1.82,8.18,0,0.91,3.64,4.55,0,6.36,0,0,0,0,0,0,14.55,4.55,2.73,0.91,0,6.36,0,0
5,work,172,"So I am the youngest one at my job (20sF) My favorite co worker (50sF) is like my ""work mom"", she has kids my age and we get a long vey well. I go to her for advice etc, she is awesome. Recently, She broke up with her BF of many many years. She talked about him constantly. They seemed really in love but he broke her heart. She is so sad and I just feel horrible. Esp bc its near the holidays, and I don't want to see her down. She told me some of the story but I am not going to push for details because I dont want to upset her further. I can tell shes not herself. Being sad at work IS THE WORST! What is an appropriate way I can cheer her up or show her love? We are close, but still.. coworkers, you know? A gift? Pick up some of her work for her, help her out? I just want her to know she is supported.","Hi! First off, what you are doing right now is so thoughtful and kind. Your coworker is quite lucky to be working with you. In the face of having a heartbroken friend, the most important step to take is to just “listen” and “be present.” Sometimes, people who are grieving like to be alone as well so you have to use your best judgment on how “close” you should be with them. I super respect how you didn’t “push for details,” your emotional intelligence and empathy shined through that restraint. The one thing I don’t disagree with is your coworker boundary. Being a coworker or not doesn’t and shouldn’t stop you from considering them a friend, and I wouldn’t worry about that fact whenever you are trying to cheer someone up. In my opinion, I would go out to grab some grub and catch a movie with them. Maybe don’t directly mention their break up while hanging out with them too. I got this, I hope your coworker friend feels better.",,,1,171,13.69,90.88,41.67,66.32,15.55,17.54,94.74,78.36,66.67,18.13,14.62,4.09,0,7.02,0,2.92,3.51,12.28,4.09,0.58,15.79,13.45,8.19,7.02,4.09,21.64,5.85,1.75,5.26,2.92,1.75,0.58,14.62,1.17,13.45,4.09,1.75,3.51,3.51,0,1.75,0,8.77,5.26,2.34,4.09,1.17,1.75,0.58,0,1.17,0,16.96,2.92,1.17,0.58,0.58,0,1.17,13.45,0,0,0,0,0,0,0,0,3.51,0.58,0,2.92,0,0,2.34,1.17,1.17,0,0,0,0,0,0,1.17,0.58,2.34,0,0,0,0,0.58,0,8.19,8.77,0.58,2.34,5.26,0.58,0.58,0.58,2.92,0.58,7.02,1.75,0,0,0,0,0,18.71,5.85,4.09,0,0.58,3.51,4.68,0
5,work,172,"So I am the youngest one at my job (20sF) My favorite co worker (50sF) is like my ""work mom"", she has kids my age and we get a long vey well. I go to her for advice etc, she is awesome. Recently, She broke up with her BF of many many years. She talked about him constantly. They seemed really in love but he broke her heart. She is so sad and I just feel horrible. Esp bc its near the holidays, and I don't want to see her down. She told me some of the story but I am not going to push for details because I dont want to upset her further. I can tell shes not herself. Being sad at work IS THE WORST! What is an appropriate way I can cheer her up or show her love? We are close, but still.. coworkers, you know? A gift? Pick up some of her work for her, help her out? I just want her to know she is supported.","Hi! First off, what you are doing right now is so thoughtful and kind. Your coworker is quite lucky to be working with you. In the face of having a heartbroken friend, the most important step to take is to just “listen” and “be present.” Sometimes, people who are grieving like to be alone as well so you have to use your best judgment on how “close” you should be with them. I super respect how you didn’t “push for details,” your emotional intelligence and empathy shined through that restraint. The one thing I don’t disagree with is your coworker boundary. Being a coworker or not doesn’t and shouldn’t stop you from considering them a friend, and I wouldn’t worry about that fact whenever you are trying to cheer someone up. In my opinion, I would go out to grab some grub and catch a movie with them. Maybe don’t directly mention their break up while hanging out with them too. I got this, I hope your coworker friend feels better.",,,1,178,50.81,88.23,4.88,98.9,17.8,21.35,94.94,75.28,57.87,14.04,8.43,0,0,3.93,4.49,0,5.62,18.54,7.87,0,14.61,11.24,6.18,5.62,1.69,20.79,8.43,4.49,5.06,3.37,0,1.69,16.29,0.56,15.73,3.93,0,3.93,4.49,1.12,2.81,0.56,10.67,8.99,1.69,2.25,1.69,0,0,0,0,0,19.1,8.99,6.18,0,0,0,0,10.11,0,0,4.49,0,0,0,0,0,1.69,0,0,1.69,0,0,2.81,1.12,0,1.12,0,0,0,0.56,0,0.56,0.56,0,1.12,0,0,0,0,0,7.87,11.8,0,2.25,6.74,1.69,1.69,0.56,1.69,1.12,6.74,0,0,0,0,0,0,15.73,5.62,5.62,0,0,3.93,0.56,0
5,work,172,"So I am the youngest one at my job (20sF) My favorite co worker (50sF) is like my ""work mom"", she has kids my age and we get a long vey well. I go to her for advice etc, she is awesome. Recently, She broke up with her BF of many many years. She talked about him constantly. They seemed really in love but he broke her heart. She is so sad and I just feel horrible. Esp bc its near the holidays, and I don't want to see her down. She told me some of the story but I am not going to push for details because I dont want to upset her further. I can tell shes not herself. Being sad at work IS THE WORST! What is an appropriate way I can cheer her up or show her love? We are close, but still.. coworkers, you know? A gift? Pick up some of her work for her, help her out? I just want her to know she is supported.","Hi! First off, what you are doing right now is so thoughtful and kind. Your coworker is quite lucky to be working with you. In the face of having a heartbroken friend, the most important step to take is to just “listen” and “be present.” Sometimes, people who are grieving like to be alone as well so you have to use your best judgment on how “close” you should be with them. I super respect how you didn’t “push for details,” your emotional intelligence and empathy shined through that restraint. The one thing I don’t disagree with is your coworker boundary. Being a coworker or not doesn’t and shouldn’t stop you from considering them a friend, and I wouldn’t worry about that fact whenever you are trying to cheer someone up. In my opinion, I would go out to grab some grub and catch a movie with them. Maybe don’t directly mention their break up while hanging out with them too. I got this, I hope your coworker friend feels better.",,,1,205,9.76,97.41,1,95.31,18.64,17.56,96.1,84.88,65.85,20.98,16.1,1.46,0,5.85,8.78,0,4.88,15.12,3.41,0.98,14.63,12.2,10.24,7.32,0.98,24.88,6.34,4.39,3.9,2.93,0.49,0.49,22.93,0,22.93,4.88,1.95,6.34,6.34,1.95,4.88,0.49,6.83,6.34,0.49,2.44,1.95,0.49,0,0,0.49,0,23.9,7.8,3.41,0,0,0,2.44,16.1,0.49,0,9.27,0,0,0,0,0,1.46,0.49,0,0.98,0,0,3.41,0.98,0.98,0,0,0,0,1.95,0,1.46,0.98,0.49,0,0,0,0,0,0,6.34,8.29,0.49,1.95,2.93,1.46,0.98,0.49,1.95,0.49,6.83,2.44,0.49,0,0,0.49,0,13.17,3.41,5.37,0.49,0.98,2.93,0,0.98
5,work,172,"So I am the youngest one at my job (20sF) My favorite co worker (50sF) is like my ""work mom"", she has kids my age and we get a long vey well. I go to her for advice etc, she is awesome. Recently, She broke up with her BF of many many years. She talked about him constantly. They seemed really in love but he broke her heart. She is so sad and I just feel horrible. Esp bc its near the holidays, and I don't want to see her down. She told me some of the story but I am not going to push for details because I dont want to upset her further. I can tell shes not herself. Being sad at work IS THE WORST! What is an appropriate way I can cheer her up or show her love? We are close, but still.. coworkers, you know? A gift? Pick up some of her work for her, help her out? I just want her to know she is supported.","Hi! First off, what you are doing right now is so thoughtful and kind. Your coworker is quite lucky to be working with you. In the face of having a heartbroken friend, the most important step to take is to just “listen” and “be present.” Sometimes, people who are grieving like to be alone as well so you have to use your best judgment on how “close” you should be with them. I super respect how you didn’t “push for details,” your emotional intelligence and empathy shined through that restraint. The one thing I don’t disagree with is your coworker boundary. Being a coworker or not doesn’t and shouldn’t stop you from considering them a friend, and I wouldn’t worry about that fact whenever you are trying to cheer someone up. In my opinion, I would go out to grab some grub and catch a movie with them. Maybe don’t directly mention their break up while hanging out with them too. I got this, I hope your coworker friend feels better.",,,1,142,30.63,99,1,89.99,20.29,13.38,95.07,79.58,61.27,22.54,16.9,0.7,0,4.23,11.27,0.7,5.63,21.83,6.34,0,15.49,8.45,6.34,7.04,0.7,19.72,7.04,4.93,4.93,3.52,1.41,0,12.68,0,12.68,4.23,0,3.52,3.52,0,2.11,0.7,6.34,5.63,0.7,0.7,0.7,0,0,0,0,0,28.17,9.15,4.23,0,0,0,1.41,18.31,0.7,0,11.97,0,0,0,0,0,3.52,0.7,0,2.82,0,0,2.11,2.11,1.41,0.7,0,0,0,0,0,0.7,0.7,1.41,0,0,0,0,0,0,9.86,9.15,0,2.82,4.93,0.7,1.41,0,4.23,2.11,7.04,0.7,0,0,0,0,0,11.27,4.93,2.11,0,0,4.23,0,0
5,work,172,"So I am the youngest one at my job (20sF) My favorite co worker (50sF) is like my ""work mom"", she has kids my age and we get a long vey well. I go to her for advice etc, she is awesome. Recently, She broke up with her BF of many many years. She talked about him constantly. They seemed really in love but he broke her heart. She is so sad and I just feel horrible. Esp bc its near the holidays, and I don't want to see her down. She told me some of the story but I am not going to push for details because I dont want to upset her further. I can tell shes not herself. Being sad at work IS THE WORST! What is an appropriate way I can cheer her up or show her love? We are close, but still.. coworkers, you know? A gift? Pick up some of her work for her, help her out? I just want her to know she is supported.","Hi! First off, what you are doing right now is so thoughtful and kind. Your coworker is quite lucky to be working with you. In the face of having a heartbroken friend, the most important step to take is to just “listen” and “be present.” Sometimes, people who are grieving like to be alone as well so you have to use your best judgment on how “close” you should be with them. I super respect how you didn’t “push for details,” your emotional intelligence and empathy shined through that restraint. The one thing I don’t disagree with is your coworker boundary. Being a coworker or not doesn’t and shouldn’t stop you from considering them a friend, and I wouldn’t worry about that fact whenever you are trying to cheer someone up. In my opinion, I would go out to grab some grub and catch a movie with them. Maybe don’t directly mention their break up while hanging out with them too. I got this, I hope your coworker friend feels better.",,,1,87,1.03,98.43,1,74.09,12.43,10.34,97.7,86.21,70.11,24.14,14.94,0,0,5.75,9.2,0,9.2,12.64,2.3,0,12.64,14.94,10.34,10.34,2.3,24.14,6.9,3.45,3.45,1.15,1.15,1.15,17.24,1.15,16.09,1.15,0,3.45,6.9,1.15,5.75,0,3.45,3.45,0,0,0,0,0,0,0,0,22.99,3.45,1.15,0,0,0,1.15,18.39,0,0,9.2,0,0,0,0,0,2.3,0,0,2.3,0,0,1.15,0,0,0,0,0,0,1.15,0,1.15,1.15,2.3,0,0,0,0,0,0,11.49,6.9,1.15,0,4.6,0,0,1.15,1.15,1.15,11.49,2.3,1.15,1.15,0,0,0,20.69,8.05,5.75,0,0,6.9,0,0
5,work,172,"So I am the youngest one at my job (20sF) My favorite co worker (50sF) is like my ""work mom"", she has kids my age and we get a long vey well. I go to her for advice etc, she is awesome. Recently, She broke up with her BF of many many years. She talked about him constantly. They seemed really in love but he broke her heart. She is so sad and I just feel horrible. Esp bc its near the holidays, and I don't want to see her down. She told me some of the story but I am not going to push for details because I dont want to upset her further. I can tell shes not herself. Being sad at work IS THE WORST! What is an appropriate way I can cheer her up or show her love? We are close, but still.. coworkers, you know? A gift? Pick up some of her work for her, help her out? I just want her to know she is supported.","Hi! First off, what you are doing right now is so thoughtful and kind. Your coworker is quite lucky to be working with you. In the face of having a heartbroken friend, the most important step to take is to just “listen” and “be present.” Sometimes, people who are grieving like to be alone as well so you have to use your best judgment on how “close” you should be with them. I super respect how you didn’t “push for details,” your emotional intelligence and empathy shined through that restraint. The one thing I don’t disagree with is your coworker boundary. Being a coworker or not doesn’t and shouldn’t stop you from considering them a friend, and I wouldn’t worry about that fact whenever you are trying to cheer someone up. In my opinion, I would go out to grab some grub and catch a movie with them. Maybe don’t directly mention their break up while hanging out with them too. I got this, I hope your coworker friend feels better.",,,1,157,36.77,98.34,1,99,19.63,22.29,91.08,75.8,57.96,18.47,14.01,0.64,0,6.37,7.01,0,4.46,17.83,6.37,0,14.01,10.83,3.82,7.64,0.64,20.38,7.64,2.55,3.82,2.55,0.64,0.64,16.56,0,16.56,4.46,0.64,5.1,3.18,0.64,3.82,0,12.74,10.19,1.91,3.18,1.27,1.27,1.27,0,0,0,24.2,9.55,5.73,0,0,0,1.27,14.65,0,0,7.01,0,0,0,0,0,2.55,0,0,2.55,0,0,2.55,0.64,0,0.64,0,0,0,1.27,0,0.64,1.27,0,0,0,0,0,0,0.64,5.1,8.28,0.64,0.64,3.82,0,1.27,1.91,1.27,0,7.01,0.64,0,0,0,0,0,12.74,5.1,3.82,0,0,3.18,0.64,0
6,relationship,26,"What to do If your boyfriend got caught on creating fake account just to follow girls out there, what will you do? Is that consider cheating?","Hey. I can tell you're feeling stressed and anxious and I want to help. A couple questions arise from your inquery. Is this currently happening to you? And how exactly did you find out? These questions are important since they would shape what course of action you should take. Whenever or not this is considered ""cheating"" is a whole different can of worms. Sterotypical instances of cheating are usually having romantic gestures/moments with another person. Therefore, I wouldn't necessarily call it cheating, but this is definietly a red flag. In my opinon, I think clear communication is key. In your situation, I would present the situation in front of them in a calm yet serious manner (especially if this matter is bothering you). Once you presented the sitaution, you must clearly express what you truly feel about whats going on. Make sure to be truthful about what you say so that they get the message. Without clear communication, everything is moot. I truly hope that things will work out.",,,1,170,9.17,73.71,46.57,28.06,11.33,25.29,91.18,77.65,60.59,21.18,12.35,4.12,0,6.47,0,1.76,8.82,11.18,4.12,0.59,11.76,12.94,9.41,5.29,1.18,21.76,7.06,2.35,1.18,1.18,0,0,23.53,0.59,22.94,5.88,1.18,5.88,4.12,2.94,4.12,0,6.47,3.53,2.94,2.35,1.18,1.18,1.18,0,0,0,16.47,7.65,0.59,0,1.76,2.35,4.12,8.82,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.18,1.18,0,0,0,0,0,0,0,0.59,1.18,1.18,0,0,0,0,0,0,4.12,8.82,1.18,1.18,3.53,1.18,0,1.18,4.71,1.76,8.82,2.94,0.59,0.59,0,0,0,16.47,7.65,3.53,1.18,0,1.18,2.94,0
6,relationship,26,"What to do If your boyfriend got caught on creating fake account just to follow girls out there, what will you do? Is that consider cheating?","Hey. I can tell you're feeling stressed and anxious and I want to help. A couple questions arise from your inquery. Is this currently happening to you? And how exactly did you find out? These questions are important since they would shape what course of action you should take. Whenever or not this is considered ""cheating"" is a whole different can of worms. Sterotypical instances of cheating are usually having romantic gestures/moments with another person. Therefore, I wouldn't necessarily call it cheating, but this is definietly a red flag. In my opinon, I think clear communication is key. In your situation, I would present the situation in front of them in a calm yet serious manner (especially if this matter is bothering you). Once you presented the sitaution, you must clearly express what you truly feel about whats going on. Make sure to be truthful about what you say so that they get the message. Without clear communication, everything is moot. I truly hope that things will work out.",,,1,181,17.8,99,24.76,20.23,20.11,25.97,95.03,76.24,62.43,20.44,10.5,0.55,0,8.29,1.1,0.55,9.94,15.47,4.42,0,14.36,13.26,3.87,9.39,0.55,22.1,6.08,0.55,6.63,4.97,0.55,1.1,22.1,0.55,21.55,7.18,2.76,2.76,4.97,0.55,5.52,0.55,5.52,2.76,2.76,1.66,0,1.66,0.55,0,0.55,0,22.65,6.63,1.66,0,0.55,2.21,1.66,16.02,0,1.66,0.55,2.21,0,0,0,0,1.66,0,0,1.1,0.55,0.55,0.55,0,0,0,0,0,0,0,0,0.55,0,0,0,0,0,0,0,1.1,3.31,8.29,0.55,1.1,3.31,0.55,0.55,2.21,0.55,2.76,11.6,1.1,0.55,0,0.55,0,0,13.26,4.97,3.87,0,0,3.87,0.55,0
6,relationship,26,"What to do If your boyfriend got caught on creating fake account just to follow girls out there, what will you do? Is that consider cheating?","Hey. I can tell you're feeling stressed and anxious and I want to help. A couple questions arise from your inquery. Is this currently happening to you? And how exactly did you find out? These questions are important since they would shape what course of action you should take. Whenever or not this is considered ""cheating"" is a whole different can of worms. Sterotypical instances of cheating are usually having romantic gestures/moments with another person. Therefore, I wouldn't necessarily call it cheating, but this is definietly a red flag. In my opinon, I think clear communication is key. In your situation, I would present the situation in front of them in a calm yet serious manner (especially if this matter is bothering you). Once you presented the sitaution, you must clearly express what you truly feel about whats going on. Make sure to be truthful about what you say so that they get the message. Without clear communication, everything is moot. I truly hope that things will work out.",,,1,197,35.89,97.93,1.86,75.53,15.15,31.98,90.86,69.04,52.28,15.23,7.61,0.51,0,6.6,0.51,0,7.61,14.21,3.55,0.51,13.71,9.64,4.06,9.64,0,18.27,7.61,1.02,8.12,5.08,0.51,2.54,14.72,0,14.72,4.57,1.52,3.05,3.55,0.51,2.54,1.02,12.69,7.61,4.06,4.57,1.02,2.03,0,0.51,0.51,0,21.83,10.15,3.05,0.51,1.02,3.55,1.52,11.68,0,1.52,0.51,1.52,0,0,0,0,1.52,0,0,1.52,0.51,0,1.52,1.02,0,1.02,0,0,0,0,0,1.52,0.51,1.52,0,0,0,0,0,0.51,7.61,4.57,0.51,0,1.52,0,0.51,2.03,1.02,3.05,7.61,1.02,1.52,0,1.02,0.51,0,15.74,6.09,4.06,0,0.51,4.57,0.51,0
6,relationship,26,"What to do If your boyfriend got caught on creating fake account just to follow girls out there, what will you do? Is that consider cheating?","Hey. I can tell you're feeling stressed and anxious and I want to help. A couple questions arise from your inquery. Is this currently happening to you? And how exactly did you find out? These questions are important since they would shape what course of action you should take. Whenever or not this is considered ""cheating"" is a whole different can of worms. Sterotypical instances of cheating are usually having romantic gestures/moments with another person. Therefore, I wouldn't necessarily call it cheating, but this is definietly a red flag. In my opinon, I think clear communication is key. In your situation, I would present the situation in front of them in a calm yet serious manner (especially if this matter is bothering you). Once you presented the sitaution, you must clearly express what you truly feel about whats going on. Make sure to be truthful about what you say so that they get the message. Without clear communication, everything is moot. I truly hope that things will work out.",,,1,104,39.14,97.23,4.31,79.29,17.33,27.88,93.27,73.08,51.92,13.46,9.62,0.96,0,4.81,3.85,0,3.85,12.5,6.73,0,11.54,10.58,4.81,9.62,0,25.96,8.65,0,13.46,7.69,2.88,2.88,19.23,0,19.23,9.62,3.85,2.88,3.85,0,1.92,0,9.62,6.73,2.88,0,0,0,0,0,0,0,25.96,13.46,4.81,0,0,3.85,1.92,12.5,0,0.96,0.96,4.81,0.96,0,0,0.96,3.85,0,0,3.85,1.92,0,0,0,0,0,0,0,0,0,0,2.88,0,0,0,0,0,0,0,1.92,5.77,8.65,1.92,0,1.92,0,1.92,2.88,0.96,2.88,5.77,1.92,0,0,0,0,0,10.58,5.77,0.96,0,0,3.85,0,0
6,relationship,26,"What to do If your boyfriend got caught on creating fake account just to follow girls out there, what will you do? Is that consider cheating?","Hey. I can tell you're feeling stressed and anxious and I want to help. A couple questions arise from your inquery. Is this currently happening to you? And how exactly did you find out? These questions are important since they would shape what course of action you should take. Whenever or not this is considered ""cheating"" is a whole different can of worms. Sterotypical instances of cheating are usually having romantic gestures/moments with another person. Therefore, I wouldn't necessarily call it cheating, but this is definietly a red flag. In my opinon, I think clear communication is key. In your situation, I would present the situation in front of them in a calm yet serious manner (especially if this matter is bothering you). Once you presented the sitaution, you must clearly express what you truly feel about whats going on. Make sure to be truthful about what you say so that they get the message. Without clear communication, everything is moot. I truly hope that things will work out.",,,1,45,1,99,1,1,11.25,17.78,100,82.22,64.44,24.44,15.56,0,0,2.22,13.33,0,8.89,2.22,2.22,0,11.11,13.33,17.78,6.67,2.22,26.67,4.44,0,4.44,2.22,2.22,0,15.56,0,15.56,4.44,2.22,2.22,4.44,2.22,2.22,0,8.89,2.22,6.67,2.22,0,2.22,0,0,0,0,33.33,13.33,0,0,2.22,4.44,8.89,20,0,0,2.22,13.33,0,0,0,0,2.22,0,0,2.22,2.22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2.22,0,0,4.44,6.67,4.44,0,0,2.22,2.22,0,0,0,2.22,11.11,0,0,0,0,0,0,20,8.89,2.22,0,0,8.89,0,0
6,relationship,26,"What to do If your boyfriend got caught on creating fake account just to follow girls out there, what will you do? Is that consider cheating?","Hey. I can tell you're feeling stressed and anxious and I want to help. A couple questions arise from your inquery. Is this currently happening to you? And how exactly did you find out? These questions are important since they would shape what course of action you should take. Whenever or not this is considered ""cheating"" is a whole different can of worms. Sterotypical instances of cheating are usually having romantic gestures/moments with another person. Therefore, I wouldn't necessarily call it cheating, but this is definietly a red flag. In my opinon, I think clear communication is key. In your situation, I would present the situation in front of them in a calm yet serious manner (especially if this matter is bothering you). Once you presented the sitaution, you must clearly express what you truly feel about whats going on. Make sure to be truthful about what you say so that they get the message. Without clear communication, everything is moot. I truly hope that things will work out.",,,1,116,24.02,96.58,10.5,32.15,23.2,29.31,93.1,73.28,56.03,17.24,8.62,0.86,0,6.9,0.86,0,8.62,12.07,3.45,0,13.79,12.07,4.31,9.48,0,19.83,12.07,0,6.03,3.45,2.59,0,19.83,0,19.83,8.62,0.86,3.45,4.31,0.86,2.59,0.86,11.21,5.17,4.31,5.17,0.86,2.59,0.86,0,0,0,19.83,9.48,0.86,0,0.86,5.17,1.72,10.34,0,0.86,0.86,1.72,0.86,0,0,0.86,0.86,0,0,0.86,0.86,0,3.45,0,0,0,0,0,1.72,0,0,1.72,0,0.86,0,0,0,0.86,0,2.59,5.17,6.9,0,0,2.59,0,0,4.31,0.86,1.72,9.48,0.86,0,0,0,0,0,12.93,4.31,6.03,0,0,2.59,0,0
7,relationship,88,"I love you so much and even though I know you'll never reciprocate my feelings. It can hurt so much sometimes, but I don't care because I know you're not hurting, so please be happy. I hope you go and find someone who you feel close to, and who you can love. As long as you're happy, the pain I experience every time I see you will fade. I'm sorry I can't let go of my love yet. I promise I'm trying. But until then, please be happy.","The way you’re processing this is amazing dude. Having an unreciprocated love must be incredibly tough and your display of selflessness is incredible. I was in a similar situation in the past and all I could think about was myself. But man, you clearly do have deep feelings for them and it shows through your selflessness. Honestly, your two final sentences of how you can’t let go of your love was heartbreaking to see. I bet you already know this but a good course of action would be to attach yourselves to your close ones (i.e friends and family). I wish the best for you man and I hope your pain will pass.",human,"The way you’re processing this is amazing dude. Having an unreciprocated love must be incredibly tough and your display of selflessness is incredible. I was in a similar situation in the past and all I could think about was myself. But man, you clearly do have deep feelings for them and it shows through your selflessness. Honestly, your two final sentences of how you can’t let go of your love was heartbreaking to see. I bet you already know this but a good course of action would be to attach yourselves to your close ones (i.e friends and family). I wish the best for you man and I hope your pain will pass. Your emotional well-being is also important and it is not at all selfish. I want you to know that you deserve someone who shares the love and bond that you do for them. Take care.",1,149,12.8,98.81,27.14,96.05,14.9,16.78,93.96,78.52,62.42,22.82,18.12,5.37,0,10.74,0,1.34,4.7,14.09,4.7,0.67,10.74,12.08,4.03,6.71,1.34,19.46,8.05,2.01,2.68,0.67,0.67,1.34,17.45,1.34,16.11,3.36,0.67,5.37,2.01,3.36,3.36,0,10.74,8.05,2.01,6.71,4.7,1.34,0,0,0.67,0,22.15,6.04,2.01,0,0,2.68,0,16.11,0,1.34,0,2.01,0,0,0,0,0.67,0,0,0,0.67,0,1.34,1.34,0.67,0.67,0,0,0,0,0,0,2.01,0.67,0,0,0,0,0.67,0,9.4,8.05,0,2.01,4.03,1.34,0,1.34,2.01,3.36,3.36,2.01,0.67,0.67,0,0,0,12.08,7.38,1.34,0,0,1.34,2.01,0
7,relationship,88,"I love you so much and even though I know you'll never reciprocate my feelings. It can hurt so much sometimes, but I don't care because I know you're not hurting, so please be happy. I hope you go and find someone who you feel close to, and who you can love. As long as you're happy, the pain I experience every time I see you will fade. I'm sorry I can't let go of my love yet. I promise I'm trying. But until then, please be happy.","The way you’re processing this is amazing dude. Having an unreciprocated love must be incredibly tough and your display of selflessness is incredible. I was in a similar situation in the past and all I could think about was myself. But man, you clearly do have deep feelings for them and it shows through your selflessness. Honestly, your two final sentences of how you can’t let go of your love was heartbreaking to see. I bet you already know this but a good course of action would be to attach yourselves to your close ones (i.e friends and family). I wish the best for you man and I hope your pain will pass.",gpt_base,"It sounds like you're carrying a heavy emotional burden, and I want to acknowledge the strength and selflessness you're showing in your situation. Unrequited love is incredibly painful, and it's okay to feel hurt and to take time to heal. Your ability to wish happiness for the person you love, despite your own heartache, is a testament to the depth of your care for them.
 
 Remember, it's important to prioritize your own emotional well-being too. It's not selfish to focus on your happiness; it's necessary and healthy. It's okay to set boundaries to protect your heart. Healing from unrequited love is a process, and it's okay to be patient with yourself as you work through these complex emotions. You deserve someone who can reciprocate your love and affection. Please be gentle with yourself, and consider reaching out to friends, family, or a professional who can support you through this time.",1,150,49.68,99,1.46,97.84,16.67,30,95.33,71.33,54.67,20,13.33,0.67,0,10.67,0,0.67,6.67,11.33,4.67,0,17.33,10,1.33,6.67,0.67,16.67,9.33,1.33,4.67,1.33,1.33,2,10,0,10,2.67,0,3.33,1.33,0.67,2,0.67,14,9.33,2.67,9.33,5.33,2,0,0,0.67,0,23.33,8.67,4,0.67,0,2,0,14.67,0,0.67,0,0,0,0,0,0,2,0,0,1.33,0,0.67,4.67,3.33,0.67,2.67,0,0,0,0,0,0.67,1.33,0.67,0,0,0,0,1.33,0,10,8,0.67,1.33,2.67,0.67,0.67,2.67,0,0.67,9.33,0.67,2,0,2,0,0,18.67,6,6,0,0,5.33,1.33,0
7,relationship,88,"I love you so much and even though I know you'll never reciprocate my feelings. It can hurt so much sometimes, but I don't care because I know you're not hurting, so please be happy. I hope you go and find someone who you feel close to, and who you can love. As long as you're happy, the pain I experience every time I see you will fade. I'm sorry I can't let go of my love yet. I promise I'm trying. But until then, please be happy.","The way you’re processing this is amazing dude. Having an unreciprocated love must be incredibly tough and your display of selflessness is incredible. I was in a similar situation in the past and all I could think about was myself. But man, you clearly do have deep feelings for them and it shows through your selflessness. Honestly, your two final sentences of how you can’t let go of your love was heartbreaking to see. I bet you already know this but a good course of action would be to attach yourselves to your close ones (i.e friends and family). I wish the best for you man and I hope your pain will pass.",llama_base,"Thank you for sharing your heartfelt message with me. It takes a lot of courage to express your feelings, especially when it comes to unrequited love. Your selfless desire for my happiness is touching, and I can feel the sincerity in your words. It's understandable that it can be difficult to let go of your feelings, but please know that it's okay to take your time and prioritize your own well-being. Remember that your happiness is important too, and it's not selfish to wish for your own joy. Thank you for your kindness and support, and I hope you find the happiness you deserve.",1,104,17.58,99,15.38,99,17.33,24.04,97.12,75.96,56.73,25.96,17.31,3.85,0,13.46,0,0,8.65,17.31,2.88,0,12.5,7.69,2.88,6.73,0.96,22.12,4.81,2.88,2.88,0.96,0,1.92,16.35,0,16.35,6.73,0,5.77,0.96,0,1.92,0.96,19.23,16.35,1.92,8.65,7.69,0,0,0,0,0,26.92,13.46,6.73,2.88,0,4.81,3.85,13.46,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.96,0.96,0,0.96,0,0,0,0,0,0,2.88,1.92,0,0,0,0,0,0,7.69,7.69,0,1.92,2.88,0,0,3.85,0.96,0.96,9.62,1.92,0.96,0,0.96,0,0,14.42,5.77,4.81,0,0,2.88,0.96,0
7,relationship,88,"I love you so much and even though I know you'll never reciprocate my feelings. It can hurt so much sometimes, but I don't care because I know you're not hurting, so please be happy. I hope you go and find someone who you feel close to, and who you can love. As long as you're happy, the pain I experience every time I see you will fade. I'm sorry I can't let go of my love yet. I promise I'm trying. But until then, please be happy.","The way you’re processing this is amazing dude. Having an unreciprocated love must be incredibly tough and your display of selflessness is incredible. I was in a similar situation in the past and all I could think about was myself. But man, you clearly do have deep feelings for them and it shows through your selflessness. Honestly, your two final sentences of how you can’t let go of your love was heartbreaking to see. I bet you already know this but a good course of action would be to attach yourselves to your close ones (i.e friends and family). I wish the best for you man and I hope your pain will pass.",mistral_base,"I'm here to listen and offer support. It's understandable that holding onto unreciprocated feelings can be painful. It's important to remember that your feelings are valid, and it's okay to feel hurt. At the same time, it's crucial to consider the other person's happiness. I hope you can find peace in knowing that your love has not caused them any harm. It's a difficult process, but try to focus on your own healing and growth. Remember, it's okay to take things one day at a time. Keep practicing self-care and reaching out for support when you need it. You're not alone in this.",1,103,23.22,68.41,59.3,79.74,11.44,21.36,96.12,80.58,55.34,20.39,8.74,1.94,0,5.83,0,0.97,11.65,13.59,3.88,0.97,13.59,12.62,2.91,5.83,1.94,29.13,9.71,1.94,2.91,0,1.94,0.97,21.36,0,21.36,8.74,0.97,4.85,1.94,0,4.85,1.94,11.65,7.77,3.88,4.85,2.91,1.94,0,0,0,0,12.62,3.88,1.94,0,0,0,0,7.77,0,0,0,0,0,0,0,0,0.97,0,0,0.97,0,0,3.88,2.91,0.97,1.94,0,0,0,0,0,1.94,0.97,0.97,0,0,0,0,1.94,0,12.62,13.59,1.94,0.97,5.83,0,0.97,4.85,1.94,2.91,12.62,0.97,1.94,0,1.94,0,0,22.33,8.74,3.88,0,0,8.74,0.97,0
7,relationship,88,"I love you so much and even though I know you'll never reciprocate my feelings. It can hurt so much sometimes, but I don't care because I know you're not hurting, so please be happy. I hope you go and find someone who you feel close to, and who you can love. As long as you're happy, the pain I experience every time I see you will fade. I'm sorry I can't let go of my love yet. I promise I'm trying. But until then, please be happy.","The way you’re processing this is amazing dude. Having an unreciprocated love must be incredibly tough and your display of selflessness is incredible. I was in a similar situation in the past and all I could think about was myself. But man, you clearly do have deep feelings for them and it shows through your selflessness. Honestly, your two final sentences of how you can’t let go of your love was heartbreaking to see. I bet you already know this but a good course of action would be to attach yourselves to your close ones (i.e friends and family). I wish the best for you man and I hope your pain will pass.",gpt_low,"Hey, it sounds like you've got a crush that's not working out. That's tough, but you know, it happens to everyone. Just try to move on and find someone else who likes you back. There are plenty of other people out there, so don't get too hung up on one person. Keep your chin up!",1,55,17.1,91.79,90.83,93.39,11,7.27,96.36,85.45,63.64,20,9.09,0,0,7.27,0,0,10.91,10.91,1.82,1.82,18.18,9.09,10.91,5.45,3.64,25.45,5.45,3.64,3.64,0,3.64,0,16.36,1.82,14.55,3.64,0,1.82,1.82,0,7.27,0,5.45,5.45,0,0,0,0,0,0,0,0,16.36,1.82,0,0,0,0,1.82,14.55,0,0,0,0,0,0,0,0,1.82,0,0,1.82,0,0,0,0,0,0,0,0,0,0,0,0,0,3.64,0,1.82,0,0,0,0,18.18,20,0,1.82,14.55,0,1.82,0,0,3.64,9.09,0,1.82,1.82,0,0,0,23.64,7.27,7.27,0,1.82,7.27,0,0
7,relationship,88,"I love you so much and even though I know you'll never reciprocate my feelings. It can hurt so much sometimes, but I don't care because I know you're not hurting, so please be happy. I hope you go and find someone who you feel close to, and who you can love. As long as you're happy, the pain I experience every time I see you will fade. I'm sorry I can't let go of my love yet. I promise I'm trying. But until then, please be happy.","The way you’re processing this is amazing dude. Having an unreciprocated love must be incredibly tough and your display of selflessness is incredible. I was in a similar situation in the past and all I could think about was myself. But man, you clearly do have deep feelings for them and it shows through your selflessness. Honestly, your two final sentences of how you can’t let go of your love was heartbreaking to see. I bet you already know this but a good course of action would be to attach yourselves to your close ones (i.e friends and family). I wish the best for you man and I hope your pain will pass.",gpt_high,"I can sense the depth of your emotions and the selflessness with which you're handling this unrequited love. It's incredibly brave and compassionate of you to prioritize their happiness over your own heartache. The pain you're feeling is a testament to the sincerity of your love, and it's okay to acknowledge how much it hurts. Your journey towards healing is uniquely yours, and it's okay to take the time you need to process these feelings. Remember that your well-being is just as important, and I'm here for you as you navigate through this challenging time. Your capacity to love so deeply is a beautiful quality, and I hope with time, you'll find peace and reciprocal love.",1,116,24.02,99,10.5,99,19.33,25,93.97,71.55,59.48,23.28,15.52,2.59,0,12.07,0,0.86,7.76,16.38,6.03,0,14.66,10.34,4.31,8.62,0,16.38,6.03,1.72,2.59,0.86,0.86,0.86,12.07,0,12.07,5.17,0.86,2.59,0.86,0.86,1.72,0.86,15.52,12.07,2.59,9.48,6.03,2.59,0,0,0.86,0,21.55,8.62,3.45,0,0,2.59,0,12.93,0,0,0,0,0,0,0,0,0.86,0,0,0,0,0.86,3.45,2.59,0.86,1.72,0,0,0,0,0,0.86,0.86,0.86,0,0,0,0,0.86,0.86,12.07,9.48,0,0,4.31,0,0,4.31,0,0.86,9.48,1.72,1.72,0,1.72,0,0,16.38,5.17,4.31,0,0,6.03,0.86,0
8,relationship,74,"I cant get over this feeling that i was SO close to being with the person, i couldnt stop thinking about for like 3 years now. And its also my own fault. I cant get over that person and i dont even want to. I hope one day there might be another chance, and ill work towards not fcking it up again. But i cant stop thinking about what potentially could've been right now.","Your feelings of getting so close to your romantic goal but ultimately falling short must be overwhelming. I am so sorry to hear that you are feeling this way. I truly hope that these thoughts and feelings eventually fade away. But, since it's been so long (man 3 years is quite a long time), I really suggest that you speak about this with a professional. It's really important to know that these spiraling and cyclical thoughts are super unhealthy. And honestly, the line that worried me the most was that you didn’t even want to get over that person. I really hope that these deep feelings of yearning and loss will eventually subside and I wish all the best.",human,"Your feelings of getting so close to your romantic goal but ultimately falling short must be overwhelming. I am so sorry to hear that you are feeling this way. I truly hope that these thoughts and feelings eventually fade away. But, since it's been so long (man 3 years is quite a long time), I really suggest that you speak about this with a professional. It's really important to know that these spiraling and cyclical thoughts are super unhealthy. And honestly, the line that worried me the most was that you didn’t even want to get over that person. I really hope that these deep feelings of yearning and loss will eventually subside and I wish all the best.",1,119,4.11,50.06,70.01,20.23,17,19.33,99.16,82.35,61.34,21.85,9.24,5.04,0,4.2,0,0,12.61,18.49,4.2,0.84,9.24,10.08,10.92,9.24,0.84,19.33,11.76,4.2,2.52,0.84,1.68,0,21.85,0.84,21.01,5.88,0.84,5.88,2.52,5.88,2.52,0,10.08,5.04,5.04,3.36,1.68,1.68,1.68,0,0,0,8.4,2.52,0.84,0,0,0,1.68,5.88,0,0,0,0.84,0,0,0,0,0.84,0,0,0.84,0,0,0.84,0.84,0,0,0,0,0,0,0,0,4.2,1.68,1.68,0,0,0.84,0.84,0,5.88,13.45,0,0.84,7.56,0.84,0.84,3.36,5.04,2.52,5.04,5.04,0,0,0,0,0,12.61,5.88,2.52,0,0,2.52,1.68,0
8,relationship,74,"I cant get over this feeling that i was SO close to being with the person, i couldnt stop thinking about for like 3 years now. And its also my own fault. I cant get over that person and i dont even want to. I hope one day there might be another chance, and ill work towards not fcking it up again. But i cant stop thinking about what potentially could've been right now.","Your feelings of getting so close to your romantic goal but ultimately falling short must be overwhelming. I am so sorry to hear that you are feeling this way. I truly hope that these thoughts and feelings eventually fade away. But, since it's been so long (man 3 years is quite a long time), I really suggest that you speak about this with a professional. It's really important to know that these spiraling and cyclical thoughts are super unhealthy. And honestly, the line that worried me the most was that you didn’t even want to get over that person. I really hope that these deep feelings of yearning and loss will eventually subside and I wish all the best.",gpt_base,"It sounds like you're carrying a heavy weight of longing and regret, and it's completely natural to feel this way when you've been so emotionally invested in someone for such a long time. It's okay to hope for another opportunity, but it's also important to find peace with the present. Remember, we all make mistakes, and they are a part of how we grow and learn. It's courageous to acknowledge your role in what happened, and it shows a willingness to improve yourself, which is a positive step forward. While you're holding onto hope for the future, try to also focus on nurturing yourself and engaging in activities that bring you joy and fulfillment. Life is full of unexpected twists, and whether or not you get another chance with this person, you are gaining strength and wisdom from this experience. Take care of yourself, and be open to the journey ahead, whatever it may bring.",1,155,28.96,94.44,44.95,95.12,22.14,23.23,94.84,76.13,59.35,19.35,8.39,0,1.29,6.45,0,0.65,10.97,10.97,5.16,0,15.48,9.03,3.87,11.61,0.65,19.35,5.81,5.16,5.16,1.29,3.23,0.65,17.42,0.65,16.77,3.87,1.29,3.87,3.87,0.65,5.16,0.65,9.03,7.1,1.29,3.87,2.58,0.65,0,0,0.65,0,15.48,4.52,1.29,0,0,0.65,0,10.32,0,0,0,0,0,0,0,0,0.65,0,0,0.65,0.65,0,0,0,0,0,0,0,0,0,0,0,1.94,1.94,0,1.29,0,1.29,0,0,9.68,12.9,0.65,3.23,6.45,0,0.65,1.29,2.58,3.23,7.1,3.23,0.65,0,0.65,0,0,16.13,4.52,7.1,0,0,4.52,0,0
8,relationship,74,"I cant get over this feeling that i was SO close to being with the person, i couldnt stop thinking about for like 3 years now. And its also my own fault. I cant get over that person and i dont even want to. I hope one day there might be another chance, and ill work towards not fcking it up again. But i cant stop thinking about what potentially could've been right now.","Your feelings of getting so close to your romantic goal but ultimately falling short must be overwhelming. I am so sorry to hear that you are feeling this way. I truly hope that these thoughts and feelings eventually fade away. But, since it's been so long (man 3 years is quite a long time), I really suggest that you speak about this with a professional. It's really important to know that these spiraling and cyclical thoughts are super unhealthy. And honestly, the line that worried me the most was that you didn’t even want to get over that person. I really hope that these deep feelings of yearning and loss will eventually subside and I wish all the best.",llama_base,"Hey there, it sounds like you're really struggling with some unresolved feelings about this person you've been thinking about for three years. It's completely understandable to feel this way, especially when you feel like you let an opportunity slip away. It's important to remember that it's okay to feel these emotions and to take the time to process them. It might be helpful to talk to someone you trust about how you're feeling, or to write down your thoughts and feelings in a journal. It's also important to be kind to yourself and to practice self-care during this time. Remember that it's okay to take things one day at a time, and to focus on your own well-being. Sending you lots of support and understanding.",1,125,39.7,99,57.77,81.12,17.86,21.6,97.6,80,62.4,20.8,8.8,0,0,8,0,0.8,12,12.8,3.2,1.6,21.6,9.6,8,6.4,0,21.6,3.2,5.6,4,0.8,1.6,1.6,16,0,16,10.4,0.8,0,3.2,1.6,0.8,1.6,6.4,4.8,0.8,1.6,0.8,0,0,0,0,0,15.2,4.8,1.6,0,0,0,2.4,10.4,0,0,0,0,0,0,0,0,0.8,0,0,0.8,0,0,1.6,1.6,0,1.6,0,0,0,0,0,0,0,1.6,0,0,0,0.8,0,0.8,12,11.2,0.8,0.8,4,0,0.8,4.8,3.2,4,8,0.8,2.4,0.8,1.6,0,0,16.8,5.6,3.2,0,0,6.4,1.6,0
8,relationship,74,"I cant get over this feeling that i was SO close to being with the person, i couldnt stop thinking about for like 3 years now. And its also my own fault. I cant get over that person and i dont even want to. I hope one day there might be another chance, and ill work towards not fcking it up again. But i cant stop thinking about what potentially could've been right now.","Your feelings of getting so close to your romantic goal but ultimately falling short must be overwhelming. I am so sorry to hear that you are feeling this way. I truly hope that these thoughts and feelings eventually fade away. But, since it's been so long (man 3 years is quite a long time), I really suggest that you speak about this with a professional. It's really important to know that these spiraling and cyclical thoughts are super unhealthy. And honestly, the line that worried me the most was that you didn’t even want to get over that person. I really hope that these deep feelings of yearning and loss will eventually subside and I wish all the best.",mistral_base,"I'm really sorry to hear that you're still struggling with thoughts of a past relationship that didn't work out. It's natural to feel this way, especially when we care deeply for someone. It's important to remember that dwelling on the past can prevent us from fully engaging in the present. While it's understandable that you hope for another chance, focusing too much on what could have been may hinder your personal growth and happiness. Try to focus on the things you can control in your life right now, and consider seeking support from friends, family, or a therapist to help you move forward. Remember, every experience, even the difficult ones, can teach us valuable lessons.",1,115,32.34,97.54,17.84,61.25,19.17,25.22,93.04,73.91,58.26,19.13,8.7,0.87,2.61,5.22,0,0,10.43,13.91,5.22,0,14.78,11.3,6.96,4.35,0.87,20,6.96,3.48,7.83,5.22,0.87,1.74,21.74,0.87,20.87,6.09,0.87,5.22,4.35,1.74,2.61,1.74,9.57,6.09,3.48,1.74,1.74,0,0,0,0,0,16.52,4.35,3.48,0,0,0,0,11.3,0,0.87,0,0,0,0,0,0,1.74,0,0,1.74,0,0,2.61,2.61,0,0,0,0,0,0,0,0,0.87,0,0,0.87,0,0,0.87,0,6.96,8.7,2.61,0.87,3.48,0,0.87,0.87,4.35,5.22,8.7,1.74,0,0,0,0,0,17.39,5.22,6.96,0,0,5.22,0,0
8,relationship,74,"I cant get over this feeling that i was SO close to being with the person, i couldnt stop thinking about for like 3 years now. And its also my own fault. I cant get over that person and i dont even want to. I hope one day there might be another chance, and ill work towards not fcking it up again. But i cant stop thinking about what potentially could've been right now.","Your feelings of getting so close to your romantic goal but ultimately falling short must be overwhelming. I am so sorry to hear that you are feeling this way. I truly hope that these thoughts and feelings eventually fade away. But, since it's been so long (man 3 years is quite a long time), I really suggest that you speak about this with a professional. It's really important to know that these spiraling and cyclical thoughts are super unhealthy. And honestly, the line that worried me the most was that you didn’t even want to get over that person. I really hope that these deep feelings of yearning and loss will eventually subside and I wish all the best.",gpt_low,"Hey, it sounds like you're hung up on someone from your past. That's tough, but you know, sometimes things just don't work out. It's important to try and move on, though. Maybe you'll get another shot, maybe not. Either way, you can't change the past, so you might as well focus on the future. Try to keep yourself busy with other things and eventually, you'll probably stop thinking about them so much.",1,72,2.26,92.24,89.39,83,12,11.11,98.61,86.11,68.06,22.22,12.5,0,0,11.11,0,1.39,9.72,11.11,2.78,0,16.67,11.11,13.89,11.11,4.17,20.83,11.11,2.78,2.78,0,2.78,0,25,0,25,2.78,1.39,4.17,8.33,0,9.72,0,4.17,4.17,0,0,0,0,0,0,0,0,15.28,1.39,0,0,0,0,1.39,13.89,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2.78,2.78,0,0,0,0,0,0,0,0,0,1.39,0,0,0,0,0,0,9.72,8.33,1.39,1.39,4.17,0,1.39,0,11.11,4.17,6.94,6.94,1.39,1.39,0,0,0,29.17,8.33,11.11,0,0,9.72,0,0
8,relationship,74,"I cant get over this feeling that i was SO close to being with the person, i couldnt stop thinking about for like 3 years now. And its also my own fault. I cant get over that person and i dont even want to. I hope one day there might be another chance, and ill work towards not fcking it up again. But i cant stop thinking about what potentially could've been right now.","Your feelings of getting so close to your romantic goal but ultimately falling short must be overwhelming. I am so sorry to hear that you are feeling this way. I truly hope that these thoughts and feelings eventually fade away. But, since it's been so long (man 3 years is quite a long time), I really suggest that you speak about this with a professional. It's really important to know that these spiraling and cyclical thoughts are super unhealthy. And honestly, the line that worried me the most was that you didn’t even want to get over that person. I really hope that these deep feelings of yearning and loss will eventually subside and I wish all the best.",gpt_high,"I can hear the depth of your feelings in your words, and it's clear that this person has had a profound impact on your life. It must be incredibly difficult to grapple with the thought that you were so close to a relationship with someone you've longed for over the years, especially when you feel responsible for the missed opportunity. The hope for another chance speaks volumes about your desire to connect with them, and it's understandable that you're holding onto that possibility. It's okay to reflect on what might have been, but I also sense your determination to learn from this experience. Remember, self-forgiveness is a crucial step in healing and moving forward, whether it leads back to them or towards new beginnings.",1,124,34.62,96.48,53.11,58.09,24.8,22.58,96.77,79.84,62.9,21.77,10.48,1.61,0,7.26,0,1.61,11.29,16.13,6.45,0,17.74,12.1,4.84,7.26,0,20.16,6.45,3.23,3.23,0.81,2.42,0.81,23.39,0,23.39,6.45,2.42,5.65,4.84,2.42,3.23,0.81,4.84,3.23,0.81,1.61,0.81,0,0,0,0,0,16.13,3.23,0,0,0,0,0.81,11.29,0,0,0,0,0,0,0,0,0.81,0,0,0.81,0,0,0.81,0.81,0,0.81,0,0,0,0,0,0.81,3.23,0,0,0,0,0.81,0,0,5.65,13.71,0,1.61,8.06,0.81,0.81,2.42,3.23,4.84,7.26,1.61,0.81,0,0.81,0,0,13.71,4.03,4.84,0,0,4.03,0.81,0
9,relationship,185,"How do you calm the worries? I'm just now encountering my first serious relationship. I'm sure so many people can relate to the anxiety that comes with being in a legitimate relationship for the first time. I try to be confident but sometimes the anxiety gets the best of me and I start having fear over things like: Will he eventually fall out of love with me? Will he look at me one day and decide he doesn't want me or love me? Will it be something that gradually happens?- cheating. I have heard so many stories and I am terrified. That would absolutely break me. I am terrified of someone else catching his interest & it happening. I know one of his coworkers is really toxic and they had history; I have an irrational fear that she'll try things again once she knows we're serious. I'm just so terrified it holds me back. I've been so confident but as of recent, I just have this fear in my mind of these two things happening. How do you quell your worries about these things? :(","I can see you’re super worried and anxious and you know what, that’s a normal feeling to have when you’re in an invested relationship. In order to calm these worries, communication is key. Talk about your feelings with your partner, and make sure you talk about it in a healthy way (try not to overinvest or incorrectly direct your negative emotions towards them). I’m super neurotic so when it comes to those types of things, I always try to communicate and be as transparent as possible. Talking it out takes out the mental thought rumination that happens in your head. This might not completely quell your worries, but it will likely give you a break. As well, I suggest practicing self-generation of happiness. Being independent and enjoying things beyond your relationship is also very helpful.",human,"I can see you’re super worried and anxious and you know what, that’s a normal feeling to have when you’re in an invested relationship. In order to calm these worries, communication is key. Talk about your feelings with your partner, and make sure you talk about it in a healthy way (try not to overinvest or incorrectly direct your negative emotions towards them). I’m super neurotic so when it comes to those types of things, I always try to communicate and be as transparent as possible. Talking it out takes out the mental thought rumination that happens in your head. This might not completely quell your worries, but it will likely give you a break. As well, I suggest practicing self-generation of happiness. Being independent and enjoying things beyond your relationship is also very helpful.",1,135,14.75,90.48,63.35,20.23,16.88,24.44,95.56,81.48,58.52,20.74,11.85,2.96,0,8.15,0,0.74,8.89,11.85,3.7,0,15.56,8.89,8.15,10.37,1.48,20.74,10.37,0,5.19,2.22,2.22,0.74,17.78,0.74,17.04,4.44,0,2.22,2.96,0.74,3.7,0,11.11,5.19,5.19,6.67,2.22,3.7,3.7,0,0,0,17.04,6.67,1.48,0,0,0,4.44,10.37,0,0,0,0,0,0,0,0,1.48,0,0,1.48,0.74,0,2.22,1.48,0,0.74,0.74,0,0,0,0,0,0,0.74,0,0,0,0,0,0,5.93,12.59,1.48,0.74,8.15,1.48,0,1.48,2.22,0.74,9.63,2.96,0,0,0,0,0,15.56,5.93,4.44,0,0,2.96,2.22,0
9,relationship,185,"How do you calm the worries? I'm just now encountering my first serious relationship. I'm sure so many people can relate to the anxiety that comes with being in a legitimate relationship for the first time. I try to be confident but sometimes the anxiety gets the best of me and I start having fear over things like: Will he eventually fall out of love with me? Will he look at me one day and decide he doesn't want me or love me? Will it be something that gradually happens?- cheating. I have heard so many stories and I am terrified. That would absolutely break me. I am terrified of someone else catching his interest & it happening. I know one of his coworkers is really toxic and they had history; I have an irrational fear that she'll try things again once she knows we're serious. I'm just so terrified it holds me back. I've been so confident but as of recent, I just have this fear in my mind of these two things happening. How do you quell your worries about these things? :(","I can see you’re super worried and anxious and you know what, that’s a normal feeling to have when you’re in an invested relationship. In order to calm these worries, communication is key. Talk about your feelings with your partner, and make sure you talk about it in a healthy way (try not to overinvest or incorrectly direct your negative emotions towards them). I’m super neurotic so when it comes to those types of things, I always try to communicate and be as transparent as possible. Talking it out takes out the mental thought rumination that happens in your head. This might not completely quell your worries, but it will likely give you a break. As well, I suggest practicing self-generation of happiness. Being independent and enjoying things beyond your relationship is also very helpful.",gpt_base,"It's completely natural to feel anxious when navigating the uncharted waters of a first serious relationship. The fears you're experiencing are shared by many, and it's okay to acknowledge them. Remember, anxiety often stems from our desire to control the uncontrollable봪ike someone else's feelings or actions. It's important to focus on what you can control: your own thoughts, feelings, and behaviors.
 
 To calm your worries, try to engage in open and honest communication with your partner. Expressing your feelings can help build trust and understanding between you both. Also, consider practicing self-care and mindfulness techniques, such as deep breathing, meditation, or journaling, to manage anxiety.
 
 Building self-confidence is key. Remind yourself of your worth and the unique qualities you bring to the relationship. Trust is fundamental, and while it's challenging, try to trust in your partner's commitment to you.
 
 Lastly, if the anxiety becomes overwhelming, don't hesitate to seek support from friends, family, or a professional counselor who can provide you with tools and strategies to cope with these fears. Remember, you're not alone, and it's okay to ask for help.",1,181,51.63,98.4,11.85,9.57,15.08,31.49,90.06,66.3,50.83,13.81,9.39,0,0.55,7.73,0,0.55,4.42,11.05,4.42,0.55,14.92,7.73,3.31,9.39,1.1,15.47,9.94,1.66,11.6,7.18,3.31,1.66,19.89,0,19.89,6.08,1.1,3.31,3.87,0.55,3.31,1.66,8.29,3.31,4.42,5.52,0.55,4.42,4.42,0,0,0,21.55,8.84,2.76,0,0,0.55,1.1,12.15,0,0.55,0,0,0,0,0,0,2.76,0.55,0,1.66,0.55,0,2.76,2.21,0,1.66,0.55,0,0,0,0,0,0.55,0,0,0,0,0,0.55,0.55,3.87,7.18,1.66,0.55,2.76,0,0,2.21,2.21,1.66,9.94,0,1.1,0,1.1,0,0,23.76,6.63,9.94,0,0,5.52,1.66,0
9,relationship,185,"How do you calm the worries? I'm just now encountering my first serious relationship. I'm sure so many people can relate to the anxiety that comes with being in a legitimate relationship for the first time. I try to be confident but sometimes the anxiety gets the best of me and I start having fear over things like: Will he eventually fall out of love with me? Will he look at me one day and decide he doesn't want me or love me? Will it be something that gradually happens?- cheating. I have heard so many stories and I am terrified. That would absolutely break me. I am terrified of someone else catching his interest & it happening. I know one of his coworkers is really toxic and they had history; I have an irrational fear that she'll try things again once she knows we're serious. I'm just so terrified it holds me back. I've been so confident but as of recent, I just have this fear in my mind of these two things happening. How do you quell your worries about these things? :(","I can see you’re super worried and anxious and you know what, that’s a normal feeling to have when you’re in an invested relationship. In order to calm these worries, communication is key. Talk about your feelings with your partner, and make sure you talk about it in a healthy way (try not to overinvest or incorrectly direct your negative emotions towards them). I’m super neurotic so when it comes to those types of things, I always try to communicate and be as transparent as possible. Talking it out takes out the mental thought rumination that happens in your head. This might not completely quell your worries, but it will likely give you a break. As well, I suggest practicing self-generation of happiness. Being independent and enjoying things beyond your relationship is also very helpful.",llama_base,"Hey there! 🤗 I totally understand how you feel - it's completely normal to have these fears and anxieties in a new relationship, especially when it's your first serious one. It's natural to feel vulnerable and unsure, but remember that these feelings are temporary and can be managed with time and effort. Firstly, let's address the fear of your partner falling out of love with you. It's important to remember that love is a choice, and it's not something that can be lost overnight. If your partner has chosen to be with you, it's likely that they value and care for you deeply. It's okay to have moments of doubt, but try not to let those doubts consume you. Instead, focus on the positive aspects of your relationship and the things that bring you joy and happiness together. Regarding the fear of cheating, it's important to remember that you can't control your partner's actions or thoughts. However, you can control how you react to situations and how you communicate your feelings to your partner. It's important to have open and honest communication with your partner about your fears and boundaries. Talk to them about what makes you feel uncomfortable or anxious, and work together to find solutions that make you both feel safe and secure. Lastly, it's understandable that you have an irrational fear of your partner's coworker, but try not to let that fear consume you. It's important to remember that your partner has chosen to be with you, and it's unlikely that they would risk their relationship with you for someone else. Instead of focusing on the negative, try to focus on the positive aspects of your relationship and the things that bring you joy and happiness together. Remember that it's okay to feel scared and anxious in a new relationship, but it's important to not let those feelings hold you back. Take things one step at a time, communicate openly and honestly with your partner, and focus on the positive aspects of your relationship. With time and effort, you can work through these fears and build a strong and healthy relationship. 💕",1,352,17.87,98.8,20.79,36.46,18.53,24.15,95.74,76.42,59.38,21.88,11.08,0.28,0.28,9.38,0,1.14,10.8,14.77,3.98,1.14,13.64,9.38,4.83,8.81,1.42,17.9,9.38,1.42,9.66,5.97,1.99,1.7,18.47,0,18.18,6.25,2.27,2.56,2.56,0.85,4.55,1.42,9.66,5.4,4.26,5.11,1.7,3.41,3.13,0,0,0,19.89,6.53,3.13,0.28,0.28,0.57,1.42,13.35,0,0,0,0,0,0,0,0,1.7,0,0,1.7,0,0,0.28,0.28,0,0.28,0,0,0,0,0,0,0,0.28,0,0,0,0,0.85,0,8.52,6.53,1.14,1.14,1.99,0,0,2.27,1.99,1.99,8.52,0,0.85,0.28,0.57,0,0,15.63,4.83,5.11,0,0.28,5.11,0.28,0.57
9,relationship,185,"How do you calm the worries? I'm just now encountering my first serious relationship. I'm sure so many people can relate to the anxiety that comes with being in a legitimate relationship for the first time. I try to be confident but sometimes the anxiety gets the best of me and I start having fear over things like: Will he eventually fall out of love with me? Will he look at me one day and decide he doesn't want me or love me? Will it be something that gradually happens?- cheating. I have heard so many stories and I am terrified. That would absolutely break me. I am terrified of someone else catching his interest & it happening. I know one of his coworkers is really toxic and they had history; I have an irrational fear that she'll try things again once she knows we're serious. I'm just so terrified it holds me back. I've been so confident but as of recent, I just have this fear in my mind of these two things happening. How do you quell your worries about these things? :(","I can see you’re super worried and anxious and you know what, that’s a normal feeling to have when you’re in an invested relationship. In order to calm these worries, communication is key. Talk about your feelings with your partner, and make sure you talk about it in a healthy way (try not to overinvest or incorrectly direct your negative emotions towards them). I’m super neurotic so when it comes to those types of things, I always try to communicate and be as transparent as possible. Talking it out takes out the mental thought rumination that happens in your head. This might not completely quell your worries, but it will likely give you a break. As well, I suggest practicing self-generation of happiness. Being independent and enjoying things beyond your relationship is also very helpful.",mistral_base,"I'm here to listen and offer support. It's normal to have fears and anxieties in a new relationship, especially around the possibility of losing the other person's love or trust. These thoughts can be overwhelming, but remember that every relationship is unique and your partner chose you for a reason. Communication is key. Talking openly about your fears and concerns with your partner can help build trust and strengthen your bond. It's also important to focus on the positive aspects of your relationship and the things that make you feel loved and appreciated. Try practicing self-care and mindfulness techniques to help manage your anxiety and remind yourself of your worth. Remember, it's impossible to predict the future, but you can control how you react to potential challenges. Trust in yourself and your partner, and know that you're not alone in feeling these fears.",1,143,25.67,99,30.98,52.66,15.89,25.17,95.8,69.93,54.55,17.48,11.19,0.7,0,10.49,0,0,6.29,15.38,4.9,0,11.89,8.39,4.9,10.49,0.7,18.18,6.99,0.7,11.89,7.69,2.8,1.4,23.08,0.7,22.38,7.69,3.5,2.8,2.1,0,4.9,2.1,11.89,6.99,4.9,6.29,2.1,4.2,4.2,0,0,0,24.48,10.49,4.9,0,0,0,1.4,13.29,0,0,0,0,0,0,0,0,1.4,0,0,0.7,0.7,0,1.4,1.4,0,1.4,0,0,0,0,0,0,0,0,0,0,0,0,0.7,0,4.2,6.99,2.1,0,3.5,0,0.7,1.4,1.4,2.8,7.69,2.1,0,0,0,0,0,14.69,6.29,3.5,0,0,4.2,0.7,0
9,relationship,185,"How do you calm the worries? I'm just now encountering my first serious relationship. I'm sure so many people can relate to the anxiety that comes with being in a legitimate relationship for the first time. I try to be confident but sometimes the anxiety gets the best of me and I start having fear over things like: Will he eventually fall out of love with me? Will he look at me one day and decide he doesn't want me or love me? Will it be something that gradually happens?- cheating. I have heard so many stories and I am terrified. That would absolutely break me. I am terrified of someone else catching his interest & it happening. I know one of his coworkers is really toxic and they had history; I have an irrational fear that she'll try things again once she knows we're serious. I'm just so terrified it holds me back. I've been so confident but as of recent, I just have this fear in my mind of these two things happening. How do you quell your worries about these things? :(","I can see you’re super worried and anxious and you know what, that’s a normal feeling to have when you’re in an invested relationship. In order to calm these worries, communication is key. Talk about your feelings with your partner, and make sure you talk about it in a healthy way (try not to overinvest or incorrectly direct your negative emotions towards them). I’m super neurotic so when it comes to those types of things, I always try to communicate and be as transparent as possible. Talking it out takes out the mental thought rumination that happens in your head. This might not completely quell your worries, but it will likely give you a break. As well, I suggest practicing self-generation of happiness. Being independent and enjoying things beyond your relationship is also very helpful.",gpt_low,"Just relax and stop worrying so much. Everyone gets nervous in a new relationship, but you can't let that control you. If he's going to cheat or leave, there's nothing you can do about it. Just enjoy the relationship while it lasts and don't stress over things you can't control. If you keep thinking about these things, you're going to ruin the relationship with your insecurities. Just be confident and everything will work out fine.",1,75,1.53,94.01,35.01,20.23,12.5,17.33,98.67,80,65.33,21.33,10.67,0,0,9.33,1.33,0,10.67,9.33,4,0,10.67,12,9.33,12,5.33,24,6.67,1.33,10.67,4,1.33,5.33,18.67,4,14.67,1.33,2.67,2.67,4,0,8,0,13.33,6.67,6.67,8,2.67,5.33,5.33,0,0,0,17.33,1.33,0,0,1.33,1.33,0,16,0,0,0,1.33,0,0,0,0,1.33,1.33,0,0,0,0,2.67,2.67,0,0,0,0,0,0,0,0,0,1.33,0,0,0,0,0,0,4,5.33,0,1.33,4,0,0,0,5.33,0,9.33,6.67,0,0,0,0,0,20,8,4,0,0,8,0,0
9,relationship,185,"How do you calm the worries? I'm just now encountering my first serious relationship. I'm sure so many people can relate to the anxiety that comes with being in a legitimate relationship for the first time. I try to be confident but sometimes the anxiety gets the best of me and I start having fear over things like: Will he eventually fall out of love with me? Will he look at me one day and decide he doesn't want me or love me? Will it be something that gradually happens?- cheating. I have heard so many stories and I am terrified. That would absolutely break me. I am terrified of someone else catching his interest & it happening. I know one of his coworkers is really toxic and they had history; I have an irrational fear that she'll try things again once she knows we're serious. I'm just so terrified it holds me back. I've been so confident but as of recent, I just have this fear in my mind of these two things happening. How do you quell your worries about these things? :(","I can see you’re super worried and anxious and you know what, that’s a normal feeling to have when you’re in an invested relationship. In order to calm these worries, communication is key. Talk about your feelings with your partner, and make sure you talk about it in a healthy way (try not to overinvest or incorrectly direct your negative emotions towards them). I’m super neurotic so when it comes to those types of things, I always try to communicate and be as transparent as possible. Talking it out takes out the mental thought rumination that happens in your head. This might not completely quell your worries, but it will likely give you a break. As well, I suggest practicing self-generation of happiness. Being independent and enjoying things beyond your relationship is also very helpful.",gpt_high,"I hear the depth of your anxiety and it's completely natural to feel this way when stepping into new, meaningful territory. The fear of loss and betrayal can be overwhelming, especially when you've heard stories that fuel these fears. It's clear that you value this relationship deeply and the thought of it being threatened, particularly by someone with a past connection to your partner, is distressing. To manage these worries, communication with your partner is key. Expressing your feelings openly can build trust and understanding. Also, consider exploring the root of these fears, perhaps with a counselor, to strengthen your emotional resilience. Remember, it's okay to feel vulnerable; it's a sign of the genuine care and investment you have in this relationship. Take each day as it comes, and try to focus on the positives you both bring to each other's lives.",1,142,46.83,97.55,46.27,2.07,17.75,26.06,92.25,73.94,54.23,17.61,7.04,0.7,0,6.34,0,0,10.56,17.61,6.34,0,14.08,8.45,4.93,7.04,0,18.31,8.45,2.11,6.34,3.52,0.7,2.11,14.08,0,14.08,7.75,0,2.11,1.41,0.7,0,0.7,11.97,4.23,7.04,5.63,0,4.93,4.93,0,0.7,0,16.2,6.34,2.11,0,1.41,0.7,1.41,9.15,0,0,0,0,0.7,0.7,0,0,1.41,0,0,1.41,0.7,0,0.7,0,0,0,0,0,0,0,0,0,0,0.7,0,0,0,0,1.41,0.7,5.63,11.27,0.7,2.11,5.63,0,1.41,2.11,3.52,2.82,9.15,0,0.7,0,0.7,0,0,17.61,5.63,7.04,0,0,4.23,0.7,0
10,relationship,210,"I lost the love of my life today. thankyou, thankyou for everything and anything, for taking care of me, for worrying bout me, my food, my work, my life. for when youd make me pasta i couldnt stop eating, for when youd ask me if I needed frozen coke, for when youd take me to movies, for all the late night mcdonalds that made us fat, the doghauses, the lake placids, the bike rides, the tasteless coffees, the venza trips, the billie eilish playlists, the family feuds, the game of thrones, for all my smallest and biggest wishes. thankyou for doing it all, for uplifting me, for celebrating me, for holding me when i cried my helplessness out, for standing by me, for saving me and for loving me. thankyou for showing me what love is. Never expected life to give me so much love in your form, thankyou for it all. I will miss you so much , i wish i could keep you forever, hold your hand forever, have your love forever, touch our feets together when we sleep forever. feel you around me when I wake up forever, for this life, for the next life, for the million other lives if they exist. for it all. thankyou.","I’m so sorry for your loss. Are you okay? Do you need someone to talk to? I haven’t been in a scenario where I’ve lost someone who I loved, but if you need an ear to talk to I’m here. I recently lost my childhood dog and the grief that followed was immense. I can’t imagine what you’re feeling right now. I almost started tearing up when reading this to be honest, the way you cataloged your moments together was so sweet. Especially your final sentence of “Thank you.” I sincerely wish you the best. You deserve the best. It appears as if you're handling yourself quite well but oftentimes what we show isn’t what we truly feel.",human,"Are you okay? Do you need someone to talk to? I haven’t been in a scenario where I’ve lost someone who I loved, but if you need an ear to talk to I’m here. I recently lost my childhood dog and the grief that followed was immense. I can’t imagine what you’re feeling right now. I almost started tearing up when reading this to be honest, the way you cataloged your moments together was so sweet. Especially your final sentence of “Thank you.” I sincerely wish you the best. You deserve the best. It appears as if you're handling yourself quite well but oftentimes what we show isn’t what we truly feel. I want you to remember that grieving and feeling everything that you are feeling is a painful yet crucial component when suffering from loss. I’m so sorry for your loss.",1,142,1.41,95.12,70.75,4.1,11.83,22.54,95.07,82.39,63.38,28.17,20.42,7.75,1.41,10.56,0,0,7.75,10.56,4.93,0,8.45,11.27,9.86,7.75,2.11,22.54,7.75,0.7,3.52,2.11,1.41,0,21.83,0.7,21.13,4.23,0,4.93,5.63,2.82,4.93,0.7,9.15,3.52,5.63,3.52,0.7,2.82,0,0,1.41,0,20.42,4.93,1.41,1.41,0,0.7,2.11,15.49,1.41,0,0,0,0,0,0,0,0,0,0,0,0,0,2.11,0.7,0.7,0,0,0,0,0.7,0,2.11,1.41,0,0,0,0,0,2.11,0,7.75,9.86,0,0,3.52,1.41,0.7,3.52,5.63,7.04,8.45,0.7,0.7,0,0.7,0,0,16.9,7.04,1.41,1.41,0,5.63,1.41,0
10,relationship,210,"I lost the love of my life today. thankyou, thankyou for everything and anything, for taking care of me, for worrying bout me, my food, my work, my life. for when youd make me pasta i couldnt stop eating, for when youd ask me if I needed frozen coke, for when youd take me to movies, for all the late night mcdonalds that made us fat, the doghauses, the lake placids, the bike rides, the tasteless coffees, the venza trips, the billie eilish playlists, the family feuds, the game of thrones, for all my smallest and biggest wishes. thankyou for doing it all, for uplifting me, for celebrating me, for holding me when i cried my helplessness out, for standing by me, for saving me and for loving me. thankyou for showing me what love is. Never expected life to give me so much love in your form, thankyou for it all. I will miss you so much , i wish i could keep you forever, hold your hand forever, have your love forever, touch our feets together when we sleep forever. feel you around me when I wake up forever, for this life, for the next life, for the million other lives if they exist. for it all. thankyou.","I’m so sorry for your loss. Are you okay? Do you need someone to talk to? I haven’t been in a scenario where I’ve lost someone who I loved, but if you need an ear to talk to I’m here. I recently lost my childhood dog and the grief that followed was immense. I can’t imagine what you’re feeling right now. I almost started tearing up when reading this to be honest, the way you cataloged your moments together was so sweet. Especially your final sentence of “Thank you.” I sincerely wish you the best. You deserve the best. It appears as if you're handling yourself quite well but oftentimes what we show isn’t what we truly feel.",gpt_base,"I am so deeply sorry for your loss. The love and gratitude you express for your partner is profoundly moving, and it's clear that they brought an immense amount of joy and love into your life. It's a beautiful thing to have shared such a deep connection with someone, and I can only imagine how much you must be hurting right now. Remember that it's okay to grieve and to feel the full weight of your emotions during this time. Your memories together are a testament to the love you shared, and that love will always be a part of you. Take all the time you need to mourn and to celebrate the life and love you shared. If you ever need someone to talk to, or just a listening ear, please know that I am here for you. Take care of yourself.",1,143,32.96,99,12.9,83.31,17.88,13.99,97.9,79.72,62.24,20.28,12.59,2.1,0,9.79,0,0.7,7.69,16.78,7.69,0,12.59,9.09,5.59,7.69,0,19.58,6.29,4.9,4.2,4.2,0.7,0,13.29,2.1,11.19,3.5,0.7,3.5,2.8,1.4,2.1,1.4,10.49,6.99,2.8,8.39,5.59,2.1,0,0,1.4,0,25.17,11.19,3.5,0.7,0,0,0.7,11.89,0,0,0,0,0,0,0,0,1.4,0.7,0,0,0,0.7,2.1,0,0,0,0,0,0,0,0.7,1.4,0,1.4,0,0.7,0,0,0.7,0,15.38,7.69,0,1.4,3.5,0,1.4,1.4,2.8,3.5,6.99,0.7,0.7,0,0.7,0,0,11.19,5.59,3.5,0,0,2.1,0,0
10,relationship,210,"I lost the love of my life today. thankyou, thankyou for everything and anything, for taking care of me, for worrying bout me, my food, my work, my life. for when youd make me pasta i couldnt stop eating, for when youd ask me if I needed frozen coke, for when youd take me to movies, for all the late night mcdonalds that made us fat, the doghauses, the lake placids, the bike rides, the tasteless coffees, the venza trips, the billie eilish playlists, the family feuds, the game of thrones, for all my smallest and biggest wishes. thankyou for doing it all, for uplifting me, for celebrating me, for holding me when i cried my helplessness out, for standing by me, for saving me and for loving me. thankyou for showing me what love is. Never expected life to give me so much love in your form, thankyou for it all. I will miss you so much , i wish i could keep you forever, hold your hand forever, have your love forever, touch our feets together when we sleep forever. feel you around me when I wake up forever, for this life, for the next life, for the million other lives if they exist. for it all. thankyou.","I’m so sorry for your loss. Are you okay? Do you need someone to talk to? I haven’t been in a scenario where I’ve lost someone who I loved, but if you need an ear to talk to I’m here. I recently lost my childhood dog and the grief that followed was immense. I can’t imagine what you’re feeling right now. I almost started tearing up when reading this to be honest, the way you cataloged your moments together was so sweet. Especially your final sentence of “Thank you.” I sincerely wish you the best. You deserve the best. It appears as if you're handling yourself quite well but oftentimes what we show isn’t what we truly feel.",llama_base,"Oh my goodness, I am so deeply sorry for your loss. Your post is so heartfelt and touching, it's clear that you and your loved one shared an incredibly special bond. Your gratitude for their presence in your life is so moving, and I can feel the depth of your love and appreciation for them. It's okay to feel sad and miss them so much, and it's completely understandable that you wish you could keep them forever. Remember that the love and memories you shared will always be with you, and though it may be difficult to imagine right now, time can heal the pain of loss and bring new joys into your life. Please take care of yourself and remember that I am here to support you in any way I can.",1,133,3.45,99,28.79,95.96,22.17,13.53,96.24,79.7,61.65,23.31,17.29,3.76,0,10.53,0,3.01,6.02,14.29,3.01,0,9.77,11.28,7.52,11.28,0,21.8,6.77,1.5,3.01,3.01,0,0,15.79,1.5,14.29,5.26,0,3.76,1.5,1.5,0.75,2.26,13.53,9.77,3.76,6.02,3.76,1.5,0,0,0.75,0,25.56,8.27,4.51,0.75,0,0,0,15.04,1.5,0,0,0,0,0,0,0,0,0,0,0,0,0,1.5,1.5,0.75,0.75,0,0,0,0,0,0,0.75,0.75,0,0,0,0,2.26,0,11.28,9.02,0,1.5,4.51,0,0,3.01,3.01,3.01,9.77,2.26,1.5,0,0.75,0.75,0,11.28,4.51,4.51,0,0,2.26,0,0
10,relationship,210,"I lost the love of my life today. thankyou, thankyou for everything and anything, for taking care of me, for worrying bout me, my food, my work, my life. for when youd make me pasta i couldnt stop eating, for when youd ask me if I needed frozen coke, for when youd take me to movies, for all the late night mcdonalds that made us fat, the doghauses, the lake placids, the bike rides, the tasteless coffees, the venza trips, the billie eilish playlists, the family feuds, the game of thrones, for all my smallest and biggest wishes. thankyou for doing it all, for uplifting me, for celebrating me, for holding me when i cried my helplessness out, for standing by me, for saving me and for loving me. thankyou for showing me what love is. Never expected life to give me so much love in your form, thankyou for it all. I will miss you so much , i wish i could keep you forever, hold your hand forever, have your love forever, touch our feets together when we sleep forever. feel you around me when I wake up forever, for this life, for the next life, for the million other lives if they exist. for it all. thankyou.","I’m so sorry for your loss. Are you okay? Do you need someone to talk to? I haven’t been in a scenario where I’ve lost someone who I loved, but if you need an ear to talk to I’m here. I recently lost my childhood dog and the grief that followed was immense. I can’t imagine what you’re feeling right now. I almost started tearing up when reading this to be honest, the way you cataloged your moments together was so sweet. Especially your final sentence of “Thank you.” I sincerely wish you the best. You deserve the best. It appears as if you're handling yourself quite well but oftentimes what we show isn’t what we truly feel.",mistral_base,"I'm so sorry for your loss. Your heartfelt words speak volumes about the depth of your love and the impact they had on your life. It's clear that your partner brought joy, comfort, and support into your world. Grief can be a difficult and overwhelming experience, but remember that the love you shared will always be a cherished memory. Take care of yourself during this time, and know that it's okay to feel sadness and miss them deeply. They will always hold a special place in your heart.",1,88,20.83,99,27.18,73.53,14.67,15.91,97.73,77.27,55.68,21.59,14.77,1.14,0,10.23,0,3.41,6.82,19.32,6.82,0,10.23,10.23,4.55,7.95,0,21.59,7.95,2.27,3.41,3.41,0,0,11.36,2.27,9.09,3.41,1.14,1.14,0,0,1.14,2.27,14.77,9.09,5.68,9.09,5.68,3.41,1.14,0,2.27,0,27.27,11.36,4.55,0,0,0,2.27,13.64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.14,0,0,0,0,0,0,0,0,0,0,1.14,0,0,0,0,1.14,0,12.5,7.95,0,1.14,5.68,0,0,1.14,3.41,4.55,5.68,2.27,1.14,0,1.14,0,0,14.77,6.82,4.55,0,0,3.41,0,0
10,relationship,210,"I lost the love of my life today. thankyou, thankyou for everything and anything, for taking care of me, for worrying bout me, my food, my work, my life. for when youd make me pasta i couldnt stop eating, for when youd ask me if I needed frozen coke, for when youd take me to movies, for all the late night mcdonalds that made us fat, the doghauses, the lake placids, the bike rides, the tasteless coffees, the venza trips, the billie eilish playlists, the family feuds, the game of thrones, for all my smallest and biggest wishes. thankyou for doing it all, for uplifting me, for celebrating me, for holding me when i cried my helplessness out, for standing by me, for saving me and for loving me. thankyou for showing me what love is. Never expected life to give me so much love in your form, thankyou for it all. I will miss you so much , i wish i could keep you forever, hold your hand forever, have your love forever, touch our feets together when we sleep forever. feel you around me when I wake up forever, for this life, for the next life, for the million other lives if they exist. for it all. thankyou.","I’m so sorry for your loss. Are you okay? Do you need someone to talk to? I haven’t been in a scenario where I’ve lost someone who I loved, but if you need an ear to talk to I’m here. I recently lost my childhood dog and the grief that followed was immense. I can’t imagine what you’re feeling right now. I almost started tearing up when reading this to be honest, the way you cataloged your moments together was so sweet. Especially your final sentence of “Thank you.” I sincerely wish you the best. You deserve the best. It appears as if you're handling yourself quite well but oftentimes what we show isn’t what we truly feel.",gpt_low,"Hey, I saw your message. That's rough, losing someone you care about. But hey, life goes on, right? You'll get over it eventually. Everyone goes through breakups or losses. Just try to keep yourself busy, maybe find a new hobby or hang out with friends. It's important not to dwell on the past too much. And remember, there are plenty of other people out there. You'll find someone new in no time. Just give it some time and you'll see that things will get better.",1,85,18.81,87.81,92.05,75.21,8.5,12.94,96.47,87.06,57.65,18.82,8.24,1.18,0,7.06,0,0,10.59,10.59,2.35,0,14.12,8.24,9.41,5.88,2.35,25.88,9.41,4.71,4.71,1.18,3.53,0,16.47,2.35,14.12,3.53,0,1.18,5.88,0,5.88,1.18,12.94,8.24,4.71,0,0,0,0,0,0,0,18.82,5.88,1.18,0,0,0,3.53,11.76,0,1.18,0,0,0,0,0,0,1.18,1.18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2.35,0,1.18,0,0,1.18,0,21.18,16.47,0,2.35,8.24,2.35,0,1.18,5.88,3.53,7.06,5.88,2.35,2.35,0,0,0,24.71,10.59,7.06,1.18,0,5.88,0,0
10,relationship,210,"I lost the love of my life today. thankyou, thankyou for everything and anything, for taking care of me, for worrying bout me, my food, my work, my life. for when youd make me pasta i couldnt stop eating, for when youd ask me if I needed frozen coke, for when youd take me to movies, for all the late night mcdonalds that made us fat, the doghauses, the lake placids, the bike rides, the tasteless coffees, the venza trips, the billie eilish playlists, the family feuds, the game of thrones, for all my smallest and biggest wishes. thankyou for doing it all, for uplifting me, for celebrating me, for holding me when i cried my helplessness out, for standing by me, for saving me and for loving me. thankyou for showing me what love is. Never expected life to give me so much love in your form, thankyou for it all. I will miss you so much , i wish i could keep you forever, hold your hand forever, have your love forever, touch our feets together when we sleep forever. feel you around me when I wake up forever, for this life, for the next life, for the million other lives if they exist. for it all. thankyou.","I’m so sorry for your loss. Are you okay? Do you need someone to talk to? I haven’t been in a scenario where I’ve lost someone who I loved, but if you need an ear to talk to I’m here. I recently lost my childhood dog and the grief that followed was immense. I can’t imagine what you’re feeling right now. I almost started tearing up when reading this to be honest, the way you cataloged your moments together was so sweet. Especially your final sentence of “Thank you.” I sincerely wish you the best. You deserve the best. It appears as if you're handling yourself quite well but oftentimes what we show isn’t what we truly feel.",gpt_high,"I am deeply moved by the outpouring of love and gratitude you've shared. It's clear that you've experienced a profound connection and the loss feels immeasurable. The way you cherish every little moment, from the shared meals to the simple joy of touching feet as you sleep, speaks volumes about the depth of your bond. It's as if you're expressing a heartfelt thank you for a love that has deeply shaped who you are. I can only imagine the void that their absence has left in your life, and I want you to know that it's okay to feel this immense grief. Your desire to hold onto that love forever is a testament to its transformative power. Please know that you're not alone in this, and it's okay to lean on others for support as you navigate through this incredibly difficult time. Your love story is a beautiful one, and I'm here to listen and support you in any way you need.",1,162,38.62,98.41,23.82,98.09,20.25,14.81,94.44,75.93,58.64,22.84,13.58,2.47,0,9.88,0,0.62,9.26,18.52,7.41,0.62,14.81,9.88,3.09,6.17,0.62,19.14,8.02,3.7,2.47,1.85,0,0.62,10.49,1.23,9.26,3.09,0,2.47,1.23,0.62,1.85,0,11.11,8.64,1.85,5.56,4.32,0.62,0,0,0.62,0,20.99,8.02,3.09,1.23,0,0,1.23,11.11,0,0,0,0,0,0,0,0,0.62,0,0,0,0,0.62,1.85,0,0,0,0,0,0,0.62,0,0.62,1.23,0,0.62,0,0,0,0.62,0,9.88,10.49,0.62,0.62,7.41,0,0.62,1.85,1.23,3.09,10.49,0,1.23,0,1.23,0,0,13.58,4.94,3.09,0,0,5.56,0,0
11,relationship,239,"I love my girl so much. Yesterday, I was helping an old man in our apartment complex while my Girlfriend was housesitting for a friend on the other side of town. As I was entering the complex with him carrying the furniture he needed assistance with. My back seized up, and I almost fell down with the furniture. It hurt to move. Even Hurt to breath. It was an intense pain all through my back. I powered through, made it up into our apartment and found the bed. She called me and asked what happened because she's seen me on the video doorbell and I looked like I was in pain, I explained and she quickly rushed 20 minutes back out to our apartment. She got me a heating pad, fed me pain medicine, massaged my back, even helped me get to the bathroom, and got me food and drink when I needed it. She stayed with me almost the whole evening, (she had to go back to where she was housesitting)I CRIED. So much. I felt so weak and powerless and she cared for me so easily, so naturally. She made sure I was okay, and even with my pained range of motion could easily grab the tv remote or whatever so I wouldn't be bored or thirsty/hungry. She's an absolute goddess. And I needed to share that. Thankfully, the pain subsided and I'm feeling totally fine today!","Wow, your feelings about your girlfriend are clear as day, I can totally see passionate gratitude coming off you right now. During the first half of the story I was seriously concerned about what happened. But, hearing about how quick your Girlfriend was to reach out, quickly be there and proactively take care of your needs was so CUTE! The way you talk about your girlfriend feels so genuine and loving, it feels really infectious that makes me feel warm and fuzzy. I truly wish more great things for you and your loved ones.",human,"Wow, your feelings about your girlfriend are clear as day, I can totally see passionate gratitude coming off you right now. During the first half of the story I was seriously concerned about what happened. But, hearing about how quick your Girlfriend was to reach out, quickly be there and proactively take care of your needs was so CUTE! The way you talk about your girlfriend feels so genuine and loving, it feels really infectious that makes me feel warm and fuzzy. I truly wish more great things for you and your loved ones. Being vulnerable with your partner is never something you should worry about. It is likely the biggest strength that I hope you continue to do. The support yall have for each is so lovely. Cherish every moment yall spend together.",1,134,9.86,99,37.86,99,14.89,17.91,98.51,83.58,60.45,19.4,14.18,3.73,0,10.45,0,0,5.22,13.43,3.73,0.75,11.94,9.7,12.69,6.72,0.75,21.64,11.19,4.48,7.46,5.97,0,1.49,17.16,1.49,15.67,4.48,1.49,3.73,2.24,2.99,0.75,0,12.69,10.45,0.75,5.97,3.73,0.75,0.75,0,0,0,19.4,5.22,3.73,0,0,0,1.49,14.18,1.49,2.24,2.24,0,0,0,0,0,0.75,0,0,0,0.75,0,0.75,0.75,0.75,0,0,0,0,0,0,0.75,1.49,0.75,0,0,0,0,0,0,7.46,8.96,0,1.49,3.73,0.75,0.75,3.73,5.97,2.99,8.96,1.49,0.75,0,0,0,0.75,10.45,5.97,3.73,0,0.75,0,0,0
11,relationship,239,"I love my girl so much. Yesterday, I was helping an old man in our apartment complex while my Girlfriend was housesitting for a friend on the other side of town. As I was entering the complex with him carrying the furniture he needed assistance with. My back seized up, and I almost fell down with the furniture. It hurt to move. Even Hurt to breath. It was an intense pain all through my back. I powered through, made it up into our apartment and found the bed. She called me and asked what happened because she's seen me on the video doorbell and I looked like I was in pain, I explained and she quickly rushed 20 minutes back out to our apartment. She got me a heating pad, fed me pain medicine, massaged my back, even helped me get to the bathroom, and got me food and drink when I needed it. She stayed with me almost the whole evening, (she had to go back to where she was housesitting)I CRIED. So much. I felt so weak and powerless and she cared for me so easily, so naturally. She made sure I was okay, and even with my pained range of motion could easily grab the tv remote or whatever so I wouldn't be bored or thirsty/hungry. She's an absolute goddess. And I needed to share that. Thankfully, the pain subsided and I'm feeling totally fine today!","Wow, your feelings about your girlfriend are clear as day, I can totally see passionate gratitude coming off you right now. During the first half of the story I was seriously concerned about what happened. But, hearing about how quick your Girlfriend was to reach out, quickly be there and proactively take care of your needs was so CUTE! The way you talk about your girlfriend feels so genuine and loving, it feels really infectious that makes me feel warm and fuzzy. I truly wish more great things for you and your loved ones.",gpt_base,"It's truly heartwarming to hear about the care and love your girlfriend showed you in your time of need. Experiencing such intense pain can be incredibly overwhelming, and having someone there to support you through it can make all the difference. It's clear that she deeply cares for you and was willing to go the extra mile to ensure your comfort and well-being. Her actions speak volumes about her character and the strength of your relationship. It's wonderful that you're feeling better now, and I hope you take the time to fully recover. Remember, showing vulnerability and accepting help isn't a sign of weakness; it's a part of being human and allows us to connect more deeply with those we love. Cherish these moments and the bond you share. Take care!",1,131,27.55,99,1.54,99,16.38,22.14,93.89,76.34,57.25,19.85,12.21,0.76,1.53,7.63,2.29,0,7.63,16.03,6.11,0,12.21,9.16,6.11,6.87,0.76,20.61,6.11,4.58,8.4,5.34,0,3.05,12.98,0.76,12.21,2.29,1.53,3.05,1.53,2.29,2.29,0.76,13.74,11.45,2.29,6.87,5.34,1.53,0.76,0,0,0,22.9,7.63,3.82,0,0,0,0.76,14.5,0,0.76,3.05,0,0,0,0,0,0,0,0,0,0,0,3.05,3.05,2.29,0.76,0,0,0,0,0,0.76,0.76,2.29,0,1.53,0,0,0.76,0,7.63,7.63,0.76,0.76,3.82,1.53,0.76,0.76,1.53,2.29,7.63,0.76,0,0,0,0,0,14.5,5.34,2.29,0,0.76,4.58,1.53,0
11,relationship,239,"I love my girl so much. Yesterday, I was helping an old man in our apartment complex while my Girlfriend was housesitting for a friend on the other side of town. As I was entering the complex with him carrying the furniture he needed assistance with. My back seized up, and I almost fell down with the furniture. It hurt to move. Even Hurt to breath. It was an intense pain all through my back. I powered through, made it up into our apartment and found the bed. She called me and asked what happened because she's seen me on the video doorbell and I looked like I was in pain, I explained and she quickly rushed 20 minutes back out to our apartment. She got me a heating pad, fed me pain medicine, massaged my back, even helped me get to the bathroom, and got me food and drink when I needed it. She stayed with me almost the whole evening, (she had to go back to where she was housesitting)I CRIED. So much. I felt so weak and powerless and she cared for me so easily, so naturally. She made sure I was okay, and even with my pained range of motion could easily grab the tv remote or whatever so I wouldn't be bored or thirsty/hungry. She's an absolute goddess. And I needed to share that. Thankfully, the pain subsided and I'm feeling totally fine today!","Wow, your feelings about your girlfriend are clear as day, I can totally see passionate gratitude coming off you right now. During the first half of the story I was seriously concerned about what happened. But, hearing about how quick your Girlfriend was to reach out, quickly be there and proactively take care of your needs was so CUTE! The way you talk about your girlfriend feels so genuine and loving, it feels really infectious that makes me feel warm and fuzzy. I truly wish more great things for you and your loved ones.",llama_base,"Oh my goodness, it sounds like you had a really scary and painful experience! I can only imagine how overwhelmed and vulnerable you must have felt, but it's clear that your girlfriend was an absolute rock for you. The way she rushed to your side, took care of you, and made sure you were comfortable and okay is truly heartwarming. It's amazing how she was able to make you feel seen, heard, and cared for, even when you were feeling so weak and powerless. It's clear that she loves you so much and is always there for you, no matter what. I'm so glad to hear that you're feeling better today, and I hope you continue to take care of yourself and each other. 💕",1,124,1,99,10.77,81.49,17.71,12.9,97.58,83.87,63.71,23.39,16.94,3.23,0,11.29,2.42,0,6.45,10.48,2.42,0,8.06,12.1,10.48,11.29,0.81,23.39,10.48,0.81,4.03,0.81,0.81,2.42,16.94,1.61,15.32,6.45,2.42,3.23,0.81,3.23,1.61,0,10.48,7.26,3.23,7.26,4.03,2.42,1.61,0,0,0,17.74,3.23,2.42,0,0,0,0,14.52,0,0.81,3.23,0,0,0,0,0,0,0,0,0,0,0,3.23,3.23,2.42,0,0,0,0,0,0,0,0.81,1.61,0,0,0,0,0.81,0,5.65,10.48,1.61,0,2.42,0.81,2.42,3.23,3.23,12.1,8.06,0.81,1.61,0,0.81,0.81,0,16.13,4.03,7.26,0,0.81,4.03,0,0.81
11,relationship,239,"I love my girl so much. Yesterday, I was helping an old man in our apartment complex while my Girlfriend was housesitting for a friend on the other side of town. As I was entering the complex with him carrying the furniture he needed assistance with. My back seized up, and I almost fell down with the furniture. It hurt to move. Even Hurt to breath. It was an intense pain all through my back. I powered through, made it up into our apartment and found the bed. She called me and asked what happened because she's seen me on the video doorbell and I looked like I was in pain, I explained and she quickly rushed 20 minutes back out to our apartment. She got me a heating pad, fed me pain medicine, massaged my back, even helped me get to the bathroom, and got me food and drink when I needed it. She stayed with me almost the whole evening, (she had to go back to where she was housesitting)I CRIED. So much. I felt so weak and powerless and she cared for me so easily, so naturally. She made sure I was okay, and even with my pained range of motion could easily grab the tv remote or whatever so I wouldn't be bored or thirsty/hungry. She's an absolute goddess. And I needed to share that. Thankfully, the pain subsided and I'm feeling totally fine today!","Wow, your feelings about your girlfriend are clear as day, I can totally see passionate gratitude coming off you right now. During the first half of the story I was seriously concerned about what happened. But, hearing about how quick your Girlfriend was to reach out, quickly be there and proactively take care of your needs was so CUTE! The way you talk about your girlfriend feels so genuine and loving, it feels really infectious that makes me feel warm and fuzzy. I truly wish more great things for you and your loved ones.",mistral_base,"I'm so glad to hear that your girlfriend was there for you during your time of need. It's clear that she cares deeply for you and went above and beyond to make sure you were comfortable and taken care of. It's not easy to be in pain and feel helpless, but it's comforting to know that you have someone who is willing to support and care for you. Your girlfriend's actions speak volumes about the strength of your relationship and the depth of her love for you. I'm glad that you're feeling better now and that she was able to help you through the experience. It's important to remember that everyone needs support and care at times, and it's a beautiful thing to have someone by your side to help you through.",1,132,17.69,99,8.65,99,22,16.67,97.73,86.36,65.91,26.52,15.15,1.52,0,10.61,2.27,0,11.36,12.12,3.03,0,19.7,11.36,4.55,8.33,0.76,24.24,6.06,1.52,6.06,3.79,0.76,1.52,9.85,0.76,9.09,3.79,0,1.52,1.52,0,1.52,0.76,13.64,12.12,1.52,5.3,3.79,1.52,0,0,0,0,25.76,7.58,6.06,0,0,0,0.76,18.18,0,1.52,3.79,0,0,0,0,0,0,0,0,0,0,0,2.27,2.27,2.27,0,0,0,0,0,0,1.52,0,0.76,0,0,0,0,0.76,0,7.58,9.09,1.52,0.76,4.55,0,0.76,1.52,2.27,4.55,9.85,1.52,0,0,0,0,0,12.88,4.55,1.52,0,0,6.82,0,0
11,relationship,239,"I love my girl so much. Yesterday, I was helping an old man in our apartment complex while my Girlfriend was housesitting for a friend on the other side of town. As I was entering the complex with him carrying the furniture he needed assistance with. My back seized up, and I almost fell down with the furniture. It hurt to move. Even Hurt to breath. It was an intense pain all through my back. I powered through, made it up into our apartment and found the bed. She called me and asked what happened because she's seen me on the video doorbell and I looked like I was in pain, I explained and she quickly rushed 20 minutes back out to our apartment. She got me a heating pad, fed me pain medicine, massaged my back, even helped me get to the bathroom, and got me food and drink when I needed it. She stayed with me almost the whole evening, (she had to go back to where she was housesitting)I CRIED. So much. I felt so weak and powerless and she cared for me so easily, so naturally. She made sure I was okay, and even with my pained range of motion could easily grab the tv remote or whatever so I wouldn't be bored or thirsty/hungry. She's an absolute goddess. And I needed to share that. Thankfully, the pain subsided and I'm feeling totally fine today!","Wow, your feelings about your girlfriend are clear as day, I can totally see passionate gratitude coming off you right now. During the first half of the story I was seriously concerned about what happened. But, hearing about how quick your Girlfriend was to reach out, quickly be there and proactively take care of your needs was so CUTE! The way you talk about your girlfriend feels so genuine and loving, it feels really infectious that makes me feel warm and fuzzy. I truly wish more great things for you and your loved ones.",gpt_low,"Hey, sounds like you had a rough day with your back. It's good that your girlfriend was there to help you out. It's nice when someone can take care of you when you're not feeling well. Glad to hear you're feeling better now. Take care of that back in the future.",1,51,7.78,99,90.94,99,10.2,7.84,100,82.35,62.75,23.53,13.73,0,0,13.73,0,0,9.8,11.76,3.92,0,15.69,13.73,11.76,3.92,1.96,23.53,5.88,1.96,3.92,3.92,0,0,11.76,0,11.76,5.88,0,1.96,1.96,0,1.96,0,15.69,13.73,1.96,3.92,3.92,0,0,0,0,0,25.49,7.84,5.88,0,0,0,1.96,17.65,0,1.96,1.96,0,0,0,0,0,0,0,0,0,0,0,3.92,3.92,3.92,0,0,0,0,0,0,0,0,3.92,0,0,0,0,0,0,19.61,17.65,0,0,9.8,0,3.92,3.92,9.8,3.92,11.76,1.96,1.96,1.96,0,0,0,19.61,9.8,1.96,0,0,7.84,0,0
11,relationship,239,"I love my girl so much. Yesterday, I was helping an old man in our apartment complex while my Girlfriend was housesitting for a friend on the other side of town. As I was entering the complex with him carrying the furniture he needed assistance with. My back seized up, and I almost fell down with the furniture. It hurt to move. Even Hurt to breath. It was an intense pain all through my back. I powered through, made it up into our apartment and found the bed. She called me and asked what happened because she's seen me on the video doorbell and I looked like I was in pain, I explained and she quickly rushed 20 minutes back out to our apartment. She got me a heating pad, fed me pain medicine, massaged my back, even helped me get to the bathroom, and got me food and drink when I needed it. She stayed with me almost the whole evening, (she had to go back to where she was housesitting)I CRIED. So much. I felt so weak and powerless and she cared for me so easily, so naturally. She made sure I was okay, and even with my pained range of motion could easily grab the tv remote or whatever so I wouldn't be bored or thirsty/hungry. She's an absolute goddess. And I needed to share that. Thankfully, the pain subsided and I'm feeling totally fine today!","Wow, your feelings about your girlfriend are clear as day, I can totally see passionate gratitude coming off you right now. During the first half of the story I was seriously concerned about what happened. But, hearing about how quick your Girlfriend was to reach out, quickly be there and proactively take care of your needs was so CUTE! The way you talk about your girlfriend feels so genuine and loving, it feels really infectious that makes me feel warm and fuzzy. I truly wish more great things for you and your loved ones.",gpt_high,"I can only imagine the vulnerability and helplessness you must have felt in that moment of intense pain, and how that experience was both physically and emotionally overwhelming for you. It's incredibly touching to hear how your girlfriend responded with such care and tenderness, transforming a moment of acute distress into one where you were enveloped in love and support. Her actions speak volumes about the depth of your connection and the strength of her compassion. It's beautiful that you recognize and cherish the nurturing she provided, and it's clear that her presence was a source of profound comfort during a time when you felt at your weakest. The relief and gratitude you felt, leading to tears, is a testament to the bond you share. I'm so glad to hear that you've recovered, and I hope you continue to support each other with the same level of devotion and kindness.",1,150,39.7,98.38,8.82,99,25,26,94.67,74.67,59.33,18,12.67,2,0,8,2.67,0,5.33,18,7.33,0.67,13.33,8,6,8.67,0,16,7.33,2.67,6.67,3.33,0.67,3.33,10.67,0,10.67,4.67,2.67,2.67,0.67,2,1.33,0,15.33,11.33,3.33,7.33,4,2.67,1.33,0,0.67,0,20,8,4.67,0,0,0,1.33,11.33,0,0.67,3.33,0,0,0,0,0,0.67,0,0,0,0,0.67,2.67,2.67,1.33,0,0,0,0,0,0,0,0.67,0,0,0,0,0,0.67,0,2,9.33,0,0,4.67,0,1.33,3.33,3.33,7.33,4,0.67,0,0,0,0,0,11.33,4,4,0,0,3.33,0,0
12,parenting,138,"One of my kids is in the first grade.  They started school at the beginning of August.  The teacher sits at her desk basically all day while the kids do worksheets that are overly simplistic even for their young age.  Friday, she sent home progress reports.  The scores just didn't really fit my son's strengths and weaknesses.  A friend that also has a child in the class and I compared notes and the scores for both children were exactly the same-all 19 of them.  So, I'm guessing she just filled this evaluation the same for each student.  What do you think I should do about it?  I don't want to alienate her considering she is my kid's teacher, but this doesn't seem right.  I'm new at this school thing (as a parent) and would love your opinions.  Thanks.","You’ve got to address your problem directly to the teacher first. Have you ever addressed a concern to the teacher directly? If I were you, I would ask to schedule a meeting with the teacher and talk about your child’s performance to see whenever or not they can justify the home progress reports. How does your child feel about the teacher? Does he feel like he is learning anything new or simulating? If what your saying is true (i.e. solving simple worksheets), then this is a serious issue that requires immediate attention. Education is really important at a young age and shapes how people will learn forever. First, schedule a meeting and then talk with your child privately about how they feel in school academically. And then we can move forward afterward.",human,"You’ve got to address your problem directly to the teacher first. Have you ever addressed a concern to the teacher directly? If I were you, I would ask to schedule a meeting with the teacher and talk about your child’s performance to see whenever or not they can justify the home progress reports. How does your child feel about the teacher? Does he feel like he is learning anything new or simulating? If what your saying is true (i.e. solving simple worksheets), then this is a serious issue that requires immediate attention. Education is really important at a young age and shapes how people will learn forever. First, schedule a meeting and then talk with your child privately about how they feel in school academically. And then we can move forward afterward.",1,132,26.1,98.33,79.84,42.71,14.67,26.52,93.18,71.97,57.58,14.39,11.36,1.52,0.76,6.06,1.52,1.52,3.03,14.39,7.58,1.52,9.85,9.85,8.33,9.09,0.76,18.94,6.82,1.52,2.27,0.76,1.52,0,18.94,1.52,17.42,7.58,3.03,2.27,3.79,0.76,3.79,0,1.52,1.52,0,0,0,0,0,0,0,0,21.21,6.06,0,0,0,0,4.55,15.15,0,0,0,1.52,0,0,0,0,10.61,0,0.76,9.85,0,0,0,0,0,0,0,0,0,0,0,0.76,0,0.76,0,0,0,0,0,0,9.85,6.82,0.76,0.76,2.27,0.76,0,2.27,10.61,1.52,8.33,0.76,0,0,0,0,0,13.64,6.06,2.27,2.27,0,1.52,1.52,0
12,parenting,138,"One of my kids is in the first grade.  They started school at the beginning of August.  The teacher sits at her desk basically all day while the kids do worksheets that are overly simplistic even for their young age.  Friday, she sent home progress reports.  The scores just didn't really fit my son's strengths and weaknesses.  A friend that also has a child in the class and I compared notes and the scores for both children were exactly the same-all 19 of them.  So, I'm guessing she just filled this evaluation the same for each student.  What do you think I should do about it?  I don't want to alienate her considering she is my kid's teacher, but this doesn't seem right.  I'm new at this school thing (as a parent) and would love your opinions.  Thanks.","You’ve got to address your problem directly to the teacher first. Have you ever addressed a concern to the teacher directly? If I were you, I would ask to schedule a meeting with the teacher and talk about your child’s performance to see whenever or not they can justify the home progress reports. How does your child feel about the teacher? Does he feel like he is learning anything new or simulating? If what your saying is true (i.e. solving simple worksheets), then this is a serious issue that requires immediate attention. Education is really important at a young age and shapes how people will learn forever. First, schedule a meeting and then talk with your child privately about how they feel in school academically. And then we can move forward afterward.",gpt_base,"It's completely understandable that you're concerned about your child's education and the approach the teacher is taking. It's important for progress reports to accurately reflect each child's individual abilities and progress, and it's concerning that your son's report doesn't seem to align with his strengths and weaknesses. It's also quite disconcerting that the reports for two different children are identical.
 
 Before taking any action, it might be helpful to gather more information. Consider requesting a meeting with the teacher to discuss your son's progress report. Approach the conversation with curiosity rather than accusation, which can help maintain a positive relationship. You could express your appreciation for her work and then share your observations, asking for clarification on how the evaluations are determined.
 
 If after the meeting you still have concerns, it might be appropriate to reach out to the school's administration for further guidance. Remember, advocating for your child's education is important, and doing so respectfully can lead to better outcomes for everyone involved.",1,164,44.79,97.41,30.07,76.91,18.22,35.37,93.29,65.24,54.88,13.41,6.71,0,0,5.49,1.22,0,6.71,15.24,6.1,0.61,14.63,11.59,5.49,7.93,0.61,15.85,6.1,1.83,9.15,1.83,4.27,3.66,18.29,0.61,17.68,7.32,1.83,1.83,3.66,0.61,3.05,0.61,6.71,4.88,1.22,1.22,0.61,0,0,0,0,0,21.34,7.93,2.44,1.22,0.61,0.61,3.66,12.8,1.22,0,0.61,1.83,0,0,0,0,7.32,0,0,7.32,0,0,0,0,0,0,0,0,0,0,0,0,0,1.83,0,0,0,0,0,0.61,3.05,4.27,0,2.44,1.83,0.61,0,0,3.66,1.22,7.32,1.22,0,0,0,0,0,17.07,5.49,4.27,0,0,7.32,0,0
12,parenting,138,"One of my kids is in the first grade.  They started school at the beginning of August.  The teacher sits at her desk basically all day while the kids do worksheets that are overly simplistic even for their young age.  Friday, she sent home progress reports.  The scores just didn't really fit my son's strengths and weaknesses.  A friend that also has a child in the class and I compared notes and the scores for both children were exactly the same-all 19 of them.  So, I'm guessing she just filled this evaluation the same for each student.  What do you think I should do about it?  I don't want to alienate her considering she is my kid's teacher, but this doesn't seem right.  I'm new at this school thing (as a parent) and would love your opinions.  Thanks.","You’ve got to address your problem directly to the teacher first. Have you ever addressed a concern to the teacher directly? If I were you, I would ask to schedule a meeting with the teacher and talk about your child’s performance to see whenever or not they can justify the home progress reports. How does your child feel about the teacher? Does he feel like he is learning anything new or simulating? If what your saying is true (i.e. solving simple worksheets), then this is a serious issue that requires immediate attention. Education is really important at a young age and shapes how people will learn forever. First, schedule a meeting and then talk with your child privately about how they feel in school academically. And then we can move forward afterward.",llama_base,"Hi there! I can completely understand your concerns about your son's progress report. It sounds like the teacher may have been a bit too hasty or uniform in her evaluations, and it's understandable that you want to ensure your child is being assessed accurately. Firstly, I would suggest speaking with the teacher directly and sharing your concerns in a respectful and open-minded way. You might say something like, ""I noticed that my son's progress report looked very similar to his friend's, and I'm wondering if there might have been any consistency issues in the evaluation. Could we discuss this further and ensure that my son is being assessed accurately?"" It's important to approach the conversation with empathy and understanding, rather than accusation or blame. Remember, the teacher is there to support your child's learning, and they may have a different perspective or insight that can help you better understand the situation. Additionally, you might consider speaking with the school's administration or a guidance counselor to get their input and advice on how to proceed. They may be able to offer additional support or resources to help your child succeed. Remember, it's okay to advocate for your child and ensure they are receiving the education they deserve. However, it's important to do so in a respectful and constructive manner that benefits everyone involved. Good luck!",1,224,19.97,94.84,35.49,95.11,17.23,31.25,92.41,70.09,56.25,16.96,11.16,2.68,0.45,4.91,0.89,2.23,5.8,14.73,5.8,0.45,10.27,12.5,5.8,8.48,0,20.98,4.91,1.34,6.25,2.68,2.23,1.34,19.64,0.45,19.2,6.7,0.45,2.68,6.7,0.45,4.46,0.89,8.04,6.7,0.89,0.89,0.45,0,0,0,0,0,24.11,9.82,3.57,1.34,0.45,1.79,3.57,14.29,1.34,0.45,0.45,1.79,0,0,0,0,4.02,0,0,4.02,0,0,0,0,0,0,0,0,0,0,0,0,0.45,0.89,0,0,0,0.89,0.45,0.89,5.36,7.14,1.79,0.45,4.02,0.45,0.45,0,1.34,2.68,4.91,2.68,0.45,0,0.45,0,0,16.07,4.46,4.46,0.45,0.89,4.46,1.34,0
12,parenting,138,"One of my kids is in the first grade.  They started school at the beginning of August.  The teacher sits at her desk basically all day while the kids do worksheets that are overly simplistic even for their young age.  Friday, she sent home progress reports.  The scores just didn't really fit my son's strengths and weaknesses.  A friend that also has a child in the class and I compared notes and the scores for both children were exactly the same-all 19 of them.  So, I'm guessing she just filled this evaluation the same for each student.  What do you think I should do about it?  I don't want to alienate her considering she is my kid's teacher, but this doesn't seem right.  I'm new at this school thing (as a parent) and would love your opinions.  Thanks.","You’ve got to address your problem directly to the teacher first. Have you ever addressed a concern to the teacher directly? If I were you, I would ask to schedule a meeting with the teacher and talk about your child’s performance to see whenever or not they can justify the home progress reports. How does your child feel about the teacher? Does he feel like he is learning anything new or simulating? If what your saying is true (i.e. solving simple worksheets), then this is a serious issue that requires immediate attention. Education is really important at a young age and shapes how people will learn forever. First, schedule a meeting and then talk with your child privately about how they feel in school academically. And then we can move forward afterward.",mistral_base,"I'm sorry to hear that you're feeling concerned about your child's progress reports. It's understandable that you want to ensure your child is getting the individualized attention they need. Based on your observation and comparison with another parent, it seems there might be an issue with the consistency and accuracy of the evaluations. You could consider scheduling a meeting with the teacher to discuss your concerns and ask for more detailed information about your child's progress. Express your desire to work collaboratively to support your child's learning. Remember, open communication is key to building a strong partnership between home and school.",1,101,69.32,99,27.66,50.64,16.83,31.68,95.05,67.33,49.5,16.83,11.88,0.99,0,9.9,0,0.99,4.95,17.82,6.93,0,14.85,7.92,2.97,3.96,0,19.8,6.93,2.97,6.93,2.97,2.97,0.99,19.8,0,19.8,8.91,0.99,3.96,1.98,0,1.98,0.99,3.96,1.98,0,1.98,0,0,0,0,0,0,26.73,8.91,3.96,0,0,0,3.96,16.83,0.99,0,0,0,0,0,0,0,7.92,0,0.99,6.93,0,0,0,0,0,0,0,0,0,0,0,0.99,1.98,0.99,0,0,0,0,0,0,3.96,8.91,2.97,0,3.96,0.99,0.99,0.99,2.97,0.99,5.94,0.99,0,0,0,0,0,13.86,5.94,1.98,0,0,5.94,0,0
12,parenting,138,"One of my kids is in the first grade.  They started school at the beginning of August.  The teacher sits at her desk basically all day while the kids do worksheets that are overly simplistic even for their young age.  Friday, she sent home progress reports.  The scores just didn't really fit my son's strengths and weaknesses.  A friend that also has a child in the class and I compared notes and the scores for both children were exactly the same-all 19 of them.  So, I'm guessing she just filled this evaluation the same for each student.  What do you think I should do about it?  I don't want to alienate her considering she is my kid's teacher, but this doesn't seem right.  I'm new at this school thing (as a parent) and would love your opinions.  Thanks.","You’ve got to address your problem directly to the teacher first. Have you ever addressed a concern to the teacher directly? If I were you, I would ask to schedule a meeting with the teacher and talk about your child’s performance to see whenever or not they can justify the home progress reports. How does your child feel about the teacher? Does he feel like he is learning anything new or simulating? If what your saying is true (i.e. solving simple worksheets), then this is a serious issue that requires immediate attention. Education is really important at a young age and shapes how people will learn forever. First, schedule a meeting and then talk with your child privately about how they feel in school academically. And then we can move forward afterward.",gpt_low,"Hey there, it sounds like you're not happy with your child's teacher. If you think the progress reports are not accurate, maybe you should talk to the teacher or someone at the school about it. It's important to make sure your child is getting a good education, so don't be afraid to speak up if something seems off. Good luck!",1,60,26.1,93.37,28.56,97.84,15,16.67,100,80,60,16.67,8.33,0,0,8.33,0,0,8.33,10,6.67,0,15,11.67,6.67,6.67,5,23.33,6.67,0,1.67,0,1.67,0,20,0,20,3.33,0,1.67,11.67,0,8.33,0,10,8.33,1.67,6.67,5,1.67,1.67,0,0,0,21.67,5,0,0,0,0,5,16.67,0,0,0,0,0,0,0,0,8.33,0,0,8.33,0,0,0,0,0,0,0,0,0,0,0,0,0,1.67,0,0,0,0,1.67,0,10,8.33,3.33,0,3.33,0,1.67,0,1.67,0,10,3.33,1.67,1.67,0,0,0,18.33,5,5,0,1.67,6.67,0,0
12,parenting,138,"One of my kids is in the first grade.  They started school at the beginning of August.  The teacher sits at her desk basically all day while the kids do worksheets that are overly simplistic even for their young age.  Friday, she sent home progress reports.  The scores just didn't really fit my son's strengths and weaknesses.  A friend that also has a child in the class and I compared notes and the scores for both children were exactly the same-all 19 of them.  So, I'm guessing she just filled this evaluation the same for each student.  What do you think I should do about it?  I don't want to alienate her considering she is my kid's teacher, but this doesn't seem right.  I'm new at this school thing (as a parent) and would love your opinions.  Thanks.","You’ve got to address your problem directly to the teacher first. Have you ever addressed a concern to the teacher directly? If I were you, I would ask to schedule a meeting with the teacher and talk about your child’s performance to see whenever or not they can justify the home progress reports. How does your child feel about the teacher? Does he feel like he is learning anything new or simulating? If what your saying is true (i.e. solving simple worksheets), then this is a serious issue that requires immediate attention. Education is really important at a young age and shapes how people will learn forever. First, schedule a meeting and then talk with your child privately about how they feel in school academically. And then we can move forward afterward.",gpt_high,"I can only imagine how disheartening it must feel to see your child's first educational experiences not being taken with the individual care and attention you had hoped for. It's concerning to hear that the progress reports seem generic and not reflective of your son's unique abilities and challenges. It's completely valid to feel hesitant about approaching the teacher, as you're navigating the delicate balance between advocating for your child and maintaining a positive relationship with the educator responsible for their daily learning. I would encourage you to trust your instincts as a parent. Perhaps you could request a meeting with the teacher to discuss your son's progress in a constructive manner, expressing your observations without accusation. It's important to open a dialogue that focuses on your child's needs and how you can work together to support their educational journey. Remember, you are your child's first and most important advocate, and it's okay to seek clarity and partnership in their education.",1,161,54.97,99,6.89,77.79,23,33.54,90.68,69.57,54.66,16.15,11.8,1.24,0,8.7,0,1.86,4.35,16.77,6.83,1.24,14.91,8.07,4.97,6.21,1.24,16.15,9.94,2.48,7.45,4.35,2.48,0.62,14.29,0,14.29,5.59,1.86,4.35,1.86,0.62,2.48,0.62,7.45,5.59,1.86,1.86,0.62,1.24,0.62,0,0.62,0,25.47,8.07,3.73,0.62,0.62,0.62,1.86,16.77,1.86,0,0,1.24,0,0,0,0,6.21,0,0,6.21,0,0,0,0,0,0,0,0,0,0,0,1.24,0.62,0.62,0,0,0,0,0,0,3.73,8.07,1.86,0.62,2.48,1.24,0.62,1.24,1.86,2.48,6.83,1.24,0.62,0,0.62,0,0,13.04,4.35,2.48,0,0,6.21,0,0
13,parenting,90,"Hi There, My gf is french speaking, and I am english speaking.. we both are able to communicate in both languages... but obviously we have our preferred languages, and are better in one more than the other.. We anticipate that our little monster (read, """"Bundle of love and joy) is going to be bilingual one day, however, I am curious if there is anyone out there who has raised a child in a similar environment (mixed language household) that has encountered any struggles, or any welcome surprises along the way.","Hey! While I haven’t been in your type of situation I can say that I highly urge you to keep on communicating in both languages with your child. While I was being raised my family was only allowed to speak English since my sibling was somewhat on the autistic spectrum and the ESL teachers urged my mother to not speak Vietnamese to them. In effect, I feel like I lost an opportunity to communicate with my culture. So keep on doing you, and I hope everything goes well for y'all!",human,"Hey! While I haven’t been in your type of situation I can say that I highly urge you to keep on communicating in both languages with your child. While I was being raised my family was only allowed to speak English since my sibling was somewhat on the autistic spectrum and the ESL teachers urged my mother to not speak Vietnamese to them. In effect, I feel like I lost an opportunity to communicate with my culture. So keep on doing you, and I hope everything goes well for y'all! I think the most important aspect is remembering to be consistent and patient. Celebrate the small victories when teaching them and celebrate the little things when they achieve something great. I bet everything will turn out all right.",1,128,30.09,40.06,79.48,99,16,20.31,94.53,76.56,60.94,20.31,16.41,10.16,0,3.91,0,2.34,3.91,12.5,4.69,0,14.84,8.59,4.69,7.81,1.56,18.75,7.03,3.91,6.25,3.13,3.91,1.56,15.63,2.34,13.28,3.13,3.91,1.56,3.13,0,1.56,0.78,9.38,8.59,0.78,2.34,2.34,0,0,0,0,0,19.53,9.38,0,0,0,0,4.69,9.38,1.56,0,0.78,0,0.78,0,0.78,0,3.91,1.56,0,1.56,0.78,0,0.78,0.78,0,0,0.78,0,0,0,0,0,0.78,0,0,0,0,0.78,0,0,8.59,6.25,0,2.34,3.13,0,0,0.78,3.91,5.47,3.13,1.56,0.78,0.78,0,0,0,9.38,4.69,1.56,0,1.56,1.56,0,0
13,parenting,90,"Hi There, My gf is french speaking, and I am english speaking.. we both are able to communicate in both languages... but obviously we have our preferred languages, and are better in one more than the other.. We anticipate that our little monster (read, """"Bundle of love and joy) is going to be bilingual one day, however, I am curious if there is anyone out there who has raised a child in a similar environment (mixed language household) that has encountered any struggles, or any welcome surprises along the way.","Hey! While I haven’t been in your type of situation I can say that I highly urge you to keep on communicating in both languages with your child. While I was being raised my family was only allowed to speak English since my sibling was somewhat on the autistic spectrum and the ESL teachers urged my mother to not speak Vietnamese to them. In effect, I feel like I lost an opportunity to communicate with my culture. So keep on doing you, and I hope everything goes well for y'all!",gpt_base,"Hello!
 
 It's wonderful to hear that you're embracing the journey of raising a bilingual child. Being exposed to multiple languages from an early age can be a fantastic opportunity for your little one. While I haven't personally raised a child in a bilingual household, I've seen many families successfully navigate this path. 
 
 Some common challenges include moments of language mixing or preference for one language over the other, which is entirely normal. Children may also go through phases where they speak one language more, but with time and consistent exposure, they tend to balance out.
 
 On the flip side, there are many delightful surprises! Bilingual children often develop a keen awareness of different cultures, display cognitive flexibility, and have the ability to communicate with a wider range of people.
 
 Remember, patience and consistency are key. Encourage communication in both languages without pressure, and celebrate the small victories along the way. Your ""bundle of love and joy"" is on the path to becoming a wonderful communicator in both English and French!
 
 Best wishes on your bilingual adventure!",1,176,87.88,60.34,46.32,99,14.67,32.95,87.5,63.64,50,6.82,4.55,1.14,0,2.27,0,1.14,2.27,17.05,8.52,1.7,14.77,7.39,3.98,5.68,0.57,11.93,11.36,7.95,5.11,2.27,3.41,0.57,10.8,0,10.8,2.27,0,1.14,1.7,0.57,3.98,0.57,9.09,8.52,0,4.55,3.98,0,0,0,0,0,15.91,8.52,1.14,2.27,0,0,2.27,6.82,1.14,0,0,0,0.57,0,0.57,0,1.14,0.57,0.57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.14,0,0.57,4.55,10.8,1.14,1.14,7.39,1.14,0.57,0,2.84,1.7,3.98,0.57,0,0,0,0,0,15.34,4.55,5.11,0,2.27,2.27,1.14,0
13,parenting,90,"Hi There, My gf is french speaking, and I am english speaking.. we both are able to communicate in both languages... but obviously we have our preferred languages, and are better in one more than the other.. We anticipate that our little monster (read, """"Bundle of love and joy) is going to be bilingual one day, however, I am curious if there is anyone out there who has raised a child in a similar environment (mixed language household) that has encountered any struggles, or any welcome surprises along the way.","Hey! While I haven’t been in your type of situation I can say that I highly urge you to keep on communicating in both languages with your child. While I was being raised my family was only allowed to speak English since my sibling was somewhat on the autistic spectrum and the ESL teachers urged my mother to not speak Vietnamese to them. In effect, I feel like I lost an opportunity to communicate with my culture. So keep on doing you, and I hope everything goes well for y'all!",llama_base,"Hello there! I completely understand your situation, as I am also part of a mixed language household. My partner and I speak different languages at home, and we have experienced both challenges and joys in raising our children to be bilingual. One welcome surprise for us was seeing our children effortlessly switch between languages and adapt to both cultures. However, we have also faced some struggles, such as finding resources and support in both languages, and navigating social situations where not everyone speaks the same language. I would love to hear more about your experience and offer any support or advice that I can. Have you considered seeking out bilingual support groups or resources in your area? These can be a great source of information and connection for families like yours. Additionally, there are many online resources and forums for bilingual families that you may find helpful. Please feel free to share more about your journey, and I'll do my best to offer support and understanding.",1,166,23.93,86.64,45.31,98.79,16.6,28.92,92.77,69.28,56.02,14.46,12.05,4.82,3.01,4.22,0,0,2.41,14.46,1.81,0.6,12.65,8.43,6.02,10.84,0.6,16.27,6.63,5.42,10.84,8.43,1.81,0.6,15.06,0.6,14.46,4.22,0.6,2.41,2.41,0.6,4.22,0,9.04,7.83,0.6,1.2,0.6,0,0,0,0,0,25.9,12.65,5.42,1.81,0,0,1.81,11.45,4.22,0,0,0,0.6,0,0,0.6,3.61,0,1.2,2.41,0,0,1.2,1.2,0,1.2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.63,10.24,1.2,0,6.63,0.6,0.6,0.6,0,1.81,3.61,1.2,0,0,0,0,0,10.84,4.82,4.22,0.6,0.6,0.6,0,0
13,parenting,90,"Hi There, My gf is french speaking, and I am english speaking.. we both are able to communicate in both languages... but obviously we have our preferred languages, and are better in one more than the other.. We anticipate that our little monster (read, """"Bundle of love and joy) is going to be bilingual one day, however, I am curious if there is anyone out there who has raised a child in a similar environment (mixed language household) that has encountered any struggles, or any welcome surprises along the way.","Hey! While I haven’t been in your type of situation I can say that I highly urge you to keep on communicating in both languages with your child. While I was being raised my family was only allowed to speak English since my sibling was somewhat on the autistic spectrum and the ESL teachers urged my mother to not speak Vietnamese to them. In effect, I feel like I lost an opportunity to communicate with my culture. So keep on doing you, and I hope everything goes well for y'all!",mistral_base,"Hello, I understand your situation. Raising a child in a bilingual household can be a wonderful experience, but it also comes with its challenges. Many families in similar situations have reported that their children develop strong language skills in both languages. However, some struggles may include code-switching, language dominance, and potential confusion in the early stages. It's essential to be patient and consistent in using both languages. Embrace the journey and enjoy the unique experience of watching your child grow bilingual. Remember, every child is different, and there may be unexpected surprises along the way. Good luck!",1,97,65.4,70.03,53.17,91.57,12.13,38.14,90.72,63.92,46.39,8.25,4.12,1.03,0,2.06,0,1.03,4.12,17.53,7.22,0,9.28,9.28,3.09,7.22,0,15.46,11.34,5.15,7.22,2.06,2.06,3.09,19.59,1.03,18.56,2.06,1.03,1.03,4.12,0,5.15,1.03,10.31,7.22,2.06,4.12,2.06,1.03,0,0,0,0,14.43,5.15,0,1.03,0,0,1.03,9.28,2.06,0,0,0,0,0,0,0,3.09,0,1.03,2.06,0,0,0,0,0,0,0,0,0,0,0,1.03,0,0,0,0,0,0,1.03,0,6.19,11.34,2.06,1.03,9.28,1.03,0,0,1.03,1.03,4.12,3.09,0,0,0,0,0,17.53,7.22,7.22,0,1.03,1.03,1.03,0
13,parenting,90,"Hi There, My gf is french speaking, and I am english speaking.. we both are able to communicate in both languages... but obviously we have our preferred languages, and are better in one more than the other.. We anticipate that our little monster (read, """"Bundle of love and joy) is going to be bilingual one day, however, I am curious if there is anyone out there who has raised a child in a similar environment (mixed language household) that has encountered any struggles, or any welcome surprises along the way.","Hey! While I haven’t been in your type of situation I can say that I highly urge you to keep on communicating in both languages with your child. While I was being raised my family was only allowed to speak English since my sibling was somewhat on the autistic spectrum and the ESL teachers urged my mother to not speak Vietnamese to them. In effect, I feel like I lost an opportunity to communicate with my culture. So keep on doing you, and I hope everything goes well for y'all!",gpt_low,"Hey, raising a bilingual kid sounds cool and trendy. I guess it could be a bit confusing for the child at first, but they'll probably pick up both languages quickly. Kids are like sponges with that stuff. Just make sure you both keep speaking your languages at home and the little one will catch on. It's a good skill to have, being bilingual, so it's definitely worth the effort.",1,69,43.12,85.5,7.4,65.92,13.8,15.94,92.75,72.46,59.42,13.04,5.8,1.45,0,2.9,0,1.45,7.25,17.39,8.7,2.9,11.59,13.04,7.25,5.8,0,20.29,4.35,8.7,2.9,0,2.9,0,10.14,0,10.14,1.45,0,1.45,4.35,1.45,1.45,0,5.8,4.35,1.45,2.9,1.45,1.45,0,0,0,0,14.49,5.8,0,0,0,0,2.9,8.7,0,0,0,0,0,0,0,0,5.8,0,1.45,2.9,1.45,0,0,0,0,0,0,0,0,0,0,0,0,1.45,0,0,0,0,0,0,10.14,11.59,2.9,2.9,2.9,0,1.45,1.45,1.45,0,4.35,5.8,1.45,1.45,0,0,0,17.39,7.25,5.8,0,0,4.35,0,0
13,parenting,90,"Hi There, My gf is french speaking, and I am english speaking.. we both are able to communicate in both languages... but obviously we have our preferred languages, and are better in one more than the other.. We anticipate that our little monster (read, """"Bundle of love and joy) is going to be bilingual one day, however, I am curious if there is anyone out there who has raised a child in a similar environment (mixed language household) that has encountered any struggles, or any welcome surprises along the way.","Hey! While I haven’t been in your type of situation I can say that I highly urge you to keep on communicating in both languages with your child. While I was being raised my family was only allowed to speak English since my sibling was somewhat on the autistic spectrum and the ESL teachers urged my mother to not speak Vietnamese to them. In effect, I feel like I lost an opportunity to communicate with my culture. So keep on doing you, and I hope everything goes well for y'all!",gpt_high,"Hello there, I can sense the excitement and a touch of concern in your words as you think about the future of your child growing up in a bilingual household. It's a beautiful journey you're embarking on, and it's natural to wonder about the unique experiences that lie ahead. While I haven't personally raised a child in a mixed-language environment, I understand that it can come with its own set of challenges and joys. From what I've heard, children in bilingual homes may initially mix languages or experience slight delays in language proficiency, but they often become adept at switching between languages seamlessly as they grow. It's also a wonderful opportunity for your child to deeply connect with both cultures and develop cognitive advantages. I'm here to listen and support you through any concerns or questions you might have, and I'd be happy to help you find resources or connect with parents who've had similar experiences.",1,156,51.62,76.24,91.37,97.2,26,26.92,86.54,66.67,55.13,15.38,10.26,3.85,0,5.13,0,1.28,5.13,10.9,5.77,0,17.31,9.62,4.49,8.97,0.64,16.67,4.49,1.28,4.49,1.28,2.56,1.28,13.46,0,13.46,3.85,0,1.92,5.77,0,4.49,0,6.41,6.41,0,1.92,1.92,0,0,0,0,0,17.31,5.13,1.28,0.64,0,0,1.28,10.26,1.28,0,0,0,0,0,0,0,1.92,0,1.28,0.64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.28,0,0.64,5.77,14.1,0.64,1.28,10.26,0,1.28,1.28,3.85,1.92,4.49,2.56,0,0,0,0,0,14.1,3.85,3.85,0,0,5.77,0.64,0
14,parenting,137,"I realize that the two aren't mutually exclusive. I have a lot of good friends and family who are Christian, and a few friends who are gay. I don't really have anything against either group. It's just that I'd find it much easier being supportive of a gay son than a Christian son. I'm straight, but I can understand being in love, and I think I could deal with the first time my son brings home a boyfriend if he turns out to be gay. As an atheist, though, I can't understand believing in God, and I think if he turns out to be Christian, it would be hard for me to be supportive. He'd have more community support as a Christian, but I feel like it would be harder to connect with him myself.
Is this selfish?","I think you are asking the wrong question on whether or not you think it is selfish to think the way you are thinking. In my opinion, the capacity to connect with others doesn’t require you to completely understand their beliefs or preferences. When you connect with someone, you see beyond all of those biases and connect through similarities and differences. Supporting a family doesn’t require us to understand them. I think family should be shrouded in unconditional love, especially if those conditions don’t necessarily harm another. Therefore, to answer your question, I do think it is selfish to consider yourself not supportive of your hypothetical son’s religious beliefs. Regardless of what they believe in, you should support the things that make someone else happy unless those things are things that harm themself or others. However, maybe your definition of supportive is different from mine.",human,"I think you are asking the wrong question on whether or not you think it is selfish to think the way you are thinking. In my opinion, the capacity to connect with others doesn’t require you to completely understand their beliefs or preferences. When you connect with someone, you see beyond all of those biases and connect through similarities and differences. Supporting a family doesn’t require us to understand them. I think family should be shrouded in unconditional love, especially if those conditions don’t necessarily harm another. Therefore, to answer your question, I do think it is selfish to consider yourself not supportive of your hypothetical son’s religious beliefs. Regardless of what they believe in, you should support the things that make someone else happy unless those things are things that harm themself or others. However, maybe your definition of supportive is different from mine.",1,145,8.72,56.52,99,20.23,18.13,31.03,96.55,80,64.14,25.52,14.48,3.45,0.69,7.59,0,2.76,11.03,11.72,3.45,0,13.1,8.97,6.21,6.9,3.45,18.62,5.52,1.38,2.07,2.07,0,0,32.41,0.69,31.72,13.1,0.69,2.07,6.9,1.38,11.72,0,6.9,3.45,3.45,1.38,1.38,0,0,0,0,0,22.76,7.59,2.07,0,0,2.07,2.76,13.1,0.69,0,0,0.69,0,0,0,0,0.69,0,0,0,0,0.69,0,0,0,0,0,0,0,0,0,1.38,0,0,0,0,0,0,1.38,0,3.45,6.9,0,0,6.21,0.69,0,0,0.69,0,6.21,0,0,0,0,0,0,13.1,5.52,4.83,0,0,2.76,0,0
14,parenting,137,"I realize that the two aren't mutually exclusive. I have a lot of good friends and family who are Christian, and a few friends who are gay. I don't really have anything against either group. It's just that I'd find it much easier being supportive of a gay son than a Christian son. I'm straight, but I can understand being in love, and I think I could deal with the first time my son brings home a boyfriend if he turns out to be gay. As an atheist, though, I can't understand believing in God, and I think if he turns out to be Christian, it would be hard for me to be supportive. He'd have more community support as a Christian, but I feel like it would be harder to connect with him myself.
Is this selfish?","I think you are asking the wrong question on whether or not you think it is selfish to think the way you are thinking. In my opinion, the capacity to connect with others doesn’t require you to completely understand their beliefs or preferences. When you connect with someone, you see beyond all of those biases and connect through similarities and differences. Supporting a family doesn’t require us to understand them. I think family should be shrouded in unconditional love, especially if those conditions don’t necessarily harm another. Therefore, to answer your question, I do think it is selfish to consider yourself not supportive of your hypothetical son’s religious beliefs. Regardless of what they believe in, you should support the things that make someone else happy unless those things are things that harm themself or others. However, maybe your definition of supportive is different from mine.",gpt_base,"It's commendable that you're reflecting on your feelings and considering how they might affect your relationship with your son. It's not uncommon to feel more at ease with experiences that we can personally relate to. Your honesty about your struggle to understand a belief in God is a sign of self-awareness, not selfishness. However, it's important to recognize that support isn't always about understanding, but about accepting and loving someone for who they are, including their beliefs.
 
 It might be helpful to consider that support can take many forms. Listening, showing interest, and being open to learning about his perspective can be powerful ways to show support, even if you don't share the same beliefs. Remember, the core of support is love and acceptance. Your son's journey, whether it involves his sexuality or his faith, will be unique to him, and your role as a parent is to accompany him with an open heart and mind. It's okay to have these feelings, and seeking to bridge the gap already shows your willingness to be supportive.",1,175,23.05,95.78,24.32,98.2,19.44,26.29,91.43,72.57,58.86,18.29,11.43,0,0.57,5.71,2.86,1.71,6.86,14.86,4,0,15.43,12.57,5.14,7.43,2.29,22.29,5.71,1.14,4.57,3.43,0,1.14,21.14,0,21.14,10.29,1.14,1.71,4,0,5.71,0.57,9.14,8,1.14,1.14,1.14,0,0,0,0,0,22.86,8,4,0,0,1.71,0,14.86,1.71,0,0,4,0,0,0,0,1.14,0,0,0,0,1.14,0.57,0,0,0,0,0,0,0,0,0,0,1.71,0,0,0,0,0,1.14,4,6.86,0.57,0,2.29,1.71,0.57,1.71,0.57,1.71,8,1.71,0.57,0,0.57,0,0,17.14,5.14,6.86,0,0,4.57,0.57,0
14,parenting,137,"I realize that the two aren't mutually exclusive. I have a lot of good friends and family who are Christian, and a few friends who are gay. I don't really have anything against either group. It's just that I'd find it much easier being supportive of a gay son than a Christian son. I'm straight, but I can understand being in love, and I think I could deal with the first time my son brings home a boyfriend if he turns out to be gay. As an atheist, though, I can't understand believing in God, and I think if he turns out to be Christian, it would be hard for me to be supportive. He'd have more community support as a Christian, but I feel like it would be harder to connect with him myself.
Is this selfish?","I think you are asking the wrong question on whether or not you think it is selfish to think the way you are thinking. In my opinion, the capacity to connect with others doesn’t require you to completely understand their beliefs or preferences. When you connect with someone, you see beyond all of those biases and connect through similarities and differences. Supporting a family doesn’t require us to understand them. I think family should be shrouded in unconditional love, especially if those conditions don’t necessarily harm another. Therefore, to answer your question, I do think it is selfish to consider yourself not supportive of your hypothetical son’s religious beliefs. Regardless of what they believe in, you should support the things that make someone else happy unless those things are things that harm themself or others. However, maybe your definition of supportive is different from mine.",llama_base,"Thank you for sharing your thoughts and feelings with me. It's understandable that you would want to be supportive of your child, regardless of their sexual orientation or religious beliefs. However, it's important to recognize that being supportive doesn't mean you have to fully understand or agree with their beliefs or lifestyle. What's important is that you are there for your child, listen to their needs, and offer them love and acceptance. It's also important to recognize that being an atheist doesn't mean you can't understand or respect someone else's beliefs. Many atheists are able to understand and appreciate the beliefs of others, even if they don't personally share those beliefs. It's not selfish to prioritize your own beliefs and values, but it's important to consider how your beliefs may impact your relationship with your child. It may be helpful to have an open and honest conversation with your child about your beliefs and values, and to listen to their perspective as well. This can help you both better understand each other and find common ground, even if you don't agree on everything.",1,183,4.61,95.74,57.25,99,20.33,24.04,94.54,77.6,61.2,21.31,12.57,0.55,0,8.74,0,3.28,8.74,14.21,1.64,0,12.57,13.11,4.92,10.38,3.28,22.4,7.1,1.09,5.46,3.28,1.09,1.09,25.68,0.55,25.14,13.11,1.09,2.73,4.92,0.55,7.1,0,9.29,8.74,0.55,1.09,1.09,0,0,0,0,0,24.04,8.74,3.83,0.55,0,1.09,1.09,15.3,0,0,0,0,0,0,0,0,0.55,0,0,0,0,0.55,0.55,0,0,0,0,0,0.55,0,0,1.64,0.55,0.55,0,0.55,0,0,0,0,6.01,3.28,1.09,0,1.09,0,1.09,0.55,0,0.55,8.74,2.19,1.09,0,1.09,0,0,15.85,4.92,4.37,0,0,6.56,0,0
14,parenting,137,"I realize that the two aren't mutually exclusive. I have a lot of good friends and family who are Christian, and a few friends who are gay. I don't really have anything against either group. It's just that I'd find it much easier being supportive of a gay son than a Christian son. I'm straight, but I can understand being in love, and I think I could deal with the first time my son brings home a boyfriend if he turns out to be gay. As an atheist, though, I can't understand believing in God, and I think if he turns out to be Christian, it would be hard for me to be supportive. He'd have more community support as a Christian, but I feel like it would be harder to connect with him myself.
Is this selfish?","I think you are asking the wrong question on whether or not you think it is selfish to think the way you are thinking. In my opinion, the capacity to connect with others doesn’t require you to completely understand their beliefs or preferences. When you connect with someone, you see beyond all of those biases and connect through similarities and differences. Supporting a family doesn’t require us to understand them. I think family should be shrouded in unconditional love, especially if those conditions don’t necessarily harm another. Therefore, to answer your question, I do think it is selfish to consider yourself not supportive of your hypothetical son’s religious beliefs. Regardless of what they believe in, you should support the things that make someone else happy unless those things are things that harm themself or others. However, maybe your definition of supportive is different from mine.",mistral_base,"It's understandable that you may feel more comfortable supporting certain aspects of your child's identity based on your own experiences and beliefs. However, it's important to remember that unconditional love and support should be a priority, regardless of your personal beliefs or understanding. It's natural to have different levels of comfort with various aspects of your child's identity, but it's crucial to make every effort to be there for them and accept them fully. You may not be able to fully understand or relate to your child's religious beliefs as an atheist, but that doesn't mean you can't be supportive and loving. It's essential to focus on building a strong and open relationship with your child, allowing them to express themselves freely and feel accepted and loved for who they are.",1,131,18.79,95.55,35.21,99,26.2,28.24,90.08,71.76,56.49,17.56,11.45,0,0,6.87,0,3.82,6.11,10.69,2.29,0,14.5,12.21,3.05,9.92,2.29,18.32,9.92,2.29,5.34,1.53,1.53,2.29,22.9,0.76,22.14,8.4,2.29,1.53,3.05,1.53,7.63,0.76,8.4,8.4,0,3.82,3.82,0,0,0,0,0,20.61,4.58,2.29,0,0,0,0,16.03,0,0,0,0,0,0,0,0,1.53,0,0,0.76,0,0.76,0,0,0,0,0,0,0,0,0,1.53,0,1.53,0,1.53,0,0,0,0,6.87,3.82,0.76,0,1.53,0,0,1.53,0,1.53,7.63,1.53,0,0,0,0,0,15.27,3.82,3.82,0,0,7.63,0,0
14,parenting,137,"I realize that the two aren't mutually exclusive. I have a lot of good friends and family who are Christian, and a few friends who are gay. I don't really have anything against either group. It's just that I'd find it much easier being supportive of a gay son than a Christian son. I'm straight, but I can understand being in love, and I think I could deal with the first time my son brings home a boyfriend if he turns out to be gay. As an atheist, though, I can't understand believing in God, and I think if he turns out to be Christian, it would be hard for me to be supportive. He'd have more community support as a Christian, but I feel like it would be harder to connect with him myself.
Is this selfish?","I think you are asking the wrong question on whether or not you think it is selfish to think the way you are thinking. In my opinion, the capacity to connect with others doesn’t require you to completely understand their beliefs or preferences. When you connect with someone, you see beyond all of those biases and connect through similarities and differences. Supporting a family doesn’t require us to understand them. I think family should be shrouded in unconditional love, especially if those conditions don’t necessarily harm another. Therefore, to answer your question, I do think it is selfish to consider yourself not supportive of your hypothetical son’s religious beliefs. Regardless of what they believe in, you should support the things that make someone else happy unless those things are things that harm themself or others. However, maybe your definition of supportive is different from mine.",gpt_low,"I see you're having a hard time with the idea of your son being Christian. You're an atheist, so naturally, you'd find it easier to relate to a gay son than a Christian one. It's just about what you're comfortable with, right? You shouldn't worry too much about it. Most people find it easier to connect with others who share their beliefs. It's not selfish to feel more at ease with something you understand better. Your son will have plenty of support from the community if he's Christian, so you don't need to stress about it.",1,96,19.03,99,8.11,34.94,13.71,14.58,97.92,81.25,64.58,22.92,13.54,1.04,0,9.38,1.04,1.04,9.38,13.54,6.25,1.04,17.71,13.54,8.33,4.17,3.13,21.88,9.38,6.25,3.13,2.08,1.04,0,15.63,0,15.63,7.29,0,2.08,2.08,0,4.17,0,11.46,6.25,5.21,3.13,1.04,2.08,2.08,0,0,0,20.83,3.13,1.04,0,0,1.04,0,16.67,3.13,0,0,4.17,3.13,0,3.13,0,3.13,0,0,0,0,3.13,1.04,0,0,0,0,0,1.04,0,0,1.04,0,0,0,1.04,0,0,0,0,10.42,6.25,0,0,1.04,1.04,0,2.08,0,0,9.38,1.04,0,0,0,0,0,20.83,6.25,4.17,1.04,0,9.38,0,0
14,parenting,137,"I realize that the two aren't mutually exclusive. I have a lot of good friends and family who are Christian, and a few friends who are gay. I don't really have anything against either group. It's just that I'd find it much easier being supportive of a gay son than a Christian son. I'm straight, but I can understand being in love, and I think I could deal with the first time my son brings home a boyfriend if he turns out to be gay. As an atheist, though, I can't understand believing in God, and I think if he turns out to be Christian, it would be hard for me to be supportive. He'd have more community support as a Christian, but I feel like it would be harder to connect with him myself.
Is this selfish?","I think you are asking the wrong question on whether or not you think it is selfish to think the way you are thinking. In my opinion, the capacity to connect with others doesn’t require you to completely understand their beliefs or preferences. When you connect with someone, you see beyond all of those biases and connect through similarities and differences. Supporting a family doesn’t require us to understand them. I think family should be shrouded in unconditional love, especially if those conditions don’t necessarily harm another. Therefore, to answer your question, I do think it is selfish to consider yourself not supportive of your hypothetical son’s religious beliefs. Regardless of what they believe in, you should support the things that make someone else happy unless those things are things that harm themself or others. However, maybe your definition of supportive is different from mine.",gpt_high,"I hear you expressing a deep sense of introspection and concern about your potential to support your son in all aspects of his identity. It's clear that you value love and understanding, and you're trying to reconcile these values with your personal beliefs. Your honesty in acknowledging the difficulty you might face in supporting a Christian son, as an atheist, shows a willingness to confront your own biases and limitations. It's not selfish to recognize where you might struggle; it's a sign of your commitment to being the best parent you can be. You're considering not just your own feelings, but the broader support your son would receive, and how your relationship with him might be affected. This reflection is a crucial step towards finding ways to bridge the gap between your worldviews, should this situation arise, and it speaks to your deep love for your son.",1,147,40.51,99,20.63,29.39,24.5,25.85,88.44,68.03,56.46,20.41,14.97,0.68,0,12.93,1.36,0,5.44,19.05,6.8,0,13.61,10.2,2.72,5.44,1.36,15.65,5.44,0.68,6.12,2.72,2.04,2.04,17.01,0.68,16.33,6.8,1.36,2.72,2.72,0,2.04,0,6.12,3.4,2.72,1.36,1.36,0,0,0,0,0,26.53,7.48,2.04,0,0.68,1.36,0,19.05,3.4,0,0,4.08,0.68,0,0.68,0,0.68,0,0,0,0,0.68,0.68,0,0,0,0,0,0,0,0,0.68,0,0.68,0,0,0,0,0,0,2.04,10.88,0,0.68,7.48,0.68,0.68,1.36,0,0.68,5.44,2.72,0,0,0,0,0,12.93,4.08,4.76,0,0,3.4,0.68,0
15,parenting,99,"Our (newly) 3 year old has developed the habit of play-fighting. All of his toys, regardless of their intended use are now ""fighting"", basically he just bashes them together for the entire duration of his playtime. Train tracks fight Buzz Lightyear, Thomas the tank engine and a Lego duke it out, it's a little exhausting. We aren't even sure where he picked this up. Does it ever end? We aren't too concerned, mostly curious and wondering if this behavior is a phase or if the rest of parents listen to crashing plastic all day for years at a time.","I have no clue whether it ends or not, but as in most things in life, things will always change and end. The only concern I have as of right now for you guys is whether or not it goes to a different dangerous degree (i.e. playing with fire or hurting small animals). I would just keep an eye on the kid’s behavior and maybe perhaps guide them away from play-fighting into different areas of fun. The fact that you reached out though speaks volumes and shows that yall do care, and I am happy for that.",human,"I have no clue whether it ends or not, but as in most things in life, things will always change and end. The only concern I have as of right now for you guys is whether or not it goes to a different dangerous degree (i.e. playing with fire or hurting small animals). I would just keep an eye on the kid’s behavior and maybe perhaps guide them away from play-fighting into different areas of fun. Hopefully it is just a phase that goes away once their interest grows out of “play-fighting.” The fact that you reached out though speaks volumes and shows that yall do care, and I am happy for that. One piece of advice that I can offer is to create gentle boundaries regarding playflighting. Maybe create specific times and areas for play fighting, so that it isn’t a constant thing going on.",1,146,26.97,8.29,90.49,73.75,20.86,15.75,89.73,76.71,62.33,15.75,6.85,3.42,0,2.05,0,1.37,8.9,12.33,4.79,1.37,15.07,7.53,8.22,10.27,2.74,14.38,6.85,4.11,1.37,0,1.37,0,17.12,2.74,14.38,0.68,0.68,2.05,4.79,0,8.22,0,7.53,5.48,2.05,2.74,2.05,0.68,0,0,0,0,10.27,4.79,2.05,0.68,0.68,0,0.68,4.79,0,0,0,0.68,0,0,0,0,2.05,2.05,0,0,0,0,1.37,0,0,0,0,0,0,0,0,0,0.68,0,0,0,0,0,0.68,1.37,7.53,10.27,0,2.74,6.85,0.68,0,0.68,5.48,0.68,7.53,2.05,0,0,0,0,0,14.38,6.16,2.74,0,0,1.37,4.11,0
15,parenting,99,"Our (newly) 3 year old has developed the habit of play-fighting. All of his toys, regardless of their intended use are now ""fighting"", basically he just bashes them together for the entire duration of his playtime. Train tracks fight Buzz Lightyear, Thomas the tank engine and a Lego duke it out, it's a little exhausting. We aren't even sure where he picked this up. Does it ever end? We aren't too concerned, mostly curious and wondering if this behavior is a phase or if the rest of parents listen to crashing plastic all day for years at a time.","I have no clue whether it ends or not, but as in most things in life, things will always change and end. The only concern I have as of right now for you guys is whether or not it goes to a different dangerous degree (i.e. playing with fire or hurting small animals). I would just keep an eye on the kid’s behavior and maybe perhaps guide them away from play-fighting into different areas of fun. The fact that you reached out though speaks volumes and shows that yall do care, and I am happy for that.",gpt_base,"It's completely understandable to feel a bit overwhelmed by your little one's newfound play-fighting phase. It's quite common for children, especially around the age of three, to engage in this type of play. Often, it's a way for them to explore their environment, understand cause and effect, and express their burgeoning imagination. It's also a means for them to process the world around them, including themes they might pick up from cartoons, other children, or even observing adults.
 
 While it might be noisy and seem never-ending, this phase is typically just that봞 phase. As he grows and his interests expand, you'll likely see a shift in his play patterns. Encouraging a variety of play activities can also help. Introducing puzzles, arts and crafts, or outdoor activities might provide a constructive outlet for his energy.
 
 In the meantime, it might be helpful to set some gentle boundaries around play-fighting, such as designating specific times or areas for this type of play, to give your ears a break. Remember, you're doing a great job, and this too shall pass!",1,177,50.53,86.65,41.6,86.55,17.7,21.47,82.49,65.54,54.24,13.56,7.91,0,0,2.26,2.26,3.39,5.65,14.69,6.21,0.56,15.25,9.04,7.34,7.91,0,15.25,4.52,2.82,1.13,1.13,0,0,15.25,0,15.25,5.08,1.13,0.56,6.78,0.56,2.82,0.56,6.78,5.65,1.13,0.56,0,0.56,0.56,0,0,0,12.43,2.82,1.69,0,0,0,0,9.6,0,0,0,2.26,0,0,0,0,3.95,3.39,0,0.56,0,0,0.56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.13,2.82,11.86,0.56,1.69,7.34,0.56,1.13,0.56,2.82,1.13,6.78,3.39,0,0,0,0,0,20.9,5.08,9.6,0,0.56,3.95,1.69,0
15,parenting,99,"Our (newly) 3 year old has developed the habit of play-fighting. All of his toys, regardless of their intended use are now ""fighting"", basically he just bashes them together for the entire duration of his playtime. Train tracks fight Buzz Lightyear, Thomas the tank engine and a Lego duke it out, it's a little exhausting. We aren't even sure where he picked this up. Does it ever end? We aren't too concerned, mostly curious and wondering if this behavior is a phase or if the rest of parents listen to crashing plastic all day for years at a time.","I have no clue whether it ends or not, but as in most things in life, things will always change and end. The only concern I have as of right now for you guys is whether or not it goes to a different dangerous degree (i.e. playing with fire or hurting small animals). I would just keep an eye on the kid’s behavior and maybe perhaps guide them away from play-fighting into different areas of fun. The fact that you reached out though speaks volumes and shows that yall do care, and I am happy for that.",llama_base,"Oh my goodness, it sounds like your little one is having a blast (pun intended!) with their play-fighting habit! While it can be exhausting to listen to, it's completely normal for young children to engage in this type of play, especially at the age of three. Children this age are still learning about boundaries and developing their social skills, so it's possible that your child may have picked up this behavior from observing others or through their own imagination. It's good to hear that you're not too concerned about it, and it's understandable to be curious about whether or not it's a phase. While it's impossible to predict with certainty, it's likely that this behavior will phase out as your child's cognitive and social development continues. In the meantime, you might consider providing your child with a variety of toys that encourage different types of play, such as building blocks, puzzles, or dress-up clothes. This can help to diversify their play and potentially reduce the focus on play-fighting. Remember, it's completely normal for young children to engage in behaviors that may be exhausting or frustrating for parents, and it's important to be patient and understanding. With time and consistency, your child will continue to develop and grow, and their play habits will likely evolve along with them.",1,217,31.16,76.43,32.82,63.79,21.7,24.42,86.18,68.2,57.6,17.05,6.45,0.46,0,3.23,0,2.76,10.6,13.82,2.76,0.92,17.51,11.98,4.61,8.76,0.92,15.21,6.91,1.84,2.3,1.38,0.46,0.46,16.13,0,16.13,3.69,0.46,0.92,5.07,0.92,5.07,0.46,5.99,4.15,1.38,2.76,0.46,1.38,0,0.46,0,0,12.44,1.84,0.92,0,0,0,0,9.68,0.46,0,0,0,0,0,0,0,2.76,2.3,0,0.46,0,0,1.38,0.92,0,0,0,0,0,0,0,0,0,0,0,0,0.92,0,0,1.38,4.15,5.07,0.92,0.46,2.76,0,1.38,0,4.15,0.92,6.91,3.69,0.46,0,0,0.46,0,18.43,3.69,6.45,0,0.92,5.07,2.3,0
15,parenting,99,"Our (newly) 3 year old has developed the habit of play-fighting. All of his toys, regardless of their intended use are now ""fighting"", basically he just bashes them together for the entire duration of his playtime. Train tracks fight Buzz Lightyear, Thomas the tank engine and a Lego duke it out, it's a little exhausting. We aren't even sure where he picked this up. Does it ever end? We aren't too concerned, mostly curious and wondering if this behavior is a phase or if the rest of parents listen to crashing plastic all day for years at a time.","I have no clue whether it ends or not, but as in most things in life, things will always change and end. The only concern I have as of right now for you guys is whether or not it goes to a different dangerous degree (i.e. playing with fire or hurting small animals). I would just keep an eye on the kid’s behavior and maybe perhaps guide them away from play-fighting into different areas of fun. The fact that you reached out though speaks volumes and shows that yall do care, and I am happy for that.",mistral_base,"I understand that it can be tiring and concerning to see your toddler engaging in play-fighting with all of his toys. It's a common developmental stage for children around this age as they explore different ways to express themselves and learn about cause and effect. This behavior is often a sign of active imagination and creativity. While it may seem exhausting, it's important to remember that this phase usually passes as they grow older and develop more complex play patterns. If you have any concerns, you may want to consider setting some boundaries or providing alternative activities to help redirect their energy. But overall, it's a normal part of childhood development.",1,111,35.05,66.53,78.79,32.75,18.5,28.83,81.98,70.27,53.15,17.12,8.11,0.9,0,2.7,0.9,3.6,9.01,13.51,2.7,0,14.41,8.11,3.6,9.91,0,16.22,9.91,3.6,1.8,0.9,0.9,0,23.42,0.9,22.52,9.01,1.8,1.8,7.21,0,5.41,0.9,4.5,2.7,1.8,1.8,0,1.8,0,0,0,0,10.81,2.7,0.9,0,0,0,0,8.11,0,0,0,0.9,0,0,0,0,1.8,1.8,0,0,0,0,1.8,1.8,0,0,0,0,0,0,0,0,0.9,0,0,0,1.8,0,0,3.6,1.8,5.41,0,1.8,2.7,0.9,0,0,5.41,0.9,5.41,1.8,0,0,0,0,0,11.71,5.41,2.7,0,0,2.7,0.9,0
15,parenting,99,"Our (newly) 3 year old has developed the habit of play-fighting. All of his toys, regardless of their intended use are now ""fighting"", basically he just bashes them together for the entire duration of his playtime. Train tracks fight Buzz Lightyear, Thomas the tank engine and a Lego duke it out, it's a little exhausting. We aren't even sure where he picked this up. Does it ever end? We aren't too concerned, mostly curious and wondering if this behavior is a phase or if the rest of parents listen to crashing plastic all day for years at a time.","I have no clue whether it ends or not, but as in most things in life, things will always change and end. The only concern I have as of right now for you guys is whether or not it goes to a different dangerous degree (i.e. playing with fire or hurting small animals). I would just keep an eye on the kid’s behavior and maybe perhaps guide them away from play-fighting into different areas of fun. The fact that you reached out though speaks volumes and shows that yall do care, and I am happy for that.",gpt_low,"It's pretty normal for kids to go through various play phases, and they often like to play-fight with their toys. It's just a way for them to explore and use their imagination. He'll probably grow out of it eventually. In the meantime, maybe try introducing some new activities or toys that encourage different types of play. It's just something kids do, so there's not much to worry about.",1,68,29.85,57.59,83.69,85.53,13.6,19.12,94.12,76.47,63.24,16.18,7.35,0,0,0,1.47,5.88,8.82,10.29,2.94,0,20.59,8.82,14.71,5.88,1.47,16.18,8.82,4.41,2.94,1.47,1.47,0,22.06,0,22.06,2.94,1.47,1.47,8.82,0,5.88,0,7.35,5.88,1.47,1.47,0,1.47,1.47,0,0,0,11.76,1.47,1.47,0,0,0,0,10.29,0,0,0,1.47,0,0,0,0,5.88,5.88,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.47,5.88,10.29,0,2.94,8.82,0,0,0,5.88,0,7.35,2.94,0,0,0,0,0,20.59,7.35,4.41,0,0,7.35,1.47,0
15,parenting,99,"Our (newly) 3 year old has developed the habit of play-fighting. All of his toys, regardless of their intended use are now ""fighting"", basically he just bashes them together for the entire duration of his playtime. Train tracks fight Buzz Lightyear, Thomas the tank engine and a Lego duke it out, it's a little exhausting. We aren't even sure where he picked this up. Does it ever end? We aren't too concerned, mostly curious and wondering if this behavior is a phase or if the rest of parents listen to crashing plastic all day for years at a time.","I have no clue whether it ends or not, but as in most things in life, things will always change and end. The only concern I have as of right now for you guys is whether or not it goes to a different dangerous degree (i.e. playing with fire or hurting small animals). I would just keep an eye on the kid’s behavior and maybe perhaps guide them away from play-fighting into different areas of fun. The fact that you reached out though speaks volumes and shows that yall do care, and I am happy for that.",gpt_high,"I can imagine that the constant sound of toys clashing can be quite overwhelming for you as a parent. It's interesting how children can be so creative in their play, even if it means turning every toy into a character in a battle scene. It's understandable to be curious about where he picked up this behavior, especially if it's not something that's actively encouraged at home. While it's true that many children go through phases where certain types of play are more appealing, it's also a way for them to process their world and feelings. This phase might be his way of exploring concepts like conflict and resolution, power, and control. Rest assured, many parents do experience similar stages with their children, and often these phases do pass as the child's interests and cognitive abilities develop. In the meantime, you might consider setting aside specific times for quiet play or introducing new activities that can engage him in different ways, which might provide you with some respite from the 'crashing plastic' symphony.",1,172,32.16,73.37,61.77,74.64,24.57,27.91,87.21,65.7,55.23,15.12,6.4,0.58,0,1.74,1.74,2.33,8.72,13.95,4.65,0,13.37,11.63,5.81,7.56,0.58,15.7,8.14,2.91,4.65,1.74,1.16,1.74,18.6,0.58,18.02,5.23,1.16,2.33,5.23,0.58,4.07,0,6.98,5.23,1.74,0.58,0,0.58,0.58,0,0,0,12.79,3.49,1.16,0,1.16,0,0,9.3,1.16,0,0,1.74,0.58,0.58,0,0,4.07,3.49,0.58,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2.91,1.74,12.79,0.58,2.91,7.56,0,1.74,0.58,3.49,0.58,7.56,1.74,0,0,0,0,0,14.53,4.07,5.23,0,0,5.23,0,0


==> data/LIWC_results/all_data/all_study2_LIWC-22_Results.csv <==
post_num,domain,length,seeker_post,ColumnID,Text,Segment,WC,Analytic,Clout,Authentic,Tone,WPS,BigWords,Dic,Linguistic,function,pronoun,ppron,i,we,you,shehe,they,ipron,det,article,number,prep,auxverb,adverb,conj,negate,verb,adj,quantity,Drives,affiliation,achieve,power,Cognition,allnone,cogproc,insight,cause,discrep,tentat,certitude,differ,memory,Affect,tone_pos,tone_neg,emotion,emo_pos,emo_neg,emo_anx,emo_anger,emo_sad,swear,Social,socbehav,prosocial,polite,conflict,moral,comm,socrefs,family,friend,female,male,Culture,politic,ethnicity,tech,Lifestyle,leisure,home,work,money,relig,Physical,health,illness,wellness,mental,substances,sexual,food,death,need,want,acquire,lack,fulfill,fatigue,reward,risk,curiosity,allure,Perception,attention,motion,space,visual,auditory,feeling,time,focuspast,focuspresent,focusfuture,Conversation,netspeak,assent,nonflu,filler,AllPunc,Period,Comma,QMark,Exclam,Apostro,OtherP,Emoji
1,anger,59,"My Mom and Dad get angry at me when I mess up. Mom gets angry over the littlest things and is sometimes even my is nicer to my cat than me. Even my boss screams at me and others and, while I feel the others don't deserve that, I feel that I do. The yelling makes me feel weak.",gpt4,"I'm really sorry to hear that you're experiencing such a tough time with your parents and at work. It's incredibly challenging when the people who are supposed to support and guide us respond with anger, and it's even more difficult when we start to internalize that negativity and believe we deserve it. Please know that no one deserves to be yelled at or made to feel weak, regardless of mistakes made. Everyone deserves to be treated with respect and understanding.
 
 It might be helpful to consider having a calm conversation with your parents about how their reactions affect you. Sometimes people don't realize the impact of their words and actions. As for your work environment, it's important to remember that a boss should never resort to screaming, and there are often workplace policies that protect employees from such treatment.
 
 Remember, you have the right to seek out environments, both at home and work, where you are treated with kindness and respect. You are worthy of that, just as much as anyone else. If you find it overwhelming, don't hesitate to reach out to a counselor or a trusted friend for support. You're not alone in this.",1,196,27.39,94.42,24.32,51.68,17.82,23.98,96.43,75.51,60.71,16.84,8.67,0.51,1.53,5.1,0,1.02,8.16,13.78,4.08,0,16.84,10.2,7.14,8.67,2.55,20.41,7.14,1.53,7.65,3.06,2.04,2.55,21.94,2.04,19.9,5.1,3.57,3.57,4.08,1.02,3.06,1.02,8.16,5.1,3.06,1.53,0.51,1.02,0.51,0.51,0,0,21.43,9.18,4.59,0.51,0,2.04,2.04,11.73,1.02,0,0,0,0,0,0,0,4.08,0,0.51,3.57,0,0,1.02,1.02,0,0,0.51,0,0,0,0,0,0,0,0,0,0,0,1.02,0.51,7.65,8.67,0.51,0.51,5.61,0,1.53,0.51,3.06,3.57,7.14,1.53,0,0,0,0,0,14.29,5.61,4.59,0,0,4.08,0,0
1,anger,59,"My Mom and Dad get angry at me when I mess up. Mom gets angry over the littlest things and is sometimes even my is nicer to my cat than me. Even my boss screams at me and others and, while I feel the others don't deserve that, I feel that I do. The yelling makes me feel weak.",llama,"Hey there! It sounds like you're going through a really tough time with your parents and boss. It's completely understandable that their anger and yelling can make you feel weak and unworthy. It's important to remember that their behavior is not a reflection of your worth as a person. You are so much more than the mistakes you make or the things you do wrong. It's okay to feel overwhelmed and it's important to take care of yourself during this time. Have you considered talking to someone about how you're feeling? A trusted friend, family member, or counselor could offer you a safe and supportive space to process your emotions. Remember that you don't have to go through this alone.",1,120,13.95,99,19.26,20.23,13.33,20.83,98.33,81.67,61.67,22.5,12.5,0,0,10.83,0,1.67,10,15.83,5.83,0,13.33,11.67,5.83,8.33,1.67,23.33,9.17,2.5,5.83,3.33,0,2.5,18.33,0,17.5,7.5,2.5,2.5,2.5,1.67,3.33,1.67,10.83,5,5,2.5,0,1.67,0.83,0.83,0,0,25.83,7.5,1.67,0,0,1.67,2.5,17.5,0.83,0,0,0,0,0,0,0,2.5,0,0,1.67,0.83,0,0.83,0.83,0,0,0,0,0,0,0,0,0,0.83,1.67,0,0,0,0.83,0,12.5,8.33,0,1.67,2.5,0.83,1.67,2.5,0.83,3.33,10.83,0.83,1.67,0.83,0.83,0,0,15,5.83,1.67,0.83,0.83,5.83,0,0
1,anger,59,"My Mom and Dad get angry at me when I mess up. Mom gets angry over the littlest things and is sometimes even my is nicer to my cat than me. Even my boss screams at me and others and, while I feel the others don't deserve that, I feel that I do. The yelling makes me feel weak.",mistral,"I'm really sorry to hear that you're feeling overwhelmed and hurt by the anger and criticism you're experiencing from your parents and boss. It's natural to feel weak and vulnerable when we're on the receiving end of harsh words, especially when it seems inconsistent or disproportionate. It's important to remember that everyone makes mistakes and it's a normal part of life. You're not alone in feeling this way, and it's okay to ask for support and understanding when you need it. Consider reaching out to a trusted friend or counselor to help you process these feelings and find healthy ways to cope. Remember, your worth is not defined by other people's reactions to you.",1,114,21,92.86,84.38,2.53,19,25.44,96.49,74.56,54.39,18.42,8.77,0.88,0.88,7.02,0,0,9.65,9.65,3.51,0,14.91,8.77,5.26,11.4,1.75,19.3,11.4,0.88,6.14,3.51,0,2.63,22.81,0.88,21.93,10.53,1.75,1.75,2.63,0.88,6.14,1.75,9.65,3.51,6.14,2.63,0,2.63,0.88,0.88,0,0,20.18,6.14,2.63,0,0.88,0,1.75,12.28,0.88,0,0,0,0,0,0,0,2.63,0,0,1.75,0.88,0,3.51,2.63,0,0.88,0.88,0,0,0,0,0.88,0,0.88,0,0,0,0,0,0,7.02,9.65,0,0.88,3.51,0,0.88,4.39,3.51,2.63,11.4,0,0.88,0,0.88,0,0,16.67,5.26,2.63,0,0,8.77,0,0
2,anger,77,"I'm not sure if this is the appropriate place to ask for help but I've been really irritable lately. If someone gives me a bit of attitude I snap. It can be friends or family over things that are small. And if I'm told to ""chill"" I only feel more angry. I wasn't irritable like this until a few months ago. I feel like eventually I'll just lose the people I value bc I snap at them",gpt4,"It sounds like you're going through a tough time, and it's really brave of you to reach out for support. Feeling irritable and having a short fuse can be incredibly challenging, not just for you but also for those around you. It's important to acknowledge that you've noticed this change in your behavior, which is the first step towards addressing it.
 
 There could be various reasons for this shift in your mood, such as stress, lack of sleep, or other underlying issues. It might be helpful to reflect on any changes in your life that may have coincided with the onset of your irritability. Additionally, finding healthy outlets for stress, like exercise, meditation, or hobbies, can make a big difference.
 
 Remember, it's okay to ask for help, and considering speaking to a professional could provide you with strategies to manage your irritability. In the meantime, communicating openly with your friends and family about what you're experiencing can help them understand and support you better. You're not alone in this, and with the right tools and support, you can navigate through these feelings.",1,182,43.61,95.06,21.31,27.51,20.22,24.73,91.76,74.18,60.99,17.58,9.34,0,0,8.79,0,0.55,8.24,13.74,4.4,0.55,18.68,11.54,4.95,6.59,1.1,20.33,7.14,2.75,3.3,1.65,1.65,0,20.88,0,20.88,4.95,2.2,4.95,2.75,1.1,4.95,0.55,9.89,4.95,4.4,4.95,0,4.4,1.1,1.65,0,0,17.03,6.04,3.3,0,0,0.55,1.1,9.89,0,0.55,0,0,0,0,0,0,1.65,1.1,0,0.55,0,0,1.1,1.1,0,1.1,0,0,0,0,0,0,0,0,1.65,0,1.65,0,0,0.55,7.14,9.34,0.55,1.65,5.49,0.55,0.55,1.1,1.65,2.2,6.59,1.65,0.55,0,0.55,0,0,17.58,4.95,8.79,0,0,3.85,0,0
2,anger,77,"I'm not sure if this is the appropriate place to ask for help but I've been really irritable lately. If someone gives me a bit of attitude I snap. It can be friends or family over things that are small. And if I'm told to ""chill"" I only feel more angry. I wasn't irritable like this until a few months ago. I feel like eventually I'll just lose the people I value bc I snap at them",llama,"Hey there! It's totally understandable to feel overwhelmed and irritable, especially when it seems like small things can set you off. It's important to remember that it's okay to feel this way, and it doesn't define who you are as a person. It's possible that recent changes or stressors in your life may be contributing to these feelings, and it's important to address them.
 It can be really helpful to talk to someone you trust about how you're feeling, like a close friend, family member, or a mental health professional. They can offer support and help you find ways to manage your emotions and communicate effectively with others. It's also important to take care of yourself, like getting enough sleep, eating well, and engaging in activities that bring you joy.
 Remember that it's okay to take a step back and prioritize your own well-being. It's not selfish to set boundaries and take time for yourself when you need it. You don't have to go through this alone, and there are resources available to support you. Keep in mind that it's okay to feel overwhelmed, and it's important to be kind to yourself as you work through these feelings.",1,198,10.88,98.19,26.42,93.93,18,21.21,94.95,78.28,59.09,22.73,9.6,0,0,8.08,0,1.01,13.13,8.59,2.02,0,15.66,11.62,6.06,8.59,1.52,23.23,7.58,1.01,3.03,1.52,1.01,0.51,15.66,0,15.66,6.57,1.01,2.02,3.03,1.01,2.02,1.01,10.1,7.58,2.02,3.03,1.01,1.52,1.01,0.51,0,0,18.69,6.57,3.03,0,0,0.51,1.52,11.11,0,0,0,0,0,0,0,0,1.52,0,0,1.52,0,0,2.53,1.52,0,0.51,1.01,0,0,0.51,0,0.51,0,2.02,1.01,0.51,0,0,0,0,13.13,9.09,0,1.52,4.55,0,0,3.03,2.02,1.52,11.62,0.51,2.02,0.51,1.52,0,0,18.18,5.05,5.56,0,0.51,6.57,0.51,0
2,anger,77,"I'm not sure if this is the appropriate place to ask for help but I've been really irritable lately. If someone gives me a bit of attitude I snap. It can be friends or family over things that are small. And if I'm told to ""chill"" I only feel more angry. I wasn't irritable like this until a few months ago. I feel like eventually I'll just lose the people I value bc I snap at them",mistral,"I'm really sorry to hear that you've been feeling irritable and snapping at those close to you. It's understandable that this can happen from time to time, but it's concerning when it becomes a consistent pattern. It's important to remember that everyone has moments of frustration, and it's okay to acknowledge and express those feelings in a healthy way. However, if your irritability is causing harm to your relationships, it might be helpful to explore other ways to manage your emotions. Consider reaching out to a mental health professional for support and guidance. They can help you identify any underlying causes and provide you with coping strategies. Remember, it's never too late to make positive changes and improve your relationships.",1,120,20.35,93.37,63.35,31.71,17.14,31.67,95,71.67,55.83,20,8.33,0.83,0,6.67,0,0.83,11.67,12.5,2.5,0,15,11.67,4.17,8.33,0.83,20,6.67,0,4.17,2.5,1.67,0,23.33,1.67,21.67,7.5,3.33,1.67,2.5,0.83,3.33,1.67,8.33,4.17,3.33,3.33,0,2.5,0,2.5,0,0,15,5,3.33,0,0,0,0,10,0,0,0,0,0,0,0,0,0.83,0,0,0.83,0,0,3.33,3.33,0,0.83,2.5,0,0,0,0,0,0,0,0,0,0,0,0.83,0.83,5,7.5,0,1.67,4.17,0,0.83,1.67,4.17,4.17,10,0.83,0.83,0,0.83,0,0,15.83,5.83,4.17,0,0,5.83,0,0
3,anger,81,"This is not who I am... Ever since I left the military I've been a completely different person. This was 15 years ago. My parents told me I changed, my attitude seemed great when I was in, these days not so much. I definitely struggle to control my temper day to day. And I cannot even explain why. Has anyone else seemingly experienced the same thing after being separated from the military? I don't completely blame the military , but maybe.",gpt4,"I'm truly sorry to hear about the struggles you've been facing since leaving the military. It's not uncommon for veterans to experience significant changes in their behavior and emotions after transitioning to civilian life. The structure and camaraderie of the military can be difficult to replace, and it's understandable that this adjustment has been challenging for you.
 
 Please know that you're not alone in this experience. Many veterans go through similar challenges, and it's important to acknowledge the impact that such a significant life change can have on your well-being. It's also commendable that you're reaching out and seeking understanding about these changes.
 
 Have you considered seeking support from veteran organizations or a therapist who specializes in working with military personnel? They might be able to offer you tailored strategies to help manage your temper and understand the underlying causes of your feelings. Remember, seeking help is a sign of strength, and taking steps to care for your mental health is just as important as looking after your physical health.",1,170,46.7,91.03,34.22,92.46,18.89,32.35,92.94,68.82,54.12,15.29,8.82,0.59,0,6.47,0,1.18,6.47,14.12,5.29,0,17.06,11.76,3.53,8.24,1.18,20,7.06,0.59,7.65,1.76,2.94,2.94,15.29,0,15.29,4.12,3.53,1.18,1.18,0.59,2.94,0.59,8.24,6.47,1.18,1.18,0.59,0,0,0,0,0,16.47,5.88,4.12,0.59,0,0.59,0,8.82,0,0,0,0,1.76,1.76,0,0,2.94,0,0,2.94,0,0,3.53,2.94,0,0.59,1.18,0,0,0,0,0,0,0.59,0,0,0,0,0,0.59,4.71,8.24,1.76,2.35,3.53,0.59,0.59,0.59,3.53,2.94,7.06,0.59,0,0,0,0,0,12.94,4.71,2.35,0.59,0,4.71,0.59,0
3,anger,81,"This is not who I am... Ever since I left the military I've been a completely different person. This was 15 years ago. My parents told me I changed, my attitude seemed great when I was in, these days not so much. I definitely struggle to control my temper day to day. And I cannot even explain why. Has anyone else seemingly experienced the same thing after being separated from the military? I don't completely blame the military , but maybe.",llama,"Hey there! Thank you for reaching out and sharing your struggles with us. It sounds like you've been dealing with some tough changes since leaving the military 15 years ago. It's completely understandable that you've noticed a difference in your attitude and temper since then. It's important to remember that transitioning back to civilian life can be a challenging process, and it's okay to feel overwhelmed.
 It's also possible that your experiences in the military may have had a lasting impact on your behavior and emotions, even after all these years. Many veterans experience similar struggles with anger management, and it's not uncommon for these feelings to be triggered by seemingly small things.
 Know that you're not alone in this, and there are resources available to help you work through these issues. Have you considered reaching out to a therapist or counselor who specializes in working with veterans? They can provide a safe and supportive space for you to process your feelings and develop coping strategies.
 Remember that it's okay to ask for help when you need it, and it's a sign of strength, not weakness. You don't have to face these challenges alone. Is there anything else you'd like to talk about or any specific concerns you have? We're here to listen and support you in any way we can.",1,221,20.14,97.67,62.73,62.97,15.79,26.24,94.12,75.57,61.09,19.46,9.95,0,1.36,7.69,0,0.45,9.5,12.67,3.62,0.45,16.29,12.22,5.88,8.14,1.81,19.46,7.24,2.71,8.6,3.17,2.26,3.17,16.29,0.45,15.84,4.98,2.26,1.81,3.62,0.45,3.62,0.9,7.69,4.98,2.26,2.26,0.9,0.9,0.45,0.45,0,0,17.19,4.52,2.26,0.45,0,0,1.81,11.31,0,0,0,0,0.9,0.9,0,0,3.62,0,0,3.62,0,0,1.36,0.9,0,0,0.45,0,0,0,0,0.45,0,0,0.9,0,0,0,0.45,0.45,8.14,10.41,0.9,1.36,7.24,0,0.9,1.36,4.52,4.07,8.14,0.45,1.36,0.45,0.9,0,0,14.93,4.98,2.71,0.9,0.45,5.88,0,0
3,anger,81,"This is not who I am... Ever since I left the military I've been a completely different person. This was 15 years ago. My parents told me I changed, my attitude seemed great when I was in, these days not so much. I definitely struggle to control my temper day to day. And I cannot even explain why. Has anyone else seemingly experienced the same thing after being separated from the military? I don't completely blame the military , but maybe.",mistral,"I'm really sorry to hear that you've been feeling like you've changed significantly since leaving the military, and that you're struggling with your temper these days. It's not uncommon for veterans to experience adjustment challenges after leaving the military, and it's important to remember that everyone's experience is unique. The military environment can be intense and demanding, and the transition to civilian life can be challenging. It's okay to feel frustrated and confused, and it's important to reach out for support. You're not alone in this experience, and there are resources available to help you navigate this transition. Consider reaching out to a mental health professional or a veterans' support group to talk about your experiences and explore coping strategies. Remember, it's okay to ask for help and take care of yourself.",1,132,34.07,81.31,66.42,86.79,18.86,32.58,93.94,74.24,54.55,15.91,6.82,0.76,0,6.06,0,0,9.09,10.61,4.55,0,16.67,12.88,3.79,9.09,1.52,22.73,8.33,0.76,9.09,3.03,2.27,3.79,15.91,0.76,15.15,5.3,1.52,1.52,1.52,0.76,3.79,1.52,9.09,6.82,2.27,1.52,0,1.52,0,0.76,0,0,15.91,6.82,5.3,0,0,0,1.52,7.58,0,0,0,0,2.27,2.27,0,0,3.03,0,0,3.03,0,0,3.79,3.79,0,1.52,2.27,0,0,0,0,0,0,0.76,0,0,0,0,0,1.52,6.82,9.85,0,3.79,5.3,0,0.76,1.52,3.03,4.55,9.85,0,1.52,0,1.52,0,0,18.94,5.3,4.55,0,0,9.09,0,0
4,anger,91,"I get anger almost on a daily basis but I'm pretty good at holding it in. The problem is holding it in/calming down/acting normal feels horrible. I feel almost light headed and like my heart beats so much harder, and I get so much angrier.
 
 Meaning instead of wanting to yell at someone, I want to just hit them. I'm also right on the edge, anything can come and burst my anger and it all comes out. 
 
 does anyone else experience this and do you have any tips?",gpt4,"It sounds like you're experiencing a lot of internal pressure from suppressing your anger, and it's important to acknowledge how challenging that can be. It's commendable that you're seeking healthier ways to manage these intense emotions.
 
 Firstly, it's essential to recognize that anger is a natural emotion, but finding constructive outlets is key. Have you tried any physical activities like exercise, sports, or even a brisk walk? These can be great ways to channel the energy that comes with anger.
 
 Mindfulness techniques, such as deep breathing or meditation, can also help in calming your mind and body. When you feel the anger rising, take a moment to breathe deeply and focus on the sensation of air entering and leaving your body. This can help to reduce the immediate physical reactions you're experiencing.
 
 Additionally, consider expressing your feelings through writing or talking to someone you trust. Sometimes, just voicing what's bothering you can alleviate the intensity of your emotions.
 
 If these strategies don't help, or if you find your anger overwhelming, it might be beneficial to seek support from a therapist or counselor. They can work with you to develop personalized strategies for managing your anger in a healthy way.
 
 Remember, it's okay to seek help, and taking steps to understand and cope with your emotions is a positive and courageous move.",1,221,39.96,95.11,20.47,55.44,17,30.32,89.59,66.97,51.13,15.38,8.14,0,0,7.69,0,0.45,7.24,14.48,5.43,0.45,12.22,10.41,3.17,8.14,0.45,18.55,7.69,1.81,4.98,2.26,2.26,0.45,15.84,0,15.84,4.98,0.9,2.71,4.98,0,3.62,0.45,10.41,5.43,3.17,5.88,0.9,3.17,0.45,2.71,0,0,14.48,5.43,2.26,0,0,0.9,0.9,9.05,0,0,0,0,0,0,0,0,1.81,0.9,0,0.9,0,0,5.88,2.71,0,1.36,0.45,0,0,0,0,0.45,0,0.9,0,0,0,0.45,0,0.45,4.52,9.95,2.26,3.17,2.71,0,0.45,1.36,1.81,0.9,9.05,0.45,0.45,0,0.45,0,0,16.29,5.43,6.33,0.45,0,4.07,0,0
4,anger,91,"I get anger almost on a daily basis but I'm pretty good at holding it in. The problem is holding it in/calming down/acting normal feels horrible. I feel almost light headed and like my heart beats so much harder, and I get so much angrier.
 
 Meaning instead of wanting to yell at someone, I want to just hit them. I'm also right on the edge, anything can come and burst my anger and it all comes out. 
 
 does anyone else experience this and do you have any tips?",llama,"Oh my goodness, it sounds like you're really struggling with managing your anger! 😔 It's completely understandable to feel overwhelmed and like you're on the edge, especially when it feels like anything could set you off. 😩 First of all, let me just say that it's okay to feel angry, and it's important to acknowledge and validate your emotions. 💪 However, it's also important to find healthy ways to manage your anger before it escalates and causes more harm. 🤕 One tip that might help is to take a step back and try to identify what's triggering your anger. Is there a specific situation or person that's causing you to feel this way? Once you can identify the source of your anger, you might be able to find a way to address it and prevent it from building up. 💡 Additionally, have you considered talking to a therapist or counselor about your anger? They can help you develop coping strategies and provide a safe space to express your emotions. 💕 Remember that you don't have to go through this alone, and there are resources available to support you. 💪 Keep reaching out and don't be afraid to ask for help when you need it. 💕 You got this! 💪",1,200,17.28,98.94,28.56,14.73,15.38,20.5,95,75,60,20.5,11,1,0,9.5,0,0.5,9.5,13.5,3.5,1.5,15,11,7,8,1,21,6,2.5,3.5,1.5,1.5,0.5,16.5,0.5,16,6,2,2.5,2.5,1,1.5,0.5,10.5,4.5,5,5.5,0,4,1,3,0,0,16,4.5,2,0,0,0,1.5,11,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1.5,1.5,0,0.5,0.5,0,0,0,0,0.5,0,1,1,0,0,0,1.5,0,8.5,9.5,0,1.5,5.5,0,0.5,2,2,1,10.5,1,1,0,0.5,0.5,0,15,4,4,1,1,5,0,4.5
4,anger,91,"I get anger almost on a daily basis but I'm pretty good at holding it in. The problem is holding it in/calming down/acting normal feels horrible. I feel almost light headed and like my heart beats so much harder, and I get so much angrier.
 
 Meaning instead of wanting to yell at someone, I want to just hit them. I'm also right on the edge, anything can come and burst my anger and it all comes out. 
 
 does anyone else experience this and do you have any tips?",mistral,"I'm really sorry to hear that you're experiencing intense anger that feels difficult to manage and that holding it in only makes it worse. It's important to remember that anger is a normal emotion, but it's crucial to find healthy ways to express and manage it. You're not alone in this experience. Some people find it helpful to practice relaxation techniques such as deep breathing, progressive muscle relaxation, or mindfulness meditation. Physical activity, like going for a run or doing some yoga, can also help release tension and reduce anger. It might be helpful to identify the triggers that lead to your anger and find ways to avoid or manage them. Consider reaching out to a mental health professional for additional support and guidance. Remember, it's okay to ask for help when you need it.",1,135,39.7,48.86,37.04,30.29,16.88,25.19,92.59,72.59,49.63,15.56,4.44,0.74,0,2.96,0,0.74,11.11,10.37,2.96,0,14.07,8.15,3.7,8.89,0.74,21.48,11.11,2.22,2.96,1.48,1.48,0.74,20,0,20,5.93,2.22,1.48,2.96,0.74,3.7,1.48,11.85,5.93,5.19,5.19,1.48,2.96,0,2.96,0,0,9.63,5.19,4.44,0,0,0,0.74,3.7,0,0,0,0,0,0,0,0,4.44,2.96,0,1.48,0,0,7.41,5.93,0,4.44,1.48,0,0,0,0,1.48,0,0,0,0,0,0,0.74,0,5.93,10.37,0.74,2.22,3.7,0,0.74,1.48,1.48,2.96,7.41,1.48,0.74,0,0.74,0,0,14.81,5.93,4.44,0,0,4.44,0,0
5,anger,98,"I'm a 24(f) and have had issues with my anger management for years. I went to AM for awhile but that was years ago. I have been doing well for a really long time like walking away, counting down, breathing (I hate this one), and editing before I speak. But as of the last few months I feel myself going back to being more and more angry and easily triggered. I really hate being this way and it's not good for my other health conditions. I attended an online AM meeting but it didn't help. Any tips ?",gpt4,"It's really commendable that you're reaching out for support and are aware of the impact your anger has on your well-being. It's not uncommon for progress to ebb and flow, especially when it comes to managing emotions. It sounds like you've developed some effective strategies in the past, so remember that you have the tools to regain control; it might just take a bit of refreshing and adapting them to your current situation.
 
 Since traditional methods like breathing exercises don't resonate with you, consider exploring alternative techniques. Journaling can be a powerful way to process emotions, or engaging in physical activity can help release pent-up energy. Also, mindfulness or meditation apps can offer guided practices that might feel more helpful than the breathing exercises you dislike.
 
 Sometimes, underlying issues can contribute to a resurgence of anger. Reflect on whether there have been any recent changes or stressors in your life that could be influencing your emotions. Seeking the support of a therapist could provide a safe space to explore these triggers and develop personalized strategies to manage your anger.
 
 Remember, it's a positive step that you're acknowledging this shift in your emotions and seeking ways to address it. Be patient with yourself as you navigate through this period. You've made progress before, and with the right support and techniques, you can do it again.",1,224,40.77,93.26,38.55,69.4,18.67,33.04,89.29,64.73,53.57,15.18,8.04,0,0,7.59,0,0.45,7.14,13.39,5.36,0,14.29,11.61,3.57,8.04,0.89,17.41,5.8,1.34,4.91,0.45,3.13,1.34,17.86,0,17.86,3.57,3.13,3.13,3.13,0.45,3.13,0.89,8.48,4.91,1.79,4.02,0.45,1.79,0,1.34,0,0,13.84,5.36,3.13,0,0,0.45,0,8.04,0,0,0,0,0.45,0,0,0.45,0.89,0.45,0,0.45,0,0,4.46,4.46,0,4.02,0,0,0,0,0,0,0,0.89,0,0,0,0,0.45,0.89,4.46,9.82,1.79,2.68,4.91,0.45,0.45,0.45,5.36,4.02,7.59,0.89,0,0,0,0,0,14.29,5.36,4.02,0,0,3.57,1.34,0
5,anger,98,"I'm a 24(f) and have had issues with my anger management for years. I went to AM for awhile but that was years ago. I have been doing well for a really long time like walking away, counting down, breathing (I hate this one), and editing before I speak. But as of the last few months I feel myself going back to being more and more angry and easily triggered. I really hate being this way and it's not good for my other health conditions. I attended an online AM meeting but it didn't help. Any tips ?",llama,"Hey there! 🤗 I can totally relate to your struggles with anger management. It's amazing that you've been doing well for a long time with the strategies you mentioned, but it's completely normal to feel like you're slipping back into old patterns sometimes. 😔 First of all, it's important to acknowledge that it's okay to feel angry sometimes, and it's normal for triggers to still affect you even if you've been doing well for a while. 😔 It sounds like you've been doing a great job of recognizing your triggers and using strategies to manage your anger, but sometimes it can be helpful to try out new techniques to see what works best for you. 🤔 One thing that might be helpful is to try out some mindfulness techniques, like meditation or deep breathing exercises. These can help you become more aware of your thoughts and feelings in the moment, and can help you respond to triggers in a more intentional way. 🙏 Additionally, it might be helpful to reach out to a therapist or counselor who specializes in anger management. They can provide you with personalized support and guidance as you work on managing your anger. 💡 Remember that it's okay to take things one step at a time, and it's important to be kind to yourself as you work through this. You've already made so much progress, and with time and effort, you can continue to improve your anger management skills. 💪 Keep your head up and remember that you're not alone! 💕",1,247,31.07,98.71,23.67,71.1,19,21.05,96.76,76.11,61.13,18.62,10.53,0.4,0,9.31,0,0.4,8.1,12.15,3.24,1.21,17.41,12.96,4.45,7.29,0.4,21.46,8.1,3.64,7.29,0.81,4.86,1.62,17.41,0.4,17,3.64,3.24,3.24,3.24,0.81,2.43,0.81,8.91,6.07,2.83,2.83,0.4,2.43,0,2.43,0,0,15.38,4.45,2.43,0,0,0,1.21,10.53,0,0,0,0,0,0,0,0,4.45,0.4,0,4.05,0,0,2.43,2.02,0,1.62,0,0,0,0,0,0,0,0.4,0,0,0,0,0,0,9.72,9.31,0.81,1.21,5.67,0.4,0.4,1.21,4.05,5.67,8.1,0.81,1.21,0.4,0.81,0,0,14.17,4.05,4.05,0,0.81,5.26,0,3.24
5,anger,98,"I'm a 24(f) and have had issues with my anger management for years. I went to AM for awhile but that was years ago. I have been doing well for a really long time like walking away, counting down, breathing (I hate this one), and editing before I speak. But as of the last few months I feel myself going back to being more and more angry and easily triggered. I really hate being this way and it's not good for my other health conditions. I attended an online AM meeting but it didn't help. Any tips ?",mistral,"I'm sorry to hear that you've been struggling with anger management again despite your past efforts. It's understandable that you're feeling frustrated and concerned, especially given the impact on your other health conditions. It's important to remember that setbacks are a normal part of the process and it's okay to ask for additional support. Consider reaching out to a therapist or counselor for individualized guidance and strategies. You might also find it helpful to explore new techniques, such as mindfulness meditation or journaling, to better understand and manage your emotions. Remember, progress is not always linear and it's okay to take things one step at a time. You're not alone in this and there are resources available to help you.",1,120,32.63,73.47,78.67,59.44,17.14,29.17,94.17,75.83,55,15.83,7.5,0.83,0,6.67,0,0,8.33,12.5,4.17,0.83,15,10.83,5,8.33,1.67,20.83,10.83,3.33,5.83,0.83,3.33,1.67,19.17,0,19.17,6.67,0.83,0,4.17,0,5.83,1.67,9.17,5,2.5,3.33,0,1.67,0,1.67,0,0,13.33,4.17,3.33,0,0,0,0.83,7.5,0,0,0,0,0,0,0,0,4.17,0.83,0,3.33,0,0,3.33,3.33,0,1.67,0,0,0,0,0,0,0,0.83,0,0,0,0,0,0.83,5.83,8.33,0.83,2.5,3.33,0,0.83,0.83,3.33,5.83,8.33,0.83,1.67,0,1.67,0,0,15.83,5.83,3.33,0,0,6.67,0,0
6,anger,120,"Why do I feel like my best friend is angry on me for some unexpressed reason?.
 
 I once thought she was angry with me and I refused to talk to her (My time with her reduced). But later when we spoke she said she didn't find any change in me and that she was unaware of the whole issue. She even said she was never angry with me in the first place......I was stuck with so much queries and insecurity for 2 days until I confronted her later. Is my brain playing games with me or is she lying.
 
 PS: I have a dad who always gets angry for petty issues and yells at my mother often daily....",gpt4,"It sounds like you've been in a tough spot, feeling uncertain about your friend's feelings and dealing with the stress from your home environment. It's completely natural to be sensitive to changes in our relationships, especially when we've been exposed to frequent displays of anger like you have with your dad. Your brain might be trying to protect you by being hyper-alert to signs of conflict, even when they might not be there.
 
 It's great that you took the step to communicate with your friend. Open and honest conversation is key to maintaining a healthy relationship. It's possible that your friend was genuinely not upset with you, and your perception was influenced by the tension you experience at home. It's also okay to feel insecure sometimes; we all do. Just remember that these feelings are not always reflective of reality.
 
 If you continue to feel this way, consider discussing your feelings with your friend. Let her know that your family situation might make you more sensitive to potential conflicts. It's important to take care of your mental health, and if needed, seek support from a counselor or therapist who can help you navigate these feelings. Remember, you're not alone, and it's okay to ask for help when you need it.",1,210,19.1,99,30.03,26.46,17.5,23.81,95.71,74.76,58.57,20.48,13.33,0,1.43,10.48,0.48,0.48,7.14,13.33,2.86,0,15.24,11.9,6.19,5.71,1.9,20.48,8.57,0.95,5.24,4.29,0.48,0.48,20,0.48,19.52,6.67,1.43,1.9,5.71,0.95,3.33,0.95,6.19,3.33,2.86,1.9,0,1.9,0.95,0.48,0.48,0,21.43,5.24,1.9,0,0.48,0.48,1.9,15.71,0.48,0.48,0.48,0.48,0,0,0,0,1.9,0,0.95,0.95,0,0,2.38,1.9,0,0.48,0.95,0,0,0,0,0.95,0,0.95,0,0,0,0,0.48,0,8.57,11.43,0.48,0.48,3.81,0.95,0.48,4.76,3.33,4.76,5.71,1.9,0.95,0,0.95,0,0,15.71,5.71,4.29,0,0,4.76,0.95,0
6,anger,120,"Why do I feel like my best friend is angry on me for some unexpressed reason?.
 
 I once thought she was angry with me and I refused to talk to her (My time with her reduced). But later when we spoke she said she didn't find any change in me and that she was unaware of the whole issue. She even said she was never angry with me in the first place......I was stuck with so much queries and insecurity for 2 days until I confronted her later. Is my brain playing games with me or is she lying.
 
 PS: I have a dad who always gets angry for petty issues and yells at my mother often daily....",llama,"Hey there! 🤗 I can totally understand why you're feeling so insecure and confused about your best friend's behavior. It sounds like you've been through a lot with your dad's anger issues, and it's possible that your brain is playing tricks on you due to past experiences. Firstly, it's important to remember that your friend's words and actions don't define your worth or identity. Just because she didn't express her feelings or change her behavior towards you, it doesn't mean that she's angry with you. It's possible that she was simply busy or preoccupied with other things. It's also possible that your dad's anger issues have made you more sensitive to perceived slights or changes in others' behavior. This doesn't mean that you're imagining things, but it does mean that you might be more attuned to potential conflicts or issues. I would suggest talking to your friend again and expressing your feelings and concerns. Be honest and open, and see if you can find a resolution together. It might also be helpful to talk to a therapist or trusted adult about your feelings and experiences, as they can offer you support and guidance. Remember that you deserve to be treated with kindness and respect, and it's okay to set boundaries and communicate your needs. Keep being your amazing self, and don't let anyone make you feel otherwise! 💪🌈",1,227,1.64,99,16.6,54.44,16.21,24.67,90.75,73.57,59.47,23.35,13.66,0.88,0,10.13,2.2,0.44,9.69,13.22,1.32,0.44,9.25,12.78,5.29,11.89,2.2,20.7,8.37,1.76,4.41,3.08,0,1.32,22.47,0,22.47,6.61,2.64,2.64,6.61,0.88,5.73,0.88,6.61,4.41,2.2,2.64,0.44,2.2,0.44,1.32,0,0,23.35,7.05,2.2,0,0,0.88,2.64,16.3,0.88,1.32,2.2,0.88,0.44,0.44,0,0,0.88,0.44,0,0,0.44,0,0.88,0.44,0,0,0,0,0,0,0,0.44,0,0,0,0,0,0,0,0,7.05,6.61,0.44,0,1.76,0.44,0.44,2.64,2.64,4.41,7.93,1.32,0.88,0.44,0.44,0,0,17.62,4.85,3.52,0,0.88,8.37,0,1.32
6,anger,120,"Why do I feel like my best friend is angry on me for some unexpressed reason?.
 
 I once thought she was angry with me and I refused to talk to her (My time with her reduced). But later when we spoke she said she didn't find any change in me and that she was unaware of the whole issue. She even said she was never angry with me in the first place......I was stuck with so much queries and insecurity for 2 days until I confronted her later. Is my brain playing games with me or is she lying.
 
 PS: I have a dad who always gets angry for petty issues and yells at my mother often daily....",mistral,"I'm sorry to hear that you're feeling uncertain about your friend's feelings towards you. It can be distressing when we feel misunderstood or unnecessarily avoided. Based on the information you've shared, it seems that there may have been a miscommunication or misunderstanding between you two. It's important to remember that people can sometimes unintentionally give off signals that may be misinterpreted. Your friend's behavior might not have been an expression of anger but rather a misunderstanding or distraction. It's also possible that your past experiences with your father's anger may be influencing your perception of your friend's behavior. If you're still feeling unsure, consider having an open and honest conversation with your friend about your concerns. It's possible that clarifying the situation will help alleviate your insecurities.",1,127,6.06,99,66.53,12.07,15.88,31.5,92.13,71.65,57.48,21.26,12.6,0.79,0.79,11.02,0,0,8.66,17.32,4.72,0.79,9.45,17.32,5.51,6.3,0.79,25.2,7.09,0.79,6.3,5.51,0,0.79,27.56,0,27.56,11.02,1.57,1.57,11.81,0,4.72,0.79,5.51,2.36,3.15,3.15,0,3.15,1.57,1.57,0.79,0,22.05,7.09,1.57,0,0,0.79,2.36,14.96,0.79,2.36,0,0.79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.79,0,6.3,8.66,0.79,0,3.15,0,0.79,3.15,2.36,5.51,8.66,3.94,0,0,0,0,0,16.54,6.3,1.57,0,0,8.66,0,0
7,anger,127,"My husband gets angry and upset about a lot of things very quickly. He mostly resorts to verbal aggression but sometimes, especially if he got hurt or was close to getting hurt, he also gets to physical aggression (throwing stuff around for instance). He also ""throws tantrums"" often, completely refusing something related to whatever made him angry. He would for instance refuse to eat dinner or something like that. He only rarely actually pulls through with that.
 The issue is that he remembers each and every of these moments of anger and makes people around him responsible for it. 
 I feel like with some kind of control he could relax about things around himself and brighten himself up in general. 
 Any advice is welcome :)",gpt4,"It sounds like you're in a challenging situation, and it's important to acknowledge the strength it takes to reach out for advice. Living with someone who has a quick temper and resorts to verbal or physical aggression can be very stressful and concerning.
 
 Firstly, it's crucial to ensure your safety and the safety of anyone else who might be affected by your husband's behavior. If at any point you feel threatened or in danger, please consider reaching out to local resources for support, such as a helpline or a counselor.
 
 Regarding your husband's behavior, it might be helpful for him to learn anger management techniques. This could involve deep breathing exercises, taking a time-out to cool down before discussing issues, or engaging in physical activity to release tension. Professional help, such as therapy, could provide him with strategies to manage his anger and improve his communication skills.
 
 It's also important for you to take care of yourself. Consider seeking support for yourself, whether that's talking to a trusted friend, joining a support group, or seeing a counselor. Remember, you are not responsible for your husband's anger, and you deserve to be treated with respect and care.
 
 Encouraging your husband to seek help would be beneficial, but he has to be willing to acknowledge the issue and work on it. Change can take time, and it often requires patience and support from loved ones, but it's important that he takes responsibility for his actions and their impact on those around him.",1,250,57.7,95.86,3.9,98.11,20.83,29.6,94.4,71.6,55.2,15.2,9.2,0,0,4.8,3.2,0.4,6,11.2,4.4,0.4,18,8.8,2.4,9.6,0.4,19.2,7.2,0.4,8.8,5.2,2,1.6,15.6,0,15.6,2,2,2.4,4.8,1.2,4.4,0.4,13.2,10,3.2,2.4,0.4,2,0.4,1.6,0,0,24.8,11.6,6,1.2,0.8,0.4,2,13.2,2.4,0,0,4.8,0,0,0,0,3.6,0,0,3.6,0,0,3.6,2.8,0,2.4,0,0,0,0,0,0.8,0,2,0,0,0,0.4,1.6,0.4,4.4,8,1.2,0.8,4.8,0.4,0.4,1.2,2,1.6,5.6,2,0,0,0,0,0,15.6,4.8,6.8,0,0,3.6,0.4,0
7,anger,127,"My husband gets angry and upset about a lot of things very quickly. He mostly resorts to verbal aggression but sometimes, especially if he got hurt or was close to getting hurt, he also gets to physical aggression (throwing stuff around for instance). He also ""throws tantrums"" often, completely refusing something related to whatever made him angry. He would for instance refuse to eat dinner or something like that. He only rarely actually pulls through with that.
 The issue is that he remembers each and every of these moments of anger and makes people around him responsible for it. 
 I feel like with some kind of control he could relax about things around himself and brighten himself up in general. 
 Any advice is welcome :)",llama,"Thank you for sharing your concerns about your husband's anger and its impact on your relationship. It sounds like he struggles with managing his emotions and may be using verbal and physical aggression as a way to cope. It's understandable that his behavior can be hurtful and make you feel responsible for his anger.
 Firstly, it's important to acknowledge that your husband's behavior is not your responsibility. You cannot control his actions or emotions, but you can control how you respond to them. It may be helpful to set boundaries and communicate your needs and expectations in a calm and respectful manner.
 One strategy that may help your husband manage his anger is to teach him relaxation techniques, such as deep breathing, meditation, or yoga. These can help him calm down and regulate his emotions. Additionally, seeking professional help from a therapist or counselor can provide him with a safe space to explore the underlying causes of his anger and learn healthy coping mechanisms.
 Remember that it's important to take care of yourself during this time as well. Consider seeking support from a therapist or support group for partners of people with anger issues. They can provide you with a safe space to share your experiences and learn coping strategies.
 Remember that everyone's journey is different, and it may take time and effort to find the right combination of strategies that work for your husband. But with patience, understanding, and support, it is possible for him to learn to manage his anger in a healthy and productive way.",1,258,39.25,98.75,1.08,79.65,18.43,27.91,94.57,68.22,53.49,18.6,12.02,0,0,6.2,5.04,0.78,6.59,14.73,3.49,0.78,14.34,7.75,1.94,8.91,0.78,16.28,5.81,0.78,9.3,5.04,2.33,1.94,18.6,0.39,18.22,5.81,3.88,2.71,3.49,0,3.49,0.78,12.02,7.36,3.49,5.43,1.16,3.1,0,2.71,0,0,24.81,10.08,5.04,1.16,0.39,0,1.55,14.73,1.55,0,0,6.59,0.39,0,0,0.39,4.26,1.16,0,3.1,0,0,5.43,4.26,0,2.33,1.16,0,0,0,0,0.39,0,0.78,0,0,0,0,0.78,0.39,6.2,5.81,0.78,0.39,3.1,0,0.39,0.78,0.39,1.16,6.59,1.94,0,0,0,0,0,11.63,5.43,3.88,0,0,2.33,0,0
7,anger,127,"My husband gets angry and upset about a lot of things very quickly. He mostly resorts to verbal aggression but sometimes, especially if he got hurt or was close to getting hurt, he also gets to physical aggression (throwing stuff around for instance). He also ""throws tantrums"" often, completely refusing something related to whatever made him angry. He would for instance refuse to eat dinner or something like that. He only rarely actually pulls through with that.
 The issue is that he remembers each and every of these moments of anger and makes people around him responsible for it. 
 I feel like with some kind of control he could relax about things around himself and brighten himself up in general. 
 Any advice is welcome :)",mistral,"I'm sorry to hear that you're experiencing difficulty with your husband's anger and aggressive behavior. It's important to remember that everyone has the capacity for anger, and it's a normal emotion. However, when it becomes harmful or destructive, it can be concerning. It's understandable that you're looking for ways to help your husband manage his anger in a healthier way.
One approach could be encouraging him to practice relaxation techniques, such as deep breathing or progressive muscle relaxation, when he feels himself getting angry. This can help him regain control and respond in a calmer manner. Additionally, seeking professional help from a therapist or counselor could be beneficial in identifying the underlying causes of his anger and developing coping strategies.
It's also important for both of you to communicate openly and respectfully about your feelings and concerns. Try to avoid blaming each other and instead focus on finding solutions together. Remember that change takes time and effort, but with patience and support, progress can be made.",1,166,26.87,84.59,7.65,47.67,16.6,33.13,94.58,66.87,52.41,15.06,7.83,0.6,0,3.61,3.61,0,7.23,12.65,3.61,0.6,12.65,10.24,4.82,10.84,0,18.07,7.83,1.2,10.24,4.22,4.22,1.81,18.67,0.6,18.07,5.42,3.01,3.61,1.81,0,4.22,1.2,14.46,7.83,6.02,6.02,1.81,3.61,0,3.61,0,0,16.87,7.23,4.82,1.2,0.6,0.6,1.2,9.64,1.2,0,0,4.82,0,0,0,0,3.61,1.2,0,2.41,0,0,3.01,1.81,0,0,0.6,0,0,0,0,0,0,1.81,0,0,0,0.6,1.2,1.2,1.2,8.43,2.41,0.6,3.61,1.2,0.6,1.2,3.01,1.81,8.43,0,0,0,0,0,0,15.66,6.02,4.82,0,0,4.82,0,0
8,anger,115,"I've been in this relationship for over a year now and off late it's been quite alot of abuses and negativity. We.re serious about each other and things are quite advanced already but this abusive nature is really getting to me...
 I've been trying to control it but I can just feel that it's about to explode...
 I've had small bursts of punching the wall n breaking things, but never caused injury to any person...
 But I'm scared with this built up frustration...I feel scared of my own anger that's been built up...
 To make matters worse I don't have a job and am not getting support from the person in looking forward to either.",gpt4,"I'm truly sorry to hear that you're experiencing such a difficult time in your relationship. It's concerning to hear about the abuse and negativity you're facing, and it's important to acknowledge the strength it takes to reach out for support. It's also very self-aware of you to recognize the potential for your anger to escalate.
 
 It's crucial to address these feelings in a healthy way. Have you considered seeking professional help? A therapist or counselor could provide you with strategies to manage your anger and cope with the abuse you're experiencing. It's also important to ensure your safety and well-being, so please consider reaching out to local resources or hotlines that can offer support and guidance.
 
 Remember, it's not a sign of weakness to ask for help. It's a courageous step towards taking care of yourself. You deserve to be in a relationship where you feel safe and supported, especially during challenging times like unemployment. Please take care of yourself and don't hesitate to reach out to friends, family, or professionals who can help you through this.",1,177,58.98,98.28,30.14,86.55,16.09,27.68,94.92,70.62,55.93,16.38,9.6,0.56,0,8.47,0,0,6.78,10.73,5.65,0,19.77,9.6,4.52,7.34,1.13,19.21,5.08,0,6.78,3.39,1.13,2.26,12.43,0,12.43,3.95,0,2.26,2.82,0.56,2.26,0.56,12.43,8.47,3.95,2.26,1.13,1.13,0,1.13,0,0,20.9,9.6,6.21,1.13,0,1.13,0.56,11.3,0,0.56,0,0,0,0,0,0,2.82,0,0,2.82,0,0,2.82,2.82,0,1.69,0.56,0,0,0,0,0.56,0,1.69,0.56,0,0,0,1.69,0.56,5.65,11.3,1.13,2.26,7.34,0,1.13,1.13,1.13,1.13,9.6,0.56,0,0,0,0,0,17.51,5.65,3.39,0.56,0,6.78,1.13,0
8,anger,115,"I've been in this relationship for over a year now and off late it's been quite alot of abuses and negativity. We.re serious about each other and things are quite advanced already but this abusive nature is really getting to me...
 I've been trying to control it but I can just feel that it's about to explode...
 I've had small bursts of punching the wall n breaking things, but never caused injury to any person...
 But I'm scared with this built up frustration...I feel scared of my own anger that's been built up...
 To make matters worse I don't have a job and am not getting support from the person in looking forward to either.",llama,"Hey there, it sounds like you're going through a really tough time in your relationship. It's completely understandable that you're feeling overwhelmed and scared with the abuse and negativity that you're experiencing. It's important to remember that you don't deserve to be treated this way, and it's not okay for your partner to use anger or violence as a way to communicate.
 It's great that you've been trying to control your anger, but it's important to remember that you can't control other people's behavior. Instead, you can control how you respond to it. Have you considered reaching out to a therapist or counselor to talk through these feelings and find healthy ways to cope? They can also provide you with support and resources to help you navigate this situation.
 It's also important to remember that you don't have to go through this alone. Reaching out to trusted friends, family, or a support group can provide you with a safe space to talk about your feelings and get support.
 Remember that you deserve to be treated with respect and kindness, and it's okay to set boundaries and prioritize your own well-being. It's not too late to re-evaluate this relationship and make a decision that is best for you.",1,207,17.31,98.08,25.51,73.14,18.82,27.54,95.17,73.91,58.94,21.26,10.14,0,0,9.66,0,0.48,11.11,12.56,3.38,0,15.94,11.59,4.83,8.21,2.42,20.29,6.28,0,7.73,3.86,0.97,2.9,17.87,0,17.87,6.28,3.38,3.38,1.45,0.97,4.35,1.93,10.14,6.76,3.38,2.42,0.48,1.93,0.97,0.97,0,0,21.74,8.7,3.86,0,0,0.97,2.42,12.56,0,0.48,0,0,0,0,0,0,0.97,0,0,0.97,0,0,2.9,2.9,0,1.93,0.48,0,0,0,0,0,0,0.48,0.97,0,0,0,0.48,0,8.7,7.73,0,1.93,4.83,0,0.48,1.45,0.48,3.86,10.14,0.48,1.45,0.48,0.97,0,0,17.39,4.83,3.38,0.48,0,7.73,0.97,0
8,anger,115,"I've been in this relationship for over a year now and off late it's been quite alot of abuses and negativity. We.re serious about each other and things are quite advanced already but this abusive nature is really getting to me...
 I've been trying to control it but I can just feel that it's about to explode...
 I've had small bursts of punching the wall n breaking things, but never caused injury to any person...
 But I'm scared with this built up frustration...I feel scared of my own anger that's been built up...
 To make matters worse I don't have a job and am not getting support from the person in looking forward to either.",mistral,"I'm really sorry to hear that you're experiencing a lot of negativity and abuse in your relationship, and that you're feeling overwhelmed with frustration and anger. It's important to remember that everyone deserves to be treated with respect and kindness, and it's not healthy or okay for someone to abuse you in any way. I understand that it can be difficult to know what to do when you're feeling this way, especially if you don't have a job and aren't getting the support you need from your partner. It's crucial to prioritize your safety and well-being. Consider reaching out to trusted friends or family members for support, or seeking help from a mental health professional or domestic violence hotline. Remember, it's okay to ask for help and take steps to protect yourself.",1,132,22.52,89.09,39.59,42.71,22,29.55,96.97,74.24,57.58,18.94,9.09,1.52,0,7.58,0,0,9.85,10.61,3.03,0,15.91,11.36,2.27,10.61,2.27,21.21,6.82,2.27,7.58,5.3,0,2.27,18.18,0.76,17.42,5.3,0,2.27,5.3,0.76,5.3,1.52,13.64,7.58,6.06,3.03,0.76,2.27,0.76,1.52,0,0,19.7,8.33,6.06,0,0,0.76,0.76,11.36,0,0.76,0,0,0,0,0,0,1.52,0,0,1.52,0,0,3.03,3.03,0,1.52,1.52,0,0,0,0,1.52,0,1.52,1.52,0,0,0,1.52,0,5.3,8.33,0.76,1.52,4.55,0,0.76,1.52,0.76,2.27,9.09,0,1.52,0,1.52,0,0,16.67,4.55,3.79,0,0,7.58,0.76,0
9,anger,134,"Grandpa was angry. Dad and Mom are angry. I am angry. How do you even start to break the cycle? I'm going to keep this short because frankly all the other sob stories on this subreddit are making me angry....
 
 I wake up annoyed. I loop through interactions I've had with people with delusions of getting in their face and saying ""what I should have said."" Driving with me is ""an experience.""
 
 It's a big feedback loop that turns into me being short with people and occasionally losing control. 
 
 Deep breaths seem to help a bit. 
 
 Walks seem to help a bit. 
 
 Being stoned fixes it, but is not sustainable. 
 
 How do you stop the cycle? I literally have no idea where to start.",gpt4,"It sounds like you're carrying a heavy burden of generational anger, and it's commendable that you're seeking to break that cycle. Recognizing the pattern is a significant first step, so give yourself credit for that awareness. Deep breaths and walks are positive coping strategies, and it's great that you've found some relief in them.
 
 To start addressing the cycle of anger, consider exploring the underlying causes. Anger often masks other emotions such as hurt, fear, or frustration. Therapy can be a safe space to unpack these feelings and learn healthier ways to express them. Additionally, mindfulness or meditation practices can help increase your awareness of your emotional state and provide you with tools to respond rather than react.
 
 Journaling can also be a powerful way to process your thoughts and feelings. Writing down what triggers your anger and how you react can offer insights into patterns that you may want to change.
 
 Remember, change takes time, and it's okay to seek support. Whether it's through therapy, support groups, or talking with trusted friends or family, you don't have to do this alone. You're taking important steps, and with persistence and support, you can break the cycle.",1,196,30.01,93.5,55.46,60.3,16.33,26.53,92.35,66.84,50.51,14.8,8.16,0,0,7.14,0,1.02,6.63,11.73,4.08,0.51,11.73,10.71,3.57,9.69,0.51,19.9,7.65,2.55,4.59,2.55,1.53,0.51,19.9,0,19.9,7.14,4.08,3.06,3.06,0,3.57,0.51,10.71,6.12,3.57,4.59,0,3.57,0.51,2.55,0,0,16.33,7.14,2.55,0,0,0.51,1.53,8.67,0,0.51,0,0,0,0,0,0,1.53,0.51,0,0.51,0.51,0,5.1,4.08,0,2.04,0.51,0,0,0,0,0,0.51,1.02,1.02,0,0,0,0.51,0.51,5.61,12.24,2.55,4.08,3.06,0,0.51,2.04,4.08,2.04,10.2,0.51,0.51,0,0.51,0,0,17.86,6.12,7.14,0,0,4.59,0,0
9,anger,134,"Grandpa was angry. Dad and Mom are angry. I am angry. How do you even start to break the cycle? I'm going to keep this short because frankly all the other sob stories on this subreddit are making me angry....
 
 I wake up annoyed. I loop through interactions I've had with people with delusions of getting in their face and saying ""what I should have said."" Driving with me is ""an experience.""
 
 It's a big feedback loop that turns into me being short with people and occasionally losing control. 
 
 Deep breaths seem to help a bit. 
 
 Walks seem to help a bit. 
 
 Being stoned fixes it, but is not sustainable. 
 
 How do you stop the cycle? I literally have no idea where to start.",llama,"Hey there, it sounds like you're going through a really tough time with a lot of anger and frustration built up. It's completely understandable that you're feeling overwhelmed and unsure of where to start to break the cycle.
 First of all, it's important to acknowledge that it's okay to feel angry and that it's normal to feel this way when you're dealing with difficult situations. It's also important to recognize that you can't change other people's behavior, but you can change how you respond to it.
 One thing that might be helpful is to try to identify the triggers that are causing you to feel angry and see if there are any ways you can avoid or manage those triggers. For example, if driving with certain people is a trigger, maybe you can try to find alternative transportation or take breaks during long drives.
 It's also important to take care of yourself and prioritize self-care. This can include things like exercise, meditation, or spending time in nature. These activities can help you release tension and improve your mood.
 Finally, it might be helpful to talk to a therapist or counselor about your feelings. They can provide you with support and guidance as you work to break the cycle of anger and find healthier ways to cope.
 Remember that breaking the cycle of anger is a process and it may take time. Be patient with yourself and don't be afraid to reach out for help when you need it. You got this!",1,251,25.86,91.43,31.98,20.23,17.93,21.12,93.23,75.3,58.57,17.53,7.57,0,0,7.17,0,0.4,9.96,11.55,3.59,0.8,15.54,11.95,5.18,8.76,0.8,21.51,6.77,2.79,1.99,0.8,1.2,0,21.12,0.4,19.92,4.78,3.19,3.59,4.78,0.8,3.98,0.4,8.37,3.98,3.98,3.59,0,3.19,0.8,2.39,0,0,12.75,4.38,2.39,0,0,0,1.2,8.37,0,0,0,0,0,0,0,0,1.99,0.4,0,1.2,0.4,0,1.99,1.99,0,0.8,0.4,0,0,0,0,0.4,0,1.59,0,0,0,0,0.4,1.2,9.56,9.56,0,2.79,3.59,0.4,0.4,2.39,3.98,1.2,10.76,1.59,0.8,0.4,0.4,0,0,13.94,5.18,3.19,0,0.4,4.78,0.4,0
9,anger,134,"Grandpa was angry. Dad and Mom are angry. I am angry. How do you even start to break the cycle? I'm going to keep this short because frankly all the other sob stories on this subreddit are making me angry....
 
 I wake up annoyed. I loop through interactions I've had with people with delusions of getting in their face and saying ""what I should have said."" Driving with me is ""an experience.""
 
 It's a big feedback loop that turns into me being short with people and occasionally losing control. 
 
 Deep breaths seem to help a bit. 
 
 Walks seem to help a bit. 
 
 Being stoned fixes it, but is not sustainable. 
 
 How do you stop the cycle? I literally have no idea where to start.",mistral,"I'm really sorry to hear that you're feeling overwhelmed and angry, and that this feeling seems to be a recurring theme in your life. It can be incredibly difficult to break free from a cycle of anger, especially when it feels like everyone around you is also experiencing it.
First and foremost, it's important to remember that you're not alone in this. Anger is a normal emotion, and it's okay to feel it. However, it's also important to find healthy ways to manage and express it. Deep breaths and taking walks are great starting points, as they can help you calm down and clear your mind.
Additionally, it might be helpful to explore the root causes of your anger. Are there specific triggers that consistently set you off? Identifying these triggers and finding ways to address them can help you prevent future episodes of anger.
It's also important to remember that it's okay to ask for help. Talking to a therapist or counselor can provide you with valuable tools and techniques for managing your anger in a healthy way. And remember, it's okay to take things one step at a time. Breaking a cycle of anger is a process, and it won't happen overnight. But with patience, persistence, and the right support, it is possible to make progress.",1,218,25.54,85.57,32.36,55.98,15.57,22.94,92.2,75.23,56.88,17.43,6.42,0.46,0,5.05,0,0.92,11.01,11.01,4.59,0.92,14.68,11.01,5.96,9.17,0.92,19.72,10.55,0.92,2.29,1.38,0.92,0,15.6,0.46,15.14,5.5,1.83,1.83,1.83,0.92,1.83,1.38,11.01,6.42,4.13,4.59,0.46,3.67,0.46,3.21,0,0,12.39,4.59,3.21,0.46,0,0,0.92,6.88,0,0,0,0,0,0,0,0,0.46,0,0,0.46,0,0,1.83,1.38,0,0.92,0,0,0,0,0,0,0,0.92,0,0,0,0,0.46,0.46,5.96,8.72,0,2.29,3.67,0,0.46,1.83,3.67,1.83,11.01,1.38,1.38,0,1.38,0,0,16.51,5.96,5.5,0.46,0,4.59,0,0
10,anger,127,"Theres this homeless guy who harassed me today for my food/money and it just pissed me off. Try and shake you down for your stuff the stupid loitering pricks should be arrested. I want to punch the next guy who comes up to me to harrass me for my money in the face. Seriously wtf is with some people?My sibling still hasn't payed me the money she owes me It sucks I asked for it like a month ago it she says ""Oh I'll do it tonight for the past month"" god wtf. Shes just sitting on it for christ sake. And I want to use that money and sometimes I need to buy food with it. Shes so whiny whenever I confront about it as well.",gpt4,"I hear you, and it sounds like you're going through a really tough time right now. Feeling harassed or pressured for money, whether by strangers or family, can be incredibly stressful and upsetting. It's understandable to feel frustrated and angry when your personal boundaries are violated, and when you're not being respected or listened to by those you expect support from.
 
 Regarding the situation with the homeless individual, it’s tough when we're approached in a way that makes us feel uncomfortable or threatened. Everyone deserves to feel safe. It's okay to want to protect yourself, but it's also important to try to respond safely and calmly in those situations.
 
 As for the issue with your sibling, financial disputes can be really challenging, especially when they involve family. It might help to sit down with your sibling in a calm moment and express how this situation is affecting you, emphasizing the importance of the money for your basic needs.
 
 Remember, it's okay to seek support for yourself during these times. You're not alone in feeling this way.",1,176,28.98,94.84,38.26,20.23,17.6,26.7,94.32,75.57,57.39,17.05,9.09,0.57,1.14,6.82,0,0.57,7.95,10.23,4.55,0,16.48,9.66,6.82,10.23,1.14,18.75,9.09,0.57,6.25,2.84,1.14,2.27,19.89,0.57,19.32,4.55,2.27,3.41,2.84,1.7,4.55,0.57,9.09,4.55,4.55,3.98,1.14,2.84,0.57,1.14,0.57,0,17.61,5.68,2.27,0.57,1.7,0.57,0.57,10.8,1.14,0,0,0,0,0,0,0,0.57,0,0,0,0.57,0,0,0,0,0,0,0,0,0,0,0.57,0.57,0,0.57,0,0,0,1.7,0.57,7.95,10.8,0.57,1.14,4.55,0,1.7,2.84,4.55,1.7,10.8,1.7,1.14,0,1.14,0,0,16.48,5.68,5.68,0,0,5.11,0,0
10,anger,127,"Theres this homeless guy who harassed me today for my food/money and it just pissed me off. Try and shake you down for your stuff the stupid loitering pricks should be arrested. I want to punch the next guy who comes up to me to harrass me for my money in the face. Seriously wtf is with some people?My sibling still hasn't payed me the money she owes me It sucks I asked for it like a month ago it she says ""Oh I'll do it tonight for the past month"" god wtf. Shes just sitting on it for christ sake. And I want to use that money and sometimes I need to buy food with it. Shes so whiny whenever I confront about it as well.",llama,"Sorry to hear that you had a frustrating experience with the homeless person and that your sibling still owes you money. It's understandable that you feel angry and upset when people don't follow through on their promises or when they harass you for your belongings.
 It's important to remember that people who are homeless or in need of money may be struggling with their own issues and may not always have the best intentions. However, it's not okay for them to harass or threaten others for their belongings. If you feel safe, you may want to consider talking to the homeless person and expressing your feelings in a calm and respectful manner.
 Regarding your sibling, it may be helpful to have a clear and direct conversation with them about the money they owe you. Let them know how their delay is affecting you and why it's important that they pay you back as soon as possible. It may also be helpful to set boundaries and consequences for not paying you back.
 Remember that it's okay to feel angry and frustrated, but it's important to handle the situation in a way that is respectful and doesn't escalate into physical violence. Consider talking to a trusted friend, family member, or professional about your feelings and how to navigate these situations.",1,218,14.91,96.54,32.36,20.23,21.8,21.56,95.87,76.61,58.72,19.72,11.93,0,0,6.88,0,4.59,7.8,12.39,4.59,0,13.3,10.09,5.5,10.55,2.29,18.35,9.17,0,8.72,2.75,0.46,5.5,18.35,0,18.35,5.96,2.75,0.46,5.96,0.46,5.05,0.92,9.17,4.59,4.59,2.75,0.46,2.29,0,1.83,0.46,0,20.64,6.42,2.29,1.38,1.38,0,1.38,14.22,0.92,0,0,0,0,0,0,0,2.29,0,0,0.46,1.83,0,0.46,0,0,0,0,0,0,0,0,1.38,0.46,0,2.75,0,0,0,1.38,0,9.17,5.96,0,0,3.21,0,0.46,2.29,1.83,2.75,6.88,2.75,0.92,0,0.92,0,0,11.01,4.59,2.75,0,0,3.67,0,0
10,anger,127,"Theres this homeless guy who harassed me today for my food/money and it just pissed me off. Try and shake you down for your stuff the stupid loitering pricks should be arrested. I want to punch the next guy who comes up to me to harrass me for my money in the face. Seriously wtf is with some people?My sibling still hasn't payed me the money she owes me It sucks I asked for it like a month ago it she says ""Oh I'll do it tonight for the past month"" god wtf. Shes just sitting on it for christ sake. And I want to use that money and sometimes I need to buy food with it. Shes so whiny whenever I confront about it as well.",mistral,"I'm really sorry to hear that you've had some frustrating experiences lately with the homeless guy and your sibling. It's understandable that these situations can be upsetting and make you feel angry. It's important to remember that everyone is going through their own struggles and it's not always easy to understand the reasons behind their behaviors. With the homeless guy, it's important to prioritize your safety and well-being. You don't deserve to be harassed or feel uncomfortable. Regarding your sibling, it can be challenging when people don't follow through on their commitments. It's okay to express your feelings and concerns in a calm and assertive way. You might consider setting clear boundaries and finding alternative solutions to resolve the issue. Remember, it's important to take care of yourself and prioritize your needs.",1,132,14.87,98.33,20.79,30.55,14.67,31.82,92.42,74.24,54.55,19.7,10.61,0.76,0,7.58,0,2.27,9.09,13.64,3.79,0,12.12,13.64,3.03,7.58,2.27,23.48,9.85,0.76,7.58,1.52,1.52,4.55,19.7,0.76,18.94,9.09,1.52,3.03,3.03,0.76,2.27,1.52,9.85,5.3,4.55,4.55,1.52,3.03,0,1.52,0.76,0,18.18,4.55,1.52,0.76,0.76,0.76,0,13.64,1.52,0,0,1.52,0,0,0,0,0,0,0,0,0,0,0.76,0.76,0,0.76,0,0,0,0,0,0.76,0,0.76,1.52,0,0,0,0.76,0.76,5.3,6.06,0,0.76,2.27,0,0.76,2.27,1.52,3.03,11.36,1.52,0.76,0,0.76,0,0,17.42,6.82,2.27,0,0,7.58,0.76,0
11,anger,122,"Going through a stressful time in my life and it's manifesting as anger. I've always been quick to anger, but it's never been this bad. The littlest things have started to set me off. Printer isn't working? I turn blood red and start radiating heat. Someone even remotely looks my way in public and I'm set off. I'm an extreme introvert and prefer not to even be around people most of the time. My anger is a problem because it's having an effect on my dogs. I'd never harm them, but they always walk from the room and hide when they see I'm getting mad, and that's what usually calms me down. I don't want to hurt the things I hold dear.",gpt4,"I'm truly sorry to hear that you're experiencing such a difficult time and that your stress is manifesting as anger. It's a positive step that you're recognizing the impact it's having on both yourself and your beloved dogs. It's clear that you care deeply for them, and their response to your anger seems to be a powerful motivator for you to seek change.
 
 Anger can often be a response to feeling overwhelmed or out of control, and it's important to acknowledge that it's okay to seek help in managing these feelings. Have you considered exploring stress management techniques or speaking with a professional who can provide strategies to cope with anger? Sometimes, even just talking about what's going on in your life can help alleviate some of the pressure.
 
 Remember, it's a sign of strength to recognize when something within us needs attention and care. Your dogs obviously mean a lot to you, and they can be a source of comfort and motivation as you work through this. You're not alone in this struggle, and there are resources and people who can support you in finding more peace and balance in your life.",1,193,29.05,99,15.1,20.23,21.44,22.8,94.3,71.5,61.14,20.21,11.92,0.52,0.52,8.29,0,1.55,8.29,15.54,5.18,0,16.06,11.92,4.66,7.77,0.52,18.13,5.18,2.07,6.74,2.07,2.07,2.59,17.62,0,17.62,5.7,4.15,3.11,3.11,1.04,1.55,0.52,9.33,4.66,4.66,4.15,0.52,3.63,1.55,2.07,0,0,19.17,6.22,3.11,0,0,0,2.07,11.4,0,0,0,0,0,0,0,0,2.07,0,0,2.07,0,0,0.52,0.52,0,0,0.52,0,0,0,0,0.52,0,0,0,0,0,0,0,0.52,5.18,8.81,1.55,1.55,4.15,0,0.52,1.04,2.07,1.04,10.88,0.52,0.52,0,0.52,0,0,13.47,4.15,3.11,0.52,0,5.7,0,0
11,anger,122,"Going through a stressful time in my life and it's manifesting as anger. I've always been quick to anger, but it's never been this bad. The littlest things have started to set me off. Printer isn't working? I turn blood red and start radiating heat. Someone even remotely looks my way in public and I'm set off. I'm an extreme introvert and prefer not to even be around people most of the time. My anger is a problem because it's having an effect on my dogs. I'd never harm them, but they always walk from the room and hide when they see I'm getting mad, and that's what usually calms me down. I don't want to hurt the things I hold dear.",llama,"Oh my goodness, it sounds like you're going through a really tough time right now! It's completely understandable that you're feeling overwhelmed and angry, especially when it's affecting your relationships with your dogs. It takes a lot of courage to admit when we need help, and I want you to know that you're not alone. It's okay to feel angry, and it's important to acknowledge and validate your emotions.
 Have you considered talking to a therapist or counselor about what you're going through? They could help you identify the root causes of your anger and find healthy ways to manage it. In the meantime, there are some things you can try that might help. Have you tried deep breathing exercises or meditation to calm down when you feel yourself getting angry? These can be really effective tools for managing stress and anger.
 Remember that it's okay to take time for yourself and set boundaries with others when you need to. It's important to prioritize your own well-being and take care of yourself during this difficult time. You don't have to go through this alone, and there are people and resources available to support you.",1,194,9.95,99,17.11,52.04,16.17,21.13,95.36,78.87,59.28,22.68,12.89,1.03,0.52,10.82,0,0.52,9.79,10.31,2.58,0,13.92,10.82,7.22,8.25,1.03,22.68,8.25,2.06,4.64,2.58,1.55,0.52,15.98,0,15.98,5.15,1.03,3.61,1.55,1.55,2.06,0.52,10.82,6.19,4.12,6.19,1.55,3.61,1.03,2.58,0,0,18.56,4.64,2.58,0,0,0.52,0.52,12.89,0,0,0,0,0,0,0,0,1.55,0.52,0,1.03,0,0,3.09,3.09,0,2.58,0,0,0,0,0,1.03,0.52,2.06,1.03,0,0,0,0,0,10.31,6.7,0,1.55,3.09,0,0.52,1.55,3.61,1.55,10.31,1.55,1.55,0,1.03,0.52,0,15.46,4.64,3.09,1.03,0.52,5.67,0.52,0
11,anger,122,"Going through a stressful time in my life and it's manifesting as anger. I've always been quick to anger, but it's never been this bad. The littlest things have started to set me off. Printer isn't working? I turn blood red and start radiating heat. Someone even remotely looks my way in public and I'm set off. I'm an extreme introvert and prefer not to even be around people most of the time. My anger is a problem because it's having an effect on my dogs. I'd never harm them, but they always walk from the room and hide when they see I'm getting mad, and that's what usually calms me down. I don't want to hurt the things I hold dear.",mistral,"I'm really sorry to hear that you're going through a tough time and that your stress is manifesting as anger. It's understandable that even small things can feel overwhelming and trigger strong reactions. Anger is a normal emotion, but when it becomes excessive, it can be distressing and impact our relationships, including the ones with our loved ones, like your dogs. It's important to take care of yourself during this time. You mentioned that being around people is challenging for you, so consider finding healthy ways to manage your stress that work for you, such as deep breathing exercises, meditation, or engaging in calming activities. Remember that it's okay to ask for help and support when you need it. You're not alone in this, and there are resources available to help you cope.",1,133,12.74,99,13.45,55.32,19,21.8,95.49,75.19,56.39,21.8,10.53,0.75,1.5,8.27,0,0,11.28,12.78,2.26,0,14.29,10.53,6.02,9.02,0.75,19.55,9.77,1.5,7.52,5.26,1.5,0.75,15.04,0,15.04,4.51,2.26,2.26,0.75,0.75,2.26,0.75,12.03,6.77,4.51,6.77,1.5,4.51,3.01,1.5,0.75,0,18.05,5.26,3.76,0,0,0,1.5,12.03,1.5,0,0,0,0,0,0,0,2.26,0.75,0,1.5,0,0,3.76,3.76,0,3.01,0.75,0,0,0,0,0.75,0,0.75,0,0.75,0,0,0,0.75,6.77,6.02,0,0.75,3.76,0,0.75,0.75,2.26,0.75,10.53,0.75,0.75,0,0.75,0,0,16.54,5.26,6.77,0,0,4.51,0,0
12,anger,139,"So as the title says really I decided this morning to try and download some apps to help manage my anger, I regularly feel like I'm on the verge of exploding and Tearing/smashing everything to pieces, I'm talking every day. I didn't used to be like this years ago but nowadays I'm angry every day. I haven't got a clue where to start on managing it. The apps were all breathing technique and self sffirmation bollocks, now that sort of suit just gets me riled up even more. I'm not listening to myself saying bollocks like that I don't believe a f*ing word of it, i just end up even angrier than when I started. What the hell am I supposed to do Anybody else in the same boat and not believe a word if this self help crap",gpt4,"I hear you, and it sounds like you're going through a really tough time with your anger. It can be incredibly frustrating when it feels like the tools that are supposed to help just don't resonate with you. Everyone's journey with managing emotions is unique, and what works for one person might not work for another. It's okay to feel skeptical about self-help strategies; they're not a one-size-fits-all solution.
 
 Have you considered exploring other forms of support, such as talking to a professional who can provide personalized strategies tailored to your experiences? Sometimes, having a space to express and understand the root causes of your anger with someone trained to help can make a significant difference. Also, engaging in physical activity or finding a creative outlet can be alternative ways to channel your energy and potentially reduce the intensity of your anger.
 
 Remember, acknowledging that you want to manage your anger is a significant first step. Be patient with yourself as you navigate this process, and don't hesitate to reach out for support from friends, family, or professionals. You're not alone in this, and there are ways to find a path forward that feels authentic and effective for you.",1,199,45.38,89.64,25.98,14.7,19.9,27.64,88.94,70.35,57.29,15.58,9.05,0.5,0,7.54,0,0.5,6.53,13.57,5.53,1.01,16.08,10.55,4.52,6.53,2.51,19.1,6.53,1.51,5.03,1.51,3.52,0,19.6,0.5,19.1,5.53,1.01,3.52,4.02,1.01,5.03,0.5,6.03,2.51,3.02,3.52,0,3.02,0,2.51,0,0,14.57,3.52,2.01,0,0,0,0.5,10.55,0,0.5,0,0,0,0,0,0,2.51,0,0,2.51,0,0,1.51,1.51,0,1.51,0,0,0,0,0,0,0.5,0,0,0,0,0,0.5,1.01,5.53,8.54,0,2.01,4.02,0,1.01,1.51,1.01,1.01,9.55,2.51,0.5,0,0.5,0,0,16.08,4.52,5.03,0.5,0,3.52,2.51,0
12,anger,139,"So as the title says really I decided this morning to try and download some apps to help manage my anger, I regularly feel like I'm on the verge of exploding and Tearing/smashing everything to pieces, I'm talking every day. I didn't used to be like this years ago but nowadays I'm angry every day. I haven't got a clue where to start on managing it. The apps were all breathing technique and self sffirmation bollocks, now that sort of suit just gets me riled up even more. I'm not listening to myself saying bollocks like that I don't believe a f*ing word of it, i just end up even angrier than when I started. What the hell am I supposed to do Anybody else in the same boat and not believe a word if this self help crap",llama,"Hey there! I totally understand where you're coming from. It can be super frustrating when we're told to ""just breathe"" or ""affirm ourselves"" when we're feeling angry, but it doesn't always help. In fact, it can sometimes make us feel even more angry and disconnected from our emotions.
 First of all, it's important to recognize that your feelings are valid and deserving of attention. It's okay to feel angry, and it's important to acknowledge and express your emotions in a healthy way.
 One thing that might be helpful is to look into alternative anger management techniques that don't involve self-affirmation or breathing exercises. For example, you might try talking to a trusted friend or family member about your feelings, or engaging in a physical activity like exercise or yoga to help release tension.
 Additionally, it might be helpful to explore the underlying causes of your anger. Are there any specific situations or triggers that tend to make you feel angry? Once you have a better understanding of what's causing your anger, you might be able to develop strategies for managing it more effectively.
 Remember, you don't have to go through this alone. There are resources available to help you manage your anger, such as therapy or support groups. And if you're not comfortable with traditional self-help techniques, that's totally okay! There are plenty of other options out there that might work better for you.
 Hang in there, and remember that you're not alone in this. Sending you lots of support and understanding!",1,252,15.84,88.15,62.27,64,14.82,26.19,94.05,76.19,58.33,16.67,9.13,0.4,1.98,6.75,0,0,7.54,12.3,1.98,1.19,13.89,11.9,7.54,7.54,1.98,21.03,10.71,3.57,7.94,4.76,2.78,0.4,19.84,0.4,19.44,5.16,1.98,1.59,7.14,0.79,5.95,0.79,11.51,6.75,3.97,4.76,0.4,3.57,0,3.57,0,0,15.48,5.56,3.17,0,0,0.4,1.19,9.13,0,0,0,0,0,0,0,0,1.59,0.4,0,1.19,0,0,4.37,3.97,0,3.57,0,0,0,0,0,0,0,0,0.79,0.4,0,0,0,0.4,7.14,11.11,0.79,1.19,7.14,0.4,0,2.78,1.59,2.38,9.13,1.98,1.19,0.4,0.79,0,0,19.05,5.16,4.76,0.4,1.19,5.16,2.38,0
12,anger,139,"So as the title says really I decided this morning to try and download some apps to help manage my anger, I regularly feel like I'm on the verge of exploding and Tearing/smashing everything to pieces, I'm talking every day. I didn't used to be like this years ago but nowadays I'm angry every day. I haven't got a clue where to start on managing it. The apps were all breathing technique and self sffirmation bollocks, now that sort of suit just gets me riled up even more. I'm not listening to myself saying bollocks like that I don't believe a f*ing word of it, i just end up even angrier than when I started. What the hell am I supposed to do Anybody else in the same boat and not believe a word if this self help crap",mistral,"I'm really sorry to hear that you're feeling frustrated and angry every day, and that the self-help apps you've tried haven't seemed to help. It can be difficult to find effective strategies for managing anger, and what works for one person may not work for another. It's important to remember that everyone's experience is unique, and it's okay to feel skeptical or resistant to certain approaches.
You mentioned that the breathing techniques and self-affirmations make you feel even more angry. It's understandable that these methods may not resonate with you, and it's important to find techniques that feel authentic and helpful to you.
Have you considered exploring other ways to manage your anger, such as physical activity, mindfulness meditation, or talking with a trusted friend or mental health professional? It can also be helpful to identify the triggers that lead to your anger and find ways to address them.
Remember, it's okay to feel overwhelmed and unsure, and it's important to be gentle with yourself as you explore different strategies for managing your anger. You're not alone in this, and there are resources and support available to help you.",1,189,17.08,82.74,45.24,27.21,21,26.98,94.18,76.19,55.03,19.05,8.47,0.53,0,7.41,0,0.53,10.58,11.64,2.12,0.53,13.23,11.11,2.65,9.52,2.12,22.22,11.64,2.65,5.82,1.59,3.7,1.06,23.81,1.06,22.75,8.99,1.59,1.06,4.23,0.53,5.82,1.06,11.11,5.82,5.29,4.76,0,4.76,0.53,3.7,0,0,14.29,4.76,3.17,0,0,0,1.06,8.99,0,0,0,0,0.53,0,0,0.53,2.65,0.53,0,2.12,0,0,4.23,3.7,0,2.65,1.06,0,0,0,0,0,0,0,0,0,0,0,0,1.06,7.41,7.94,0.53,1.59,1.06,0,0.53,2.65,0.53,4.76,9.52,1.06,1.06,0,1.06,0,0,17.46,4.23,5.29,0.53,0,6.35,1.06,0
13,anger,153,"What do you do when you feel your anger is unjustfied? Usually, if someone shows any sign of disrespect towards me a fire burns on my chest. It could be an unknown person in the street, a friend, a girlfriend, or a colleague making a question in a seminar. If I perceive it as disrespect, I lose my sh*t. But only on the inside. Acting like an irrational angry person is not with me. I am sure my facial expression tells it all, but everything else is controlled.
 
 The problem is: this feeling clouds my judgment many times. When the fire is out, I always question myself: Should I have really to be angry about that? Should I let it go? Am I letting someone walk over me?
 
 I am sure this is common here. I want to know what you guys do to discern the real world from your feelings.",gpt4,"It's really commendable that you're reaching out for advice on this and that you're aware of your internal reactions. Anger can be a challenging emotion to navigate, especially when it feels like it might not be fully justified. It's important to remember that your feelings are valid, but they don't always have to dictate your actions or your interpretation of events.
 
 One strategy you might find helpful is to practice mindfulness. This can help you become more aware of your emotional responses without immediately reacting to them. When you feel that fire of anger, take a moment to pause and breathe deeply. Ask yourself what specifically triggered the anger and whether the intensity of your emotion matches the situation.
 
 Another useful approach is to reflect on past incidents where you felt similar anger. Consider the outcomes of those situations—did your anger help or hinder your response? This reflection can provide insight into whether your anger is serving a purpose or if it's something you might want to work on letting go.
 
 It's also okay to set boundaries and assert yourself respectfully if you do feel disrespected. Finding a balance between standing up for yourself and letting go of minor slights is key. You're not letting anyone walk over you by choosing your battles wisely.
 
 Lastly, if this is a recurring issue that significantly impacts your life, you might consider speaking with a counselor or therapist who can provide personalized strategies for managing your anger. Remember, seeking help is a sign of strength, not weakness.",1,255,21.3,96.95,73.43,15.81,17,30.98,90.98,68.63,56.86,19.22,11.37,0,0,10.2,0,0.78,7.84,14.12,4.31,0.39,12.55,10.59,5.49,7.06,1.57,18.04,5.1,1.18,5.88,1.18,1.96,2.75,25.49,0,25.49,7.84,3.53,1.96,5.88,0.78,6.67,0.78,8.63,3.53,3.92,3.92,0,2.75,0,2.75,0,0,20,7.45,2.35,0.39,0.78,1.18,2.75,12.16,0,0,0,0,0,0,0,0,1.18,0,0,1.18,0,0,1.18,0.78,0,0.39,0,0,0,0,0,0.78,0.39,0.39,0,0.39,0,0,0,0.39,4.31,9.8,1.57,1.96,4.31,0.78,0,1.96,2.75,2.35,9.02,2.35,0.39,0,0.39,0,0,11.76,5.49,2.75,0.39,0,3.14,0,0
13,anger,153,"What do you do when you feel your anger is unjustfied? Usually, if someone shows any sign of disrespect towards me a fire burns on my chest. It could be an unknown person in the street, a friend, a girlfriend, or a colleague making a question in a seminar. If I perceive it as disrespect, I lose my sh*t. But only on the inside. Acting like an irrational angry person is not with me. I am sure my facial expression tells it all, but everything else is controlled.
 
 The problem is: this feeling clouds my judgment many times. When the fire is out, I always question myself: Should I have really to be angry about that? Should I let it go? Am I letting someone walk over me?
 
 I am sure this is common here. I want to know what you guys do to discern the real world from your feelings.",llama,"Hey there! I totally get where you're coming from. It can be really tough to navigate those moments when we feel disrespected or angry, but our rational mind is telling us to calm down and not overreact.
 First of all, it's important to acknowledge that your feelings are valid. It's okay to feel angry or upset, and it's important to allow yourself to feel those emotions. However, it's also important to take a step back and assess the situation before reacting.
 One thing that might help is to take a few deep breaths and try to identify the source of your anger. Is it really about the situation at hand, or is there something else going on under the surface? Sometimes our emotions can be triggered by something else, like a past experience or a deeper insecurity.
 Another strategy you might find helpful is to practice self-compassion. Instead of beating yourself up for feeling angry, try to offer yourself kindness and understanding. Remember that everyone experiences anger and frustration from time to time, and it's okay to feel these emotions.
 Finally, it might be helpful to talk to someone you trust about how you're feeling. Sometimes just talking through our emotions with a supportive friend or family member can help us gain perspective and figure out what to do next.
 Remember that it's okay to feel angry, but it's also important to take care of yourself and not let your emotions control your actions. Take a step back, breathe, and try to see the situation from a different perspective. You got this!",1,262,31.55,85.79,64.92,30.64,15.41,24.81,97.71,76.72,58.02,17.18,7.63,0.38,2.29,4.96,0,0,9.54,12.21,4.58,0.76,15.27,9.54,6.87,8.4,0.76,19.47,9.16,1.91,8.78,4.2,2.29,2.29,24.05,0.76,22.9,7.25,2.29,2.29,4.96,1.15,5.73,0.76,11.07,4.96,4.2,5.73,0.38,3.44,0.38,2.67,0.38,0,14.5,6.11,2.67,0,0.38,0.38,1.53,8.4,0,0,0,0,0,0,0,0,0.38,0,0,0.38,0,0,1.53,0.38,0,0.38,0,0,0,0,0,0,0,2.67,0,0,0,0.38,0,0,9.16,9.54,0,1.53,4.58,0.38,0,3.05,3.05,1.91,8.78,1.53,1.53,0.38,1.15,0,0,14.89,5.34,4.58,0.38,0.76,3.44,0.38,0
13,anger,153,"What do you do when you feel your anger is unjustfied? Usually, if someone shows any sign of disrespect towards me a fire burns on my chest. It could be an unknown person in the street, a friend, a girlfriend, or a colleague making a question in a seminar. If I perceive it as disrespect, I lose my sh*t. But only on the inside. Acting like an irrational angry person is not with me. I am sure my facial expression tells it all, but everything else is controlled.
 
 The problem is: this feeling clouds my judgment many times. When the fire is out, I always question myself: Should I have really to be angry about that? Should I let it go? Am I letting someone walk over me?
 
 I am sure this is common here. I want to know what you guys do to discern the real world from your feelings.",mistral,"I understand how challenging it can be to navigate feelings of anger, especially when we're unsure if they're justified. It's important to remember that our emotions are a natural response to situations, but they don't always reflect the objective truth. When you find yourself questioning the validity of your anger, take some time to reflect on the situation. Consider the context, the intentions of the person involved, and your own feelings and beliefs. It can also be helpful to practice mindfulness techniques, such as deep breathing or progressive muscle relaxation, to help calm your body and clear your mind. Remember, it's okay to feel angry, but it's also important to consider the consequences of our actions and reactions. You're not alone in this, and it's a common experience to question the appropriateness of our emotions.",1,135,31.38,93.73,58.18,66.91,19.29,31.11,92.59,70.37,54.81,16.3,10.37,0.74,2.96,5.19,0,1.48,5.93,15.56,7.41,0,12.59,8.89,5.93,10.37,1.48,16.3,8.89,0.74,5.93,3.7,1.48,0.74,26.67,0,26.67,11.85,4.44,1.48,5.19,0,4.44,1.48,8.89,5.19,2.22,5.19,1.48,2.22,0,2.22,0,0,14.81,3.7,1.48,0,0,0,2.22,10.37,0,0,0,0,0,0,0,0,1.48,0.74,0,0.74,0,0,2.96,0.74,0,0.74,0,0,0,0,0,0,0,0.74,0,0,0,0,0.74,0.74,4.44,6.67,0.74,0,1.48,1.48,0,2.22,2.22,2.22,8.15,0,0.74,0,0.74,0,0,18.52,5.19,7.41,0,0,5.93,0,0
14,anger,151,"The past few days have been tense in my house with my family (results of 6+ months inside the house with them). As a result, I've basically managed to take my anger out on projects (scale models) I've done for school and completely annihilate them by throwing and stomping them. I've also been walking my dog and smiling and waving at other dog walkers, who in return don't wave back. This causes an immediate rise in anger level and I basically give myself the impression that i'm giving them a death stare, and i start to realize that after it's too late. The latter incidents have me worried i'll eventually do something stupid if I don't catch myself. I'm mad at myself as what i've written seems to paints me as a petulant child, but it's reality. I've never been this quick to anger as in the past few 3-4 days.",gpt4,"It sounds like you're going through a really challenging time, and it's completely understandable that the prolonged stress of being at home has started to affect your emotions. It's commendable that you're recognizing these feelings of anger and looking for ways to manage them before they escalate. It's also important to remember that we all have moments where our emotions get the better of us, especially under unusual and stressful circumstances like these.
 
 The fact that you're aware of your reactions and concerned about them is a positive sign that you want to make a change. It might be helpful to explore some stress-relief techniques or find a creative outlet for your energy that doesn't involve destruction. Additionally, reaching out to friends, family, or a professional for support can provide you with the tools to cope with these feelings in a healthier way.
 
 Remember, it's okay to feel upset, and it's okay to seek help. You're not alone in this, and with time and support, you can find balance again. Take care of yourself.",1,174,41.08,98.12,35.63,46.24,19.33,24.14,92.53,75.86,59.2,19.54,9.77,0,1.72,6.32,0,1.72,9.77,14.94,5.75,0,17.24,10.34,5.17,6.32,1.15,20.69,7.47,1.15,5.17,2.87,1.72,0.57,17.24,0.57,16.67,6.9,2.3,1.72,1.72,1.15,1.72,1.15,9.2,4.6,2.87,4.02,0,2.3,1.15,0.57,0.57,0,14.94,4.02,2.87,0,0,0.57,0,10.34,0,0.57,0,0,0,0,0,0,1.15,0,0.57,0.57,0,0,1.15,1.15,0,0,0.57,0,0,0,0,0,0.57,1.15,0,0,0,0,0,3.45,9.77,12.07,2.87,1.72,4.6,1.15,0.57,1.72,2.87,2.3,9.2,1.15,1.15,0,1.15,0,0,16.67,5.17,5.17,0,0,5.75,0.57,0
14,anger,151,"The past few days have been tense in my house with my family (results of 6+ months inside the house with them). As a result, I've basically managed to take my anger out on projects (scale models) I've done for school and completely annihilate them by throwing and stomping them. I've also been walking my dog and smiling and waving at other dog walkers, who in return don't wave back. This causes an immediate rise in anger level and I basically give myself the impression that i'm giving them a death stare, and i start to realize that after it's too late. The latter incidents have me worried i'll eventually do something stupid if I don't catch myself. I'm mad at myself as what i've written seems to paints me as a petulant child, but it's reality. I've never been this quick to anger as in the past few 3-4 days.",llama,"Hey there! It sounds like you're going through a really tough time right now, and it's completely understandable that you're feeling frustrated and angry. It's important to acknowledge that these feelings are valid, and it's okay to feel this way. It's also great that you're recognizing the patterns of behavior that are causing you distress, and that you're wanting to make changes.
 It might be helpful to take a step back and assess what's causing these feelings of anger. Is there something specific that's happening at home that's triggering these emotions? Are there any unresolved issues or conflicts that you're not addressing? Sometimes just talking through these issues with someone you trust can help you find a resolution and reduce your anger.
 Additionally, it might be helpful to find some healthy ways to express your emotions, such as exercise, creative activities, or talking to a trusted friend or family member. It's also important to practice self-care and prioritize your own well-being. Remember that it's okay to feel overwhelmed and that it's normal to need support sometimes.
 Remember that you don't have to go through this alone, and there are resources available to help you manage your emotions and find a resolution to these issues. If you feel like you need support, don't hesitate to reach out to a trusted adult, such as a parent, teacher, or counselor. They can provide you with guidance and support to help you navigate this difficult time.",1,242,11.75,96.87,18.71,65.83,17.29,27.27,93.39,72.73,55.79,21.07,7.85,0,0,7.44,0,0.41,13.22,14.46,3.31,0,11.98,11.98,4.96,8.26,1.24,22.73,7.02,0.41,4.55,3.31,0.83,0.41,17.36,0,17.36,5.37,2.07,2.07,5.79,0.83,2.48,0.83,9.92,5.79,2.89,4.13,0.41,2.48,0.83,1.65,0.41,0,18.18,7.44,4.13,0,0,0,1.24,10.33,0.41,0,0,0,0.83,0.83,0,0,2.07,0,0.41,1.65,0,0,1.24,1.24,0,1.24,0,0,0,0,0,0.83,0.41,0.41,0.83,0,0,0,0.41,0.41,10.33,9.09,0,1.65,4.13,0,0.41,2.48,1.65,2.48,12.4,1.24,1.24,0.41,0.83,0,0,18.6,4.55,4.96,0.83,0.41,7.02,0.83,0
14,anger,151,"The past few days have been tense in my house with my family (results of 6+ months inside the house with them). As a result, I've basically managed to take my anger out on projects (scale models) I've done for school and completely annihilate them by throwing and stomping them. I've also been walking my dog and smiling and waving at other dog walkers, who in return don't wave back. This causes an immediate rise in anger level and I basically give myself the impression that i'm giving them a death stare, and i start to realize that after it's too late. The latter incidents have me worried i'll eventually do something stupid if I don't catch myself. I'm mad at myself as what i've written seems to paints me as a petulant child, but it's reality. I've never been this quick to anger as in the past few 3-4 days.",mistral,"I'm really sorry to hear that you've been feeling so tense and angry lately, and that it's been impacting your relationships with your family and even your interactions with other dog walkers. It's understandable that being cooped up in the house for an extended period of time can lead to increased stress and frustration. It's important to remember that everyone reacts differently to stress, and it's okay to feel angry and to express that anger in healthy ways. Destroying your projects may not be the best outlet for your emotions, and it's important to find other ways to manage your anger, such as taking deep breaths, going for a walk, or talking to someone about how you're feeling. It's also important to be gentle with yourself and not judge yourself too harshly for feeling the way you do. You're not a petulant child, you're a human being going through a difficult time. Reach out to someone you trust if you need to talk more about this.",1,166,25.36,97.26,45.31,1,23.71,19.28,95.18,77.71,61.45,18.67,9.64,0.6,0,9.04,0,0,9.04,14.46,4.82,0,16.87,12.05,6.63,7.83,1.81,19.28,10.24,1.2,3.61,1.2,1.2,1.81,17.47,0.6,16.87,4.82,3.01,1.2,3.01,0.6,4.82,0.6,9.64,2.41,6.63,4.82,0,4.22,1.2,3.01,0,0,15.66,3.01,0.6,0,0,0.6,1.2,12.65,0,0,0,0,0,0,0,0,1.2,0,0.6,0.6,0,0,1.2,0.6,0,0.6,0,0,0,0,0,0.6,0,0.6,0,0,0,0,0,0,6.63,10.84,0,2.41,4.82,0,0.6,3.01,1.2,2.41,7.23,1.81,0.6,0,0.6,0,0,15.06,4.22,4.22,0,0,6.63,0,0
15,anger,168,"My dad gets nervous and yells I don't know if this is the right place for this but maybe someone has some advice. Ever since I was younger my dad has always screamed at me whenever we disagree over something. He always says he's not screaming, but that he just talks loud. I talked to him recently about it and he says that he gets super nervous and looses all rational thoughts, overthinks things, and has a one track mind. I understand him now, but it still upsets me when he starts yelling and won't listen to anything I say, only insisting on his point of view. 
 
 Example: When I tried speaking about him to go away for college, he kept talking loud/screaming that I was dumb and didn't know anything. Later on, when I told him my decision he was upset that I didn't talk it over with him. 
 
 Is there anything you would suggest to help him or that I can do?",gpt4,"I'm really sorry to hear that you're experiencing this with your dad. It's tough when someone you care about reacts in a way that feels overwhelming and dismissive, especially when it's about important life decisions like going away for college. It's good that you've had a conversation with him and have gained some understanding of why he might react the way he does. However, it's also important to acknowledge your feelings and the impact his yelling has on you.
 
 One approach could be to have a calm discussion with him during a quiet moment, expressing how his yelling affects you and your communication. You could suggest setting some ground rules for discussions, such as taking a time-out when voices are raised, or using ""I"" statements to express feelings without blame.
 
 Additionally, it might be helpful for your dad to explore strategies for managing his nervousness, such as deep breathing exercises, mindfulness, or even seeking the help of a therapist to work on communication skills and stress management.
 
 Remember, it's important to take care of yourself too. Setting boundaries and seeking support from friends, other family members, or a counselor can provide you with additional perspectives and coping strategies.",1,198,32.02,97.42,11.9,67.94,22,28.28,94.95,69.7,57.07,16.16,10.61,1.01,0,6.06,3.54,0,5.56,13.64,5.05,0.51,15.15,10.61,7.58,8.59,0,18.18,5.56,2.02,6.57,2.53,2.53,1.52,15.66,0,15.66,5.05,3.54,1.52,3.03,0.51,3.03,0.51,7.07,5.05,2.02,2.53,1.01,1.52,1.52,0,0,0,21.72,8.59,3.03,0,0,0.51,4.04,12.63,1.01,0.51,0,4.55,0,0,0,0,2.53,0,0,2.53,0,0,2.53,2.53,0,1.52,0.51,0,0,0,0,0,0,1.52,0,0,0,0.51,0,0.51,4.04,9.6,1.52,2.02,2.53,0,2.02,1.52,3.03,2.02,7.07,1.52,0,0,0,0,0,16.16,4.55,6.06,0,0,4.04,1.52,0
15,anger,168,"My dad gets nervous and yells I don't know if this is the right place for this but maybe someone has some advice. Ever since I was younger my dad has always screamed at me whenever we disagree over something. He always says he's not screaming, but that he just talks loud. I talked to him recently about it and he says that he gets super nervous and looses all rational thoughts, overthinks things, and has a one track mind. I understand him now, but it still upsets me when he starts yelling and won't listen to anything I say, only insisting on his point of view. 
 
 Example: When I tried speaking about him to go away for college, he kept talking loud/screaming that I was dumb and didn't know anything. Later on, when I told him my decision he was upset that I didn't talk it over with him. 
 
 Is there anything you would suggest to help him or that I can do?",llama,"Sorry to hear that you've been experiencing this with your dad. It sounds like he may be struggling with managing his emotions and communicating effectively, which can be a challenging situation for both of you.
 Firstly, it's important to acknowledge that his behavior is not acceptable and it's understandable that it upsets you. It's important to set boundaries and communicate your needs clearly and assertively. One strategy you could try is to calmly and assertively express your feelings and needs, and then step back and give him space to process and respond.
 It may also be helpful to encourage your dad to seek professional help, such as therapy, to learn healthy communication and anger management skills. A therapist can provide a safe and supportive space for him to explore these issues and develop more effective coping strategies.
 Additionally, you may want to consider talking to your dad about the impact his behavior has had on you and your relationship. This can help him understand your perspective and feel more empathy for your feelings.
 Remember that it's okay to prioritize your own well-being and set boundaries to protect yourself. It's not your responsibility to fix your dad's behavior, but you can take steps to communicate your needs and set boundaries to protect yourself.",1,212,15.92,99,1,83.84,19.27,28.3,91.51,69.34,56.13,20.75,13.21,0,0,9.91,3.3,0,7.55,15.09,1.89,0.94,12.26,10.38,2.36,9.43,0.94,18.4,5.66,2.36,10.38,4.72,3.3,2.36,16.51,0,16.51,5.66,1.42,4.72,1.42,0.47,1.89,0.47,8.02,5.66,1.42,2.83,0.94,0.94,0,0.47,0.47,0,24.06,8.49,3.3,0,0,0,2.36,15.57,1.89,0,0,5.19,0,0,0,0,1.89,0,0,1.89,0,0,2.36,2.36,0,0.94,0.47,0,0,0,0,1.42,0.47,0.47,0,0,0,0,1.42,0.94,3.77,5.66,0.47,1.42,1.42,0,0.94,1.42,0.47,2.36,8.96,1.42,0.47,0,0.47,0,0,12.26,5.19,3.3,0,0,3.3,0.47,0
15,anger,168,"My dad gets nervous and yells I don't know if this is the right place for this but maybe someone has some advice. Ever since I was younger my dad has always screamed at me whenever we disagree over something. He always says he's not screaming, but that he just talks loud. I talked to him recently about it and he says that he gets super nervous and looses all rational thoughts, overthinks things, and has a one track mind. I understand him now, but it still upsets me when he starts yelling and won't listen to anything I say, only insisting on his point of view. 
 
 Example: When I tried speaking about him to go away for college, he kept talking loud/screaming that I was dumb and didn't know anything. Later on, when I told him my decision he was upset that I didn't talk it over with him. 
 
 Is there anything you would suggest to help him or that I can do?",mistral,"I'm really sorry to hear that you've been experiencing difficult interactions with your dad. It's important to remember that everyone reacts differently under stress, and it sounds like your dad may be dealing with some anxiety or emotional intensity that leads him to yell when he feels overwhelmed. You've taken an important step by talking to him about this, and it's understandable that his behavior upsets you.
One suggestion might be to try and find a calmer time to discuss sensitive topics with him, when he's not feeling as anxious or stressed. You could also try using ""I"" statements to express your feelings and needs, rather than accusatory language. Additionally, you might consider suggesting that he explore ways to manage his anxiety, such as deep breathing exercises or mindfulness practices. Remember, it's okay to set boundaries around how you're treated, and it's important to prioritize your emotional well-being.",1,148,9.6,97.61,4.53,2.35,21.14,29.05,92.57,73.65,55.41,21.62,13.51,1.35,0,6.76,5.41,0,8.11,11.49,1.35,0.68,14.19,10.81,6.76,9.46,0.68,20.95,8.11,1.35,4.05,1.35,2.7,0.68,22.3,0.68,21.62,6.76,3.38,2.7,4.05,0.68,4.05,1.35,10.81,3.38,6.08,7.43,1.35,4.73,4.05,0,0.68,0,19.59,5.41,0.68,0,0.68,0.68,3.38,14.19,1.35,0,0,6.76,0,0,0,0,1.35,0,0,1.35,0,0,2.7,2.7,0,2.7,0,0,0,0,0,0.68,0,0.68,0,0,0,0,0,0.68,2.7,9.46,0.68,1.35,2.03,0,2.03,2.7,1.35,4.05,6.76,2.03,0.68,0,0.68,0,0,18.24,4.73,5.41,0,0,6.08,2.03,0
16,anger,230,so me and my friends are supposed to go to this thrift store in our downtown today and we'll just call them friend #1 and friend #2. So we were supposed to meet 30 minutes ago and friend #2 calls me and she says #1 can't come until another 20-30 minutes and that friend #1 said friend #2 should come to my house. I never said she could come to my house but friend #1 said she could anyways. Then friend #2 never came to my house because i said it was ok that she came and then i call them saying i'm gonna start walking and friend #2 says she picked up friend #1 and they were already downtown. and i'm mad because first of all why didn't friend #2 pick me up too? i live close to downtown but it's still gonna take me 20 minutes to walk. and why didn't they tell me they were leaving and that friend 2 wasn't coming to my house anymore. and now i'm late and they are hanging out without me and i haven't even left the house yet because i'm mad and anxious. and this isn't the first time they've done something like these but i just wanna know if this is genuinely a valid thing to be this mad about or if i need to calm down about this.,gpt4,"It's completely understandable that you're feeling upset and anxious about this situation. Your feelings are valid; it's natural to expect clear communication and consideration from friends, especially when making plans to meet up. It seems like there was a breakdown in communication, and it's frustrating when you're left out of the loop and have to deal with last-minute changes.
 
 It's also concerning that this isn't the first time something like this has happened. It might be helpful to have an open conversation with your friends about how their actions make you feel. Expressing your feelings can help them understand your perspective and hopefully prevent similar situations in the future.
 
 Remember to take a few deep breaths and try to calm your nerves before you decide to join them or discuss the issue. Approaching the conversation with a clear and calm mind will be beneficial for all parties involved. Your feelings are important, and it's okay to ask for the respect and consideration you deserve from your friendships.",1,167,35.23,98.14,48.87,95.85,18.56,26.95,97.01,74.25,58.08,16.77,8.98,0,0,7.19,0,1.8,7.78,15.57,5.99,0.6,15.57,11.38,5.99,8.38,0.6,20.96,8.98,1.8,5.39,3.59,1.2,0.6,19.76,0.6,19.16,8.98,2.4,2.4,2.99,0.6,1.8,0.6,9.58,7.78,1.8,3.59,1.8,1.8,0.6,0.6,0.6,0,17.96,7.78,2.4,0,0,0.6,3.59,10.78,0,1.8,0,0,0,0,0,0,1.2,0.6,0,0.6,0,0,1.2,0,0,0,0,0,0,0,0,1.2,0.6,0.6,0,0,0,0.6,0.6,0,7.78,8.98,0,0.6,5.39,0,0,2.99,3.59,2.4,8.38,5.39,0.6,0,0.6,0,0,13.17,5.39,1.8,0,0,4.79,1.2,0
16,anger,230,so me and my friends are supposed to go to this thrift store in our downtown today and we'll just call them friend #1 and friend #2. So we were supposed to meet 30 minutes ago and friend #2 calls me and she says #1 can't come until another 20-30 minutes and that friend #1 said friend #2 should come to my house. I never said she could come to my house but friend #1 said she could anyways. Then friend #2 never came to my house because i said it was ok that she came and then i call them saying i'm gonna start walking and friend #2 says she picked up friend #1 and they were already downtown. and i'm mad because first of all why didn't friend #2 pick me up too? i live close to downtown but it's still gonna take me 20 minutes to walk. and why didn't they tell me they were leaving and that friend 2 wasn't coming to my house anymore. and now i'm late and they are hanging out without me and i haven't even left the house yet because i'm mad and anxious. and this isn't the first time they've done something like these but i just wanna know if this is genuinely a valid thing to be this mad about or if i need to calm down about this.,llama,"Hey there! 😔 It sounds like you're feeling pretty frustrated and hurt by your friends' actions. It's totally understandable to feel that way, especially when you were looking forward to spending time with them and they didn't follow through on their plans. First of all, it's important to acknowledge that it's okay to feel mad and hurt. It's normal to have these emotions, and it doesn't mean that you're overreacting or being too sensitive. It's important to express your feelings and communicate your needs to your friends. It might be helpful to talk to your friends and let them know how you feel. You could say something like, ""Hey guys, I'm really hurt and frustrated that you left without me. I was looking forward to spending time with you today, and I feel like I was left out. Can we talk about what happened and why you didn't pick me up?"" It's also important to remember that it's okay to set boundaries and communicate your needs. If you don't want to walk 20 minutes to downtown, you can let your friends know that. You can say something like, ""Hey, I'm not comfortable walking that far. Can we find a different way to get there?"" Remember that it's okay to take care of yourself and prioritize your own needs. It's not selfish to do so, and it's important to communicate your needs to your friends. Lastly, it might be helpful to take a step back and assess the situation. If this is a pattern of behavior from your friends, it might be worth considering whether or not this is a healthy and fulfilling friendship for you. It's okay to distance yourself or set boundaries if you feel like your needs are not being met. Remember that you deserve to be treated with respect and kindness by your friends. It's okay to be mad, but try not to let your emotions consume you. Take care of yourself and communicate your needs. You got this! 💪",1,331,5.92,98.22,27.37,42.63,13.79,21.45,96.07,81.87,61.03,24.17,14.2,2.11,0.6,10.27,0,1.21,9.97,10.88,1.51,0.6,13.9,12.99,4.53,8.16,2.72,26.89,6.34,0.91,4.53,3.02,0.91,0.6,18.43,0.3,18.13,5.44,0.6,4.23,3.63,0.6,5.14,0.91,6.95,3.93,2.42,3.02,0.3,2.11,0,1.21,0,0,21.15,6.65,2.11,0,0,0.6,3.32,14.8,0,2.42,0,0.3,0,0,0,0,0.91,0,0,0,0.91,0,1.21,0.3,0,0.3,0,0,0,0,0,1.81,0.3,1.51,0,0.3,0,0,0,0,10.57,9.97,0,1.21,4.23,0.6,0.3,3.32,0.91,3.63,10.88,1.21,2.42,0.91,1.51,0,0,18.43,5.74,3.93,0.6,0.6,6.34,1.21,0.6
16,anger,230,so me and my friends are supposed to go to this thrift store in our downtown today and we'll just call them friend #1 and friend #2. So we were supposed to meet 30 minutes ago and friend #2 calls me and she says #1 can't come until another 20-30 minutes and that friend #1 said friend #2 should come to my house. I never said she could come to my house but friend #1 said she could anyways. Then friend #2 never came to my house because i said it was ok that she came and then i call them saying i'm gonna start walking and friend #2 says she picked up friend #1 and they were already downtown. and i'm mad because first of all why didn't friend #2 pick me up too? i live close to downtown but it's still gonna take me 20 minutes to walk. and why didn't they tell me they were leaving and that friend 2 wasn't coming to my house anymore. and now i'm late and they are hanging out without me and i haven't even left the house yet because i'm mad and anxious. and this isn't the first time they've done something like these but i just wanna know if this is genuinely a valid thing to be this mad about or if i need to calm down about this.,mistral,"I'm sorry to hear that you're feeling frustrated and anxious about the situation with your friends. It's understandable that you're upset about the miscommunication and feeling left out. It's important to remember that everyone makes mistakes and miscommunications can happen. However, it's also important to express your feelings to your friends and have an open and honest conversation about what happened and how it made you feel. It may be helpful to clarify expectations and boundaries for future plans to avoid similar misunderstandings. Remember, it's okay to feel upset and it's important to communicate your feelings in a respectful and calm manner.",1,102,16.49,96.5,53.68,50.31,17,30.39,95.1,74.51,53.92,19.61,7.84,0.98,0,6.86,0,0,11.76,10.78,3.92,0,14.71,11.76,5.88,10.78,0,22.55,10.78,0,3.92,1.96,0.98,0.98,21.57,0.98,20.59,12.75,2.94,1.96,0.98,0,1.96,1.96,11.76,6.86,4.9,4.9,0.98,3.92,0.98,0.98,1.96,0,16.67,6.86,2.94,0.98,0,0.98,2.94,9.8,0,1.96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.98,0,5.88,10.78,0,0,3.92,0,0.98,5.88,0.98,4.9,11.76,3.92,0.98,0,0.98,0,0,15.69,5.88,1.96,0,0,7.84,0,0
17,anger,244,"I'm trying to remain positive but I'm really getting frustrated. I'm a 23 year old man trying to get back on the dating scene. I know there are things I have to do for myself and I'm working on it but I really am struggling horribly with the dating scene. I believed it was because I'm ugly but I don't want to think that so I'm trying to erase that. People have told me in attractive but I remain skeptical at times. I haven't had a date in about 8 months and have barely gotten any likes or matches on eharmony, tinder, and bumble. I'm on 3 dating apps and I can't even get a girls number you read that right. I just don't know why I'm so disconnected from the dating scene. I cant blame it on girls losing interest because that's not the case at all. I never even get any interest to even get a response that's not a rejection. I don't know what it is. I'm not a total turn off, I'm funny, I'm fairly intelligent, I make good money, I'm fun to be around, I'm a vet and I have good taste in clothing. I don't want to think it's because I'm ugly but I just don't know what else I have to do at this point. I'm not expecting to find the love of my life that easily but like it'd be nice to be able to date",gpt4,"I hear you, and it's completely understandable to feel frustrated when things aren't going as hoped, especially in the dating world. It's great that you're working on yourself and that you have a lot of positive qualities to offer. Remember, dating apps can be a hit or miss, and they don't always reflect your worth or attractiveness. It's also about timing and the right person coming along.
 
 It's commendable that you're trying to shift away from negative thoughts about your appearance. Attraction is subjective, and what might not work for one person could be exactly what another is looking for. It's also possible that your profile might not be capturing the essence of who you are, or maybe it's just a matter of tweaking your approach.
 
 Consider asking a friend to look over your profile for a fresh perspective, or even seeking advice from dating coaches who can offer personalized tips. Most importantly, keep nurturing your self-esteem and the things that make you happy outside of dating. The right person will appreciate you for who you are, and it's important to remember that your value is not defined by your dating success. Hang in there, and don't lose hope.",1,199,11.12,94.11,25.98,67.71,18.09,20.6,92.96,73.37,61.31,20.1,11.06,0.5,0,8.54,0,0.5,9.05,14.07,5.03,0.5,13.07,13.07,6.53,8.04,3.02,22.11,4.52,3.02,5.53,2.51,2.51,0.5,18.09,0,18.09,5.03,0.5,3.02,6.03,1.01,5.03,1.01,7.04,5.03,2.01,2.51,2.01,0.5,0,0.5,0,0,18.59,6.03,1.51,0,0,0.5,1.01,12.06,0,0,0,0,0.5,0,0,0.5,1.51,0,0,1.01,0.5,0,0,0,0,0,0,0,0,0,0,0,1.01,0,0,0,0,0.5,0.5,1.01,5.53,9.55,2.01,1.51,4.52,2.51,0.5,0.5,1.01,1.51,9.55,3.02,0,0,0,0,0,17.09,5.53,5.03,0,0,6.03,0.5,0
17,anger,244,"I'm trying to remain positive but I'm really getting frustrated. I'm a 23 year old man trying to get back on the dating scene. I know there are things I have to do for myself and I'm working on it but I really am struggling horribly with the dating scene. I believed it was because I'm ugly but I don't want to think that so I'm trying to erase that. People have told me in attractive but I remain skeptical at times. I haven't had a date in about 8 months and have barely gotten any likes or matches on eharmony, tinder, and bumble. I'm on 3 dating apps and I can't even get a girls number you read that right. I just don't know why I'm so disconnected from the dating scene. I cant blame it on girls losing interest because that's not the case at all. I never even get any interest to even get a response that's not a rejection. I don't know what it is. I'm not a total turn off, I'm funny, I'm fairly intelligent, I make good money, I'm fun to be around, I'm a vet and I have good taste in clothing. I don't want to think it's because I'm ugly but I just don't know what else I have to do at this point. I'm not expecting to find the love of my life that easily but like it'd be nice to be able to date",llama,"Hey there! I can totally relate to your frustration with the dating scene. It sounds like you're a kind, funny, and intelligent person with a great sense of style and a fulfilling career. It's understandable that you're feeling disconnected and struggling to find someone who's interested in you.
 First of all, let's try to let go of the idea that you're ""ugly"" or that your physical appearance is the reason why you're not getting any matches or likes. Beauty is subjective, and what one person finds attractive may not be the same for someone else. Instead, let's focus on what makes you unique and special as a person.
 It's also important to remember that dating is a process, and it can take time to find someone who's a good match for you. It's not uncommon for people to go on multiple dates before finding someone they click with. And hey, even if you're not getting any likes or matches on dating apps, that doesn't mean you're not deserving of love or that there's something wrong with you.
 One thing you might consider is trying out different dating apps or platforms. You might find that one particular app or website is more suited to your preferences and personality. Additionally, you might want to try reaching out to people through mutual friends or social events. Sometimes, the best connections are made through shared experiences and interests rather than through a dating app.
 Lastly, try not to be too hard on yourself. It's okay to feel frustrated and disappointed, but try not to let those feelings consume you. Instead, focus on the things that make you happy and fulfilled, such as your career, hobbies, and friendships. Remember that you're a worthy and deserving person, and the right person will come along when the time is right. Hang in there!",1,306,23.38,85.94,46.57,61.35,16.11,19.28,94.44,75.49,58.82,16.99,8.82,0.33,0.65,6.86,0,0.33,8.17,12.75,5.23,1.31,13.4,10.78,4.9,9.48,2.61,19.61,8.17,2.29,6.54,3.27,2.61,0.65,23.2,0.33,22.88,5.88,1.63,3.59,6.54,0.33,7.84,0.65,6.54,4.58,1.96,2.29,1.31,0.98,0,0.65,0.33,0,16.99,4.58,0.33,0,0,1.31,0.65,12.09,0,0.65,0,0,1.63,0,0,1.63,0.98,0.33,0,0.65,0,0,0.33,0,0,0,0,0,0,0,0,0,0.33,0.98,0,0.65,0,0,0,0.65,9.15,8.82,1.31,1.31,4.25,0.33,0.33,1.63,1.63,1.31,9.48,1.63,0.98,0.65,0.33,0,0,17.97,5.56,5.56,0,0.65,5.56,0.65,0
17,anger,244,"I'm trying to remain positive but I'm really getting frustrated. I'm a 23 year old man trying to get back on the dating scene. I know there are things I have to do for myself and I'm working on it but I really am struggling horribly with the dating scene. I believed it was because I'm ugly but I don't want to think that so I'm trying to erase that. People have told me in attractive but I remain skeptical at times. I haven't had a date in about 8 months and have barely gotten any likes or matches on eharmony, tinder, and bumble. I'm on 3 dating apps and I can't even get a girls number you read that right. I just don't know why I'm so disconnected from the dating scene. I cant blame it on girls losing interest because that's not the case at all. I never even get any interest to even get a response that's not a rejection. I don't know what it is. I'm not a total turn off, I'm funny, I'm fairly intelligent, I make good money, I'm fun to be around, I'm a vet and I have good taste in clothing. I don't want to think it's because I'm ugly but I just don't know what else I have to do at this point. I'm not expecting to find the love of my life that easily but like it'd be nice to be able to date",mistral,"I'm really sorry to hear that you're feeling frustrated and disconnected from the dating scene. It can be a challenging experience for many people, and it's normal to feel discouraged at times. It's important to remember that everyone's journey is unique, and there's no one-size-fits-all answer to why things aren't going as planned for you. It's understandable that you've considered your physical appearance, but it's also essential to recognize that there are many factors that contribute to attraction and connection. You've mentioned some of the positive qualities you bring to the table, and it's important to believe in yourself and your worth. It might be helpful to consider seeking the advice of a trusted friend or therapist to gain some perspective and explore other potential reasons for your dating experiences. Remember, it's okay to take a break from dating apps if they're causing more stress than enjoyment. Keep focusing on self-care and personal growth, and trust that the right person and opportunity will come along when you least expect it.",1,171,25.74,83.69,54.3,56.76,21.38,26.32,93.57,72.51,56.73,17.54,7.02,0.58,0,5.85,0,0.58,10.53,15.2,4.68,0,14.04,11.7,3.51,9.94,1.17,20.47,9.94,4.09,5.26,2.92,2.34,0,18.13,1.75,16.37,8.19,1.75,0.58,2.34,0.58,4.09,1.17,5.85,4.09,1.75,2.34,0.58,1.75,0.58,0.58,0.58,0,15.79,7.02,2.34,0,0,0,1.75,8.19,0,0,0,0,0.58,0,0,0.58,0.58,0,0,0,0.58,0,1.75,1.17,0,0.58,0,0,0,0,0,0.58,0,1.17,0,0,0,1.17,0,1.17,5.26,8.19,1.17,2.34,2.92,0.58,0.58,1.17,1.17,4.68,8.77,3.51,0.58,0,0.58,0,0,18.71,4.68,3.51,0,0,8.19,2.34,0
18,anger,284,"How do I help myself? I hate myself for my anger issues, I feel like I got them from my father, I'm pretty sure he has bipolar and I feel I've inherited that from him, I watched him and my older brother always be angry and learned from them, and it always got worse as I got older, and now my anger issues are so bad. I don't know what to do or how to help them, I try to stay calm and talk with people but they get so exhausting honestly, and it's why I'd rather be alone. I hate myself truly, I'm becoming my father. He only gets mad and yells at us when we're at home, but when he's in front of people in public he can control it somehow. I'm becoming the same way I think. I try to stay calm with people in public and not freak out on them, but with my family I just snap sometimes. I always feel awful afterwards and I try to convince myself to calm down and talk it out and think before acting, and I feel sincere and I just wanna apologize every time I yell at someone or have a pissy tone with them. I mean I guess I'm different from my father there, my father never admits he's wrong or sincere or sorry for anything he does, where as I do, I'm sorry for everything I do wrong. I spend hours bashing myself for every little thing I do wrong, when it comes to yelling or anything. I just don't know what to do about my anger issues. Any suggestions? Any will help, I guess at this point. Thank you.",gpt4,"Firstly, I want to acknowledge the strength it takes to open up about your struggles with anger. It's clear that you're self-aware and deeply reflective about your actions and their impact on others, which is a significant first step towards change. It's also important to recognize that while you may see patterns from your father in yourself, you are your own person with the ability to shape your behavior and responses.
 
 It's commendable that you apologize and feel remorse after an outburst; this shows your willingness to take responsibility and make amends. However, it's also crucial to work on strategies to manage your anger before it escalates. Consider seeking support from a therapist who can help you understand the root causes of your anger and provide you with coping mechanisms. Additionally, mindfulness practices, such as meditation or deep breathing exercises, can be beneficial in the moment when you feel your anger rising.
 
 Remember, it's okay to seek help, and doing so is a sign of courage, not weakness. You're not alone in this, and with the right support and tools, you can learn to manage your anger in healthier ways. Be kind to yourself during this process; change takes time, and self-compassion is key.",1,204,29.85,99,26.78,26.66,20.4,23.53,91.67,69.61,56.37,19.12,11.76,0.49,0,10.29,0,0.49,7.35,14.22,4.41,0.98,15.69,8.82,4.9,9.8,0.98,17.65,5.88,0.98,5.88,1.47,1.96,2.45,16.18,0,16.18,4.9,3.43,2.45,0.98,0,2.94,0.49,8.33,4.41,3.92,3.43,0.49,2.94,0,2.45,0.49,0,18.14,5.39,2.45,0.49,0,0.98,0.49,12.25,0.49,0,0,0.49,0.49,0,0,0.49,1.96,0.49,0,1.47,0,0,3.92,3.92,0,2.45,0.49,0,0,0,0,0.49,0.49,1.47,0,0,0,0.49,0,0,6.37,8.33,1.47,0.98,3.92,0.98,0,0.98,3.92,0.49,9.31,0.49,0.49,0,0.49,0,0,16.67,4.9,6.37,0,0,3.43,1.96,0
18,anger,284,"How do I help myself? I hate myself for my anger issues, I feel like I got them from my father, I'm pretty sure he has bipolar and I feel I've inherited that from him, I watched him and my older brother always be angry and learned from them, and it always got worse as I got older, and now my anger issues are so bad. I don't know what to do or how to help them, I try to stay calm and talk with people but they get so exhausting honestly, and it's why I'd rather be alone. I hate myself truly, I'm becoming my father. He only gets mad and yells at us when we're at home, but when he's in front of people in public he can control it somehow. I'm becoming the same way I think. I try to stay calm with people in public and not freak out on them, but with my family I just snap sometimes. I always feel awful afterwards and I try to convince myself to calm down and talk it out and think before acting, and I feel sincere and I just wanna apologize every time I yell at someone or have a pissy tone with them. I mean I guess I'm different from my father there, my father never admits he's wrong or sincere or sorry for anything he does, where as I do, I'm sorry for everything I do wrong. I spend hours bashing myself for every little thing I do wrong, when it comes to yelling or anything. I just don't know what to do about my anger issues. Any suggestions? Any will help, I guess at this point. Thank you.",llama,"Hey there, it takes a lot of courage to admit and share your struggles with anger issues. It's understandable that you feel like you've inherited your father's bipolar and anger issues, and it's great that you're aware of it and want to do something about it.
 Firstly, it's important to recognize that you are not your father, and you don't have to become him. You have the power to choose how you want to be and how you want to handle your emotions. It's okay to feel angry, but it's important to learn how to express it in healthy ways.
 One suggestion is to seek professional help, such as therapy, to work through your anger issues. A therapist can help you identify the root causes of your anger and teach you coping mechanisms to manage it. They can also help you develop a self-care plan to take care of yourself and your mental health.
 Additionally, practicing self-compassion and self-forgiveness can be helpful. Instead of beating yourself up over every little thing, try to be kind and understanding towards yourself. Remember that everyone makes mistakes, and it's okay to apologize and learn from them.
 Finally, try to focus on the present moment and take things one step at a time. Instead of dwelling on the past or worrying about the future, try to stay present and mindful. This can help you manage your emotions and react to situations in a more thoughtful and intentional way.
 Remember that it's a journey and it takes time to work through these issues. Be patient with yourself and don't give up. You are not alone and there is hope for change.",1,276,30.77,98.75,6.53,30.05,16.24,19.93,94.57,75.72,60.14,18.84,10.14,0,0,9.06,0.36,0.72,8.7,11.96,3.99,1.09,16.3,9.42,5.43,8.33,1.45,19.57,5.43,3.26,7.25,2.54,3.26,1.45,18.84,0.72,18.12,6.88,2.9,4.35,1.09,0,2.17,0.72,7.97,3.99,3.26,3.62,0.72,2.17,0.36,1.81,0,0,17.03,5.43,2.54,0.36,0,0.36,0.72,11.23,0.72,0,0,1.09,0.36,0,0,0.36,2.17,0,0,1.81,0.36,0,3.26,3.26,0,1.09,1.45,0,0,0,0,0,1.45,1.45,0.72,0,0,0,0,0,7.25,5.8,1.45,0.36,3.26,0,0,0.72,1.81,1.81,8.7,1.09,1.09,0.36,0.72,0,0,15.94,6.16,4.35,0,0,4.35,1.09,0
18,anger,284,"How do I help myself? I hate myself for my anger issues, I feel like I got them from my father, I'm pretty sure he has bipolar and I feel I've inherited that from him, I watched him and my older brother always be angry and learned from them, and it always got worse as I got older, and now my anger issues are so bad. I don't know what to do or how to help them, I try to stay calm and talk with people but they get so exhausting honestly, and it's why I'd rather be alone. I hate myself truly, I'm becoming my father. He only gets mad and yells at us when we're at home, but when he's in front of people in public he can control it somehow. I'm becoming the same way I think. I try to stay calm with people in public and not freak out on them, but with my family I just snap sometimes. I always feel awful afterwards and I try to convince myself to calm down and talk it out and think before acting, and I feel sincere and I just wanna apologize every time I yell at someone or have a pissy tone with them. I mean I guess I'm different from my father there, my father never admits he's wrong or sincere or sorry for anything he does, where as I do, I'm sorry for everything I do wrong. I spend hours bashing myself for every little thing I do wrong, when it comes to yelling or anything. I just don't know what to do about my anger issues. Any suggestions? Any will help, I guess at this point. Thank you.",mistral,"I'm really sorry to hear that you're struggling with your anger issues and feeling like you've inherited them from your father. It's understandable that this can be a difficult and overwhelming experience. It's important to remember that while genetics may play a role, environment and personal experiences also shape our behaviors. You've identified some positive qualities about yourself, such as your ability to apologize and feel remorse. This is a great first step.
Consider seeking out professional help, such as therapy or counseling, to learn healthy ways to manage your anger. You might also find it helpful to practice relaxation techniques, such as deep breathing or meditation, when you feel yourself getting angry. Remember that it's okay to ask for support from trusted friends or family members when you need it. And try to be kind and compassionate with yourself as you work through this challenge. You're not alone, and there are resources and people who can help.",1,158,10.77,99,11.12,59.98,15.8,28.48,93.67,73.42,55.7,19.62,12.03,0.63,0.63,9.49,0,0.63,7.59,12.66,1.9,0.63,13.29,10.13,5.06,12.66,0.63,20.89,8.86,1.27,9.49,5.06,3.16,1.27,15.82,0,15.82,6.33,0,3.16,3.16,0.63,2.53,1.27,11.39,6.96,4.43,3.8,0.63,3.16,0.63,1.9,0.63,0,22.15,6.96,4.43,0.63,0,0,0.63,14.56,0.63,0.63,0,0.63,0,0,0,0,5.7,1.9,0,3.16,0.63,0,2.53,1.9,0,1.27,0,0,0,0,0,0.63,0,0.63,0,0,0,0,0,0,7.59,6.96,0.63,0.63,2.53,0,0.63,1.9,1.9,3.8,7.59,1.27,0.63,0,0.63,0,0,15.82,6.33,4.43,0,0,5.06,0,0
19,anger,287,"Any advice? I'm a college freshman and i decided to room with my 2 friends this semester. One of them is really easygoing, quiet, and clean, and I don't think I'll have any problems with her. My other friend is, as of now, my college best friend. We would always hangout together & got along really well during the first semester. I have anxiety and sometimes when I'm overwhelmed I get irritable and annoyed at everything. I'm afraid I'll get annoyed at her while she's not doing anything wrong. I'm very organized and detail oriented and get irritated if anything is out of order. I also am a person who hyper-focuses (not sure if this is a word) on schoolwork, and any distraction from others gets on my nerves easily. This happened with my roommate last semester. I was so overwhelmed with work & uncomfortable around her that everything she did made my blood boil and I'd cry when she'd leave. I don't want this to happen with my best friend and ruin our friendship, and possibly other friendships (since we are in the same friend group). Since I've moved my things into our room I avoid our group chat and things that remind me of her because I get sudden overwhelming feelings &amp; feelings of annoyance. 

I'm assuming that I'm feeling annoyed with her right now because I'm anxious about going back to school, a new room assignment, living with others, and starting a new routine. I go back on campus in a week and want to be able to stop overwhelming myself whenever I think of this upcoming semester and living with my friends. 

How do I manage my annoyance & anxiety over being annoyed?",gpt4,"It's completely understandable to feel anxious about starting a new semester and adjusting to living with friends, especially when you have a strong need for order and focus. It's great that you're aware of your feelings and how they might impact your relationships. 
 
 Firstly, it's important to acknowledge that your feelings are valid. Anxiety can amplify irritations, so it's crucial to find strategies to manage it. Have you considered establishing a routine that includes time for relaxation and self-care? This could help you feel more in control and less overwhelmed.
 
 Communication is also key. Perhaps you could have an open conversation with your friends about your needs for a clean and quiet environment to study and relax in. You might find that they're willing to accommodate your needs once they understand them.
 
 Additionally, setting boundaries and creating a personal space where you can retreat to when you're feeling overwhelmed might help. This could be a corner of your room with noise-canceling headphones and comforting items.
 
 Lastly, if you haven't already, seeking support from a counselor or therapist could provide you with personalized strategies to manage your anxiety and irritability. They can offer tools to help you navigate these feelings without them taking over your life or affecting your friendships.
 
 Remember, it's okay to ask for help and to take steps to ensure your own well-being. Your mental health is just as important as your academic success and maintaining friendships.",1,239,17.53,99,15.61,87.3,15.93,28.45,94.98,72.38,55.65,17.99,12.55,0,0,10.04,0,2.51,5.44,13.39,3.35,0.84,13.39,10.88,7.53,8.79,0.42,20.5,7.95,1.67,7.11,3.77,1.67,1.67,17.99,0,17.99,6.28,1.67,4.18,2.93,0.42,2.51,0.42,10.46,7.53,2.93,4.6,1.67,2.93,2.09,0.84,0,0,20.92,5.86,3.35,0,0,0,1.26,15.48,0,1.67,0,0,0.42,0,0,0.42,2.93,0.84,0.42,1.67,0,0,2.51,2.09,0,0.84,0.84,0,0,0,0,1.67,0,0.84,0,0,0,0.42,0,0.42,6.28,9.62,1.67,0.42,3.77,0,0.42,2.51,3.77,1.26,8.37,1.26,0.42,0,0.42,0,0,14.23,5.86,2.93,0.42,0,3.77,1.26,0
19,anger,287,"Any advice? I'm a college freshman and i decided to room with my 2 friends this semester. One of them is really easygoing, quiet, and clean, and I don't think I'll have any problems with her. My other friend is, as of now, my college best friend. We would always hangout together & got along really well during the first semester. I have anxiety and sometimes when I'm overwhelmed I get irritable and annoyed at everything. I'm afraid I'll get annoyed at her while she's not doing anything wrong. I'm very organized and detail oriented and get irritated if anything is out of order. I also am a person who hyper-focuses (not sure if this is a word) on schoolwork, and any distraction from others gets on my nerves easily. This happened with my roommate last semester. I was so overwhelmed with work & uncomfortable around her that everything she did made my blood boil and I'd cry when she'd leave. I don't want this to happen with my best friend and ruin our friendship, and possibly other friendships (since we are in the same friend group). Since I've moved my things into our room I avoid our group chat and things that remind me of her because I get sudden overwhelming feelings &amp; feelings of annoyance. 

I'm assuming that I'm feeling annoyed with her right now because I'm anxious about going back to school, a new room assignment, living with others, and starting a new routine. I go back on campus in a week and want to be able to stop overwhelming myself whenever I think of this upcoming semester and living with my friends. 

How do I manage my annoyance & anxiety over being annoyed?",llama,"Hey there! It sounds like you're feeling really overwhelmed and anxious about the upcoming semester, and it's totally understandable that you're feeling this way. It's normal to feel a little apprehensive about living with others, especially when you have a history of getting overwhelmed and annoyed easily.
 First of all, it's important to recognize that it's okay to feel these emotions, and it's important to acknowledge them rather than trying to push them away or avoid them. One thing you might try is practicing mindfulness and self-compassion when you start to feel overwhelmed. This could mean taking a few deep breaths, going for a walk, or simply allowing yourself to feel your emotions without judgment.
 It might also be helpful to communicate openly and honestly with your roommates about your needs and boundaries. For example, if you need some quiet time to focus on your schoolwork, let them know that. And if you're feeling overwhelmed, it might be helpful to talk to them about it and see if they can offer any support.
 Finally, it might be helpful to try to reframe your thinking a bit. Instead of getting annoyed with your roommate when they do something that bothers you, try to see it as an opportunity to practice patience and understanding. Remember that they're not trying to intentionally bother you, and that they're just trying to live their own lives.
 I hope these suggestions are helpful, and I wish you all the best as you start the new semester. Remember to take things one step at a time, and don't be afraid to reach out for support when you need it.",1,272,17.19,95.91,24.61,30.21,19.43,22.43,97.79,81.62,60.66,20.96,11.4,0.74,0,6.99,0,3.68,9.56,12.87,3.68,1.1,15.07,9.19,7.35,9.56,0.74,25,5.15,3.31,5.15,0.74,3.68,0.74,20.59,0.74,19.85,5.51,0.74,4.78,4.78,1.47,3.68,0.74,8.09,4.04,3.31,4.41,0.37,3.31,2.57,0.74,0,0,18.01,6.62,2.57,0.37,0.74,0,1.47,11.4,0,0.74,0,0,0,0,0,0,2.57,0,0.74,1.84,0,0,2.21,0.74,0,0.74,0,0,0,0,0,1.1,0.74,1.47,0,0,0,0.37,0.74,0,8.46,9.56,0.74,1.84,3.31,0.74,0.74,2.57,4.04,2.57,7.35,2.94,0.74,0.37,0.37,0,0,14.71,4.78,5.15,0,0.37,4.04,0.37,0
19,anger,287,"Any advice? I'm a college freshman and i decided to room with my 2 friends this semester. One of them is really easygoing, quiet, and clean, and I don't think I'll have any problems with her. My other friend is, as of now, my college best friend. We would always hangout together & got along really well during the first semester. I have anxiety and sometimes when I'm overwhelmed I get irritable and annoyed at everything. I'm afraid I'll get annoyed at her while she's not doing anything wrong. I'm very organized and detail oriented and get irritated if anything is out of order. I also am a person who hyper-focuses (not sure if this is a word) on schoolwork, and any distraction from others gets on my nerves easily. This happened with my roommate last semester. I was so overwhelmed with work & uncomfortable around her that everything she did made my blood boil and I'd cry when she'd leave. I don't want this to happen with my best friend and ruin our friendship, and possibly other friendships (since we are in the same friend group). Since I've moved my things into our room I avoid our group chat and things that remind me of her because I get sudden overwhelming feelings &amp; feelings of annoyance. 

I'm assuming that I'm feeling annoyed with her right now because I'm anxious about going back to school, a new room assignment, living with others, and starting a new routine. I go back on campus in a week and want to be able to stop overwhelming myself whenever I think of this upcoming semester and living with my friends. 

How do I manage my annoyance & anxiety over being annoyed?",mistral,"I'm sorry to hear that you're feeling anxious and annoyed about living with your friends, especially your best friend, this semester. It's understandable that you have concerns, given your past experiences and your anxiety. Here are some suggestions that might help you manage your feelings:

1. Practice self-care: Make sure you prioritize your physical and emotional well-being. Get enough sleep, eat healthy foods, and engage in activities that bring you joy and relaxation.
2. Communicate openly: Talk to your friends about how you're feeling and express your concerns in a calm and respectful way. Let them know that you value your friendship and want to find a way to live together harmoniously.
3. Set boundaries: Establish clear boundaries around your living space and your study area. Discuss with your roommates what works best for everyone and make sure everyone is on the same page.
4. Practice patience and understanding: Remember that everyone has different habits and quirks, and try to be patient and understanding with your roommates. Focus on the positive aspects of your friendship and the benefits of living together.
5. Seek support: Reach out to trusted friends, family members, or mental health professionals if you need someone to talk to or if your feelings become overwhelming. Remember that it's okay to ask for help and that you're not alone in your experiences.

I hope these suggestions are helpful, and I wish you all the best as you navigate this new living situation. Remember that it's normal to feel anxious and have concerns, but with open communication, self-care, and support, you can find ways to manage your feelings and build a positive living environment.",1,275,27.71,99,37.49,85.06,14.47,26.91,92,70.55,47.64,19.27,12,1.09,0,10.55,0,0.36,7.27,14.18,2.55,1.82,10.55,5.82,2.55,9.45,0.36,20.36,9.82,1.09,8,5.45,2.18,0.36,16,1.45,14.55,5.82,0.36,2.18,2.55,0,2.91,1.09,8.36,6.18,1.82,4,1.82,1.82,1.45,0.36,0,0,23.27,7.64,3.64,0.73,0.36,0,2.91,16,0,3.27,0,0,0,0,0,0,3.27,0.36,0.73,2.18,0,0,5.82,2.18,0,1.45,0.73,0,0,0.73,0,0.36,1.09,0.36,0,0.36,0,0.36,0,0,6.91,13.09,2.18,0.73,6.91,0,0.73,2.18,1.09,2.55,5.09,2.55,0.36,0,0.36,0,0,17.45,6.91,4.73,0,0,2.55,3.27,0
20,anger,306,"I have borderline personality disorder so my reactions to things can be pretty intense. I'm still really pissed right now typing this and have no idea how to feel better.
My apartment manager let us know that packages can no longer be delivered to the office- just our front doors. When I read the message I immediately knew that they would not leave packages at our door because they literally never did and the entire team just seems f*ing lazy. So lo and behold, i check my mailbox and see a """"sorry we missed you"""" notice. I was home ALL DAY and the package was an amazon package which does not require a signature and they refused to deliver it to my door.
I had to go to the post office to pick it up. When I get there I tell the lady and ask why I'm here essentially why can't they just deliver to my f*ing door. She says that it'd take the workers too long to do that because our complex gets so many packages. I'm soo annoyed. I feel inconvenienced because of the drive there and how absolutely unnecessary this is. It's like the residents are being punished because we order packages. Ridiculous. This always happens when I'm inconvenienced and know that others are in the wrong. I get even more pissed because I try to do the right thing when it comes to others and feel the lack of communication between my apartment managers and the USPS shows complete disregard for the residents. When I'm like this I stay mad for way too long. I don't react violently but I definitely take out my anger on those around me. I find it hard to get off the subject or talk about something else. Anyone else deal with this or have any advice for me?",gpt4,"I'm really sorry to hear about the frustration and inconvenience you've experienced with the package delivery situation. It's completely understandable to feel upset when things don't go as they should, especially when it seems like a simple task is made unnecessarily difficult. Your feelings are valid, and it's tough when it feels like your concerns are not being taken seriously.
 
 Living with borderline personality disorder can certainly amplify these feelings, and it's commendable that you're reaching out for support and looking for ways to manage your intense reactions. One strategy that might help is to practice some grounding techniques when you feel your anger rising. This could be deep breathing, mindfulness, or even stepping away from the situation for a moment to collect your thoughts.
 
 It's also important to acknowledge your emotions without judgment and remind yourself that it's okay to feel this way. Sometimes writing down your feelings or talking to a friend can help release some of the tension. If this continues to be a recurring issue, perhaps consider discussing it with your apartment management in a calm manner to find a more effective solution.
 
 Remember, you're not alone in dealing with intense emotions, and seeking advice is a positive step towards managing them. Take care of yourself.",1,210,32.95,88.15,60.07,41.28,19.09,31.43,92.86,71.43,55.71,15.71,8.1,0.48,0,6.67,0,0.95,7.62,14.29,5.24,0.48,14.76,10.95,7.14,7.14,1.43,20.95,7.14,1.9,3.33,0.95,1.9,0.48,19.05,0,19.05,6.67,0.95,1.9,3.33,1.9,2.86,0.95,7.14,3.81,2.38,2.86,0.48,1.43,0,0.95,0.48,0,13.33,5.24,2.86,0,0,0.48,1.9,7.62,0,0,0,0,0,0,0,0,2.38,0,0.48,1.9,0,0,2.86,1.9,0,0.48,0.95,0,0,0,0,0,0,1.9,0,0,0,0,0,0.95,5.71,13.33,1.9,1.9,5.71,0.95,0.48,3.81,3.81,1.9,10.48,0.48,0.48,0,0.48,0,0,13.81,5.24,3.81,0,0,4.76,0,0
20,anger,306,"I have borderline personality disorder so my reactions to things can be pretty intense. I'm still really pissed right now typing this and have no idea how to feel better.
My apartment manager let us know that packages can no longer be delivered to the office- just our front doors. When I read the message I immediately knew that they would not leave packages at our door because they literally never did and the entire team just seems f*ing lazy. So lo and behold, i check my mailbox and see a """"sorry we missed you"""" notice. I was home ALL DAY and the package was an amazon package which does not require a signature and they refused to deliver it to my door.
I had to go to the post office to pick it up. When I get there I tell the lady and ask why I'm here essentially why can't they just deliver to my f*ing door. She says that it'd take the workers too long to do that because our complex gets so many packages. I'm soo annoyed. I feel inconvenienced because of the drive there and how absolutely unnecessary this is. It's like the residents are being punished because we order packages. Ridiculous. This always happens when I'm inconvenienced and know that others are in the wrong. I get even more pissed because I try to do the right thing when it comes to others and feel the lack of communication between my apartment managers and the USPS shows complete disregard for the residents. When I'm like this I stay mad for way too long. I don't react violently but I definitely take out my anger on those around me. I find it hard to get off the subject or talk about something else. Anyone else deal with this or have any advice for me?",llama,"Hey there! I can totally understand why you're feeling so frustrated and angry right now. It sounds like you've had a really frustrating experience with your apartment complex and the USPS, and it's understandable that you're still feeling upset about it.
 First of all, it's important to acknowledge that your feelings are valid and that it's okay to feel angry and inconvenienced in this situation. It's not fair to be punished for ordering packages, and it's understandable that you feel like the lack of communication between your apartment managers and the USPS is disregarding the needs of the residents.
 One thing that might help is to try to talk to your apartment managers again and express your concerns. It's possible that they may not be aware of how much of an inconvenience this is causing, and hearing from you directly might help them understand the situation better. Additionally, you might consider talking to the USPS and expressing your concerns to them as well. They may be able to offer some solutions or alternatives that could make the delivery process easier and more convenient for you.
 In terms of managing your anger and frustration, it might be helpful to try some relaxation techniques, such as deep breathing or meditation. These can help you calm down and regulate your emotions, which might make it easier to talk about the situation and move on from it. It's also important to take care of yourself and prioritize your own needs, especially when you're feeling overwhelmed and upset.
 Finally, it might be helpful to reach out to other residents in your complex and see if they've experienced similar issues. It's possible that you're not alone in this, and talking to others who understand what you're going through might help you feel less isolated and more supported.
 
 Remember that it's okay to feel angry and frustrated, and it's important to take care of yourself and advocate for your own needs. I hope this helps, and I'm here if you need any more support or advice!",1,339,12.77,94.17,18.96,66.71,21.19,23.6,94.1,78.17,61.65,20.35,10.32,0.88,0,7.67,0,1.47,10.03,14.45,3.24,0.59,13.57,11.8,5.6,9.73,0.88,21.83,8.55,2.95,5.31,1.47,1.47,2.36,19.76,0.29,19.47,5.6,1.47,3.24,5.31,0.59,3.83,0.29,10.32,6.49,3.54,4.42,0.88,3.24,0.29,2.36,0.59,0,16.52,6.19,3.54,0,0,0,2.06,10.03,0,0,0,0,0,0,0,0,2.95,0.59,1.77,0.59,0,0,0.88,0.59,0,0.59,0,0,0,0,0,1.18,0.29,0.88,0.29,0,0,0,0,0,6.78,8.55,0.59,0.88,4.13,0.29,0.59,2.36,1.18,2.06,9.14,3.24,0.88,0.29,0.59,0,0,13.86,4.13,3.83,0,0.59,5.31,0,0
20,anger,306,"I have borderline personality disorder so my reactions to things can be pretty intense. I'm still really pissed right now typing this and have no idea how to feel better.
My apartment manager let us know that packages can no longer be delivered to the office- just our front doors. When I read the message I immediately knew that they would not leave packages at our door because they literally never did and the entire team just seems f*ing lazy. So lo and behold, i check my mailbox and see a """"sorry we missed you"""" notice. I was home ALL DAY and the package was an amazon package which does not require a signature and they refused to deliver it to my door.
I had to go to the post office to pick it up. When I get there I tell the lady and ask why I'm here essentially why can't they just deliver to my f*ing door. She says that it'd take the workers too long to do that because our complex gets so many packages. I'm soo annoyed. I feel inconvenienced because of the drive there and how absolutely unnecessary this is. It's like the residents are being punished because we order packages. Ridiculous. This always happens when I'm inconvenienced and know that others are in the wrong. I get even more pissed because I try to do the right thing when it comes to others and feel the lack of communication between my apartment managers and the USPS shows complete disregard for the residents. When I'm like this I stay mad for way too long. I don't react violently but I definitely take out my anger on those around me. I find it hard to get off the subject or talk about something else. Anyone else deal with this or have any advice for me?",mistral,"I'm really sorry to hear that you've had a frustrating experience with the delivery of your package. I can understand how upsetting it is to feel inconvenienced, especially when you were expecting it to be delivered to your door. It's important to remember that everyone makes mistakes and communication between different organizations can sometimes be challenging. It's understandable that this situation has triggered intense emotions for you due to your borderline personality disorder. It's okay to feel angry and frustrated, but try to find healthy ways to express those feelings. You might find it helpful to take some deep breaths, write in a journal, or engage in a calming activity to help manage your emotions. Remember that you're not alone in dealing with these feelings, and it's okay to ask for support from trusted friends, family, or mental health professionals when needed. It's also important to try and focus on the things that you can control, such as how you respond to the situation, rather than getting caught up in the things that are outside of your control.",1,178,35.81,88.23,29.6,36.25,22.25,29.21,95.51,75.84,57.3,19.1,7.87,1.12,0,6.74,0,0,11.24,12.92,3.93,0,17.42,11.24,5.06,6.74,0.56,21.91,7.87,0.56,3.93,1.69,1.12,1.12,23.6,0.56,21.91,6.18,3.93,3.37,2.25,0.56,3.37,1.12,7.87,3.93,2.81,3.93,0.56,2.25,0,1.69,0.56,0,13.48,5.06,2.25,0,0,0,2.25,7.87,0,0.56,0,0,0,0,0,0,1.69,0,0,1.69,0,0,3.93,3.37,0,0.56,2.25,0,0,0,0,0.56,0,2.81,0,0,0,0,0,2.81,3.93,9.55,0.56,0.56,5.06,0,0.56,2.25,2.25,5.06,8.99,1.12,1.12,0,1.12,0,0,14.04,4.49,5.06,0,0,4.49,0,0
21,anxiety,51,"anxiety while driving: do you guys have it? i get so anxious and overthink when i drive in crowded streets i feel like im gonna crash the car every second, i managed to get my drivers license by taking lots of pills so i was chill enough for the driving test.",gpt4,"It's completely understandable to feel anxious while driving, especially in crowded areas where there's a lot going on. You're not alone in this; many people experience similar feelings. It's great that you were able to find a way to manage your anxiety for your driving test, but it's important to find long-term strategies that don't solely rely on medication, unless it's prescribed and monitored by a doctor.
 
 Have you considered practicing mindfulness techniques or deep-breathing exercises before and during your drive? These can help calm your nervous system and reduce anxiety. Additionally, you might find it helpful to drive during less busy times to gradually build up your confidence, or even take a defensive driving course to feel more prepared for unexpected situations.
 
 Remember, it's okay to seek support from a therapist or a driving instructor who specializes in helping anxious drivers. They can provide you with tailored strategies to cope with your anxiety. Stay safe and take it one step at a time.",1,164,53.99,88.82,89.39,48.05,18.22,28.66,90.85,70.12,51.83,14.63,7.93,0,0,6.71,0,0.61,6.71,13.41,4.27,0.61,15.24,7.93,4.27,6.71,1.22,17.68,10.37,3.05,4.88,1.22,3.05,0.61,15.85,0,15.85,6.1,0,1.22,2.44,0.61,4.27,0.61,9.15,5.49,3.66,4.88,1.22,3.66,3.66,0,0,0,12.2,3.05,2.44,0,0,0,0,8.54,0,0,0,0,0,0,0,0,2.44,0,0,2.44,0,0,3.66,3.66,0,0.61,0.61,0,0,0,0,0,0,1.22,0,0,0,0,0.61,0,9.76,15.85,1.22,5.49,6.1,0,0,1.83,4.27,3.05,7.93,1.83,0.61,0,0.61,0,0,15.85,4.88,3.66,0.61,0,4.88,1.83,0
21,anxiety,51,"anxiety while driving: do you guys have it? i get so anxious and overthink when i drive in crowded streets i feel like im gonna crash the car every second, i managed to get my drivers license by taking lots of pills so i was chill enough for the driving test.",llama,"Hey there! I completely understand how you feel. As someone who has also struggled with anxiety while driving, I can relate to the overwhelming feeling of being behind the wheel and feeling like you're going to crash every second. It's so common to feel this way, especially in crowded streets.
 First of all, congratulations on passing your driving test! That's a huge accomplishment, and it takes a lot of courage to face your fears and push through them.
 One thing that might help is to practice driving in less crowded areas, like empty parking lots or quiet streets. This can help you get more comfortable with the physical act of driving without the added stress of other cars and pedestrians.
 Additionally, you might consider talking to a therapist or counselor about your anxiety. They can help you develop coping strategies and techniques to manage your anxiety while driving.
 Remember, it's okay to feel scared and overwhelmed. It's normal to feel this way, especially when facing a fear like driving. But with time and practice, you can learn to manage your anxiety and become a confident driver.
 You're not alone in this, and there is support available to you. Keep pushing through, and don't give up!",1,205,41.16,90.16,63.35,10.54,13.67,24.39,94.63,75.61,58.54,14.63,8.78,0.98,0,6.34,0,0.98,5.85,14.63,4.39,1.46,16.1,8.29,6.83,9.27,0.98,19.02,7.8,6.83,5.37,1.46,3.41,0.49,16.59,0.98,15.61,6.34,0.49,1.95,2.44,0.49,2.93,0.49,10.73,4.88,5.85,6.83,1.95,4.88,4.88,0,0,0,13.66,4.39,2.44,0.49,0,0.49,0.98,8.78,0,0,0,0,0.49,0,0,0.49,2.44,0,0,2.44,0,0,1.95,0.98,0,0,0.49,0,0,0,0,0,0,0.98,0.49,0,0,0,0,0,6.34,13.66,0,4.88,5.37,0,0.49,2.93,1.46,1.46,9.27,1.95,0.98,0.49,0.49,0,0,16.1,5.85,5.37,0,1.46,3.41,0,0
21,anxiety,51,"anxiety while driving: do you guys have it? i get so anxious and overthink when i drive in crowded streets i feel like im gonna crash the car every second, i managed to get my drivers license by taking lots of pills so i was chill enough for the driving test.",mistral,"I'm really sorry to hear that you experience anxiety while driving in crowded streets. I can understand how overwhelming and frightening it can be to feel that way. It's important to remember that you're not alone in this, many people experience driving anxiety. The fact that you were able to get your license despite your anxiety is a great accomplishment. It's important to take care of yourself while driving. Deep breathing exercises, listening to calming music, or practicing progressive muscle relaxation can help reduce anxiety. Consider speaking with a mental health professional if your anxiety is impacting your daily life. Remember, it's okay to take things at your own pace and prioritize your safety and well-being.",1,116,26.1,92.44,49.88,60.88,14.5,31.03,93.1,68.97,49.14,18.97,10.34,1.72,0,8.62,0,0,8.62,12.93,2.59,0,11.21,10.34,2.59,6.03,0.86,21.55,8.62,0.86,4.31,0.86,2.59,0.86,13.79,0,13.79,5.17,1.72,2.59,1.72,0.86,3.45,1.72,14.66,8.62,6.03,8.62,2.59,6.03,6.03,0,0,0,13.79,3.45,2.59,0,0,0,0.86,8.62,0,0,0,0,0,0,0,0,4.31,1.72,0,2.59,0,0,5.17,4.31,0,2.59,1.72,0,0,0,0,0,0,2.59,0,0,0,0,0.86,0,6.9,10.34,0,2.59,4.31,0,2.59,0.86,3.45,2.59,9.48,0,0.86,0,0.86,0,0,15.52,6.9,3.45,0,0,4.31,0.86,0
22,anxiety,47,"I've noticed recently that I have started smiling when i'm in anxious, scary, or uncomfortable situations and it's ironically making me more anxious. I used to not do this and now I suddenly am and it's making me feel like I'm going crazy. Any thoughts or advice?",gpt4,"It's completely understandable to feel unsettled when you notice changes in your reactions to stress. What you're experiencing is actually a common response; some people smile or laugh in anxious situations as a coping mechanism. It's a way for the body to relieve tension and can sometimes be a subconscious effort to disarm an uncomfortable situation.
 
 You're not going crazy; your body is just responding in a way that might be unfamiliar to you. If this reaction is causing you additional anxiety, it might be helpful to explore stress-reduction techniques that work for you, such as deep breathing, mindfulness, or grounding exercises. Additionally, talking to a therapist could provide insight into why this reaction has started happening and help you develop strategies to manage your anxiety in a way that feels more comfortable for you.
 
 Remember, it's okay to seek support and it's a positive step towards understanding and managing your anxiety. You're doing great by reaching out and trying to understand your reactions.",1,164,46.59,96.84,55.64,20.23,20.5,32.32,94.51,69.51,53.66,15.24,8.54,0,0,8.54,0,0,6.71,14.02,6.1,0,14.02,11.59,3.66,6.71,0.61,20.12,7.93,1.83,3.05,0.61,2.44,0,22.56,0,22.56,6.1,5.49,1.83,4.27,1.22,2.44,0.61,10.37,4.88,4.88,6.71,1.83,4.27,3.66,0,0,0,14.02,5.49,1.83,0,0,0,2.44,8.54,0,0,0,0,0.61,0,0,0.61,1.22,0,0,1.22,0,0,3.66,1.83,0,0.61,0.61,0,0,0,0,0,0,0,0,0,0,0,0,0.61,3.66,12.8,1.83,2.44,7.32,0,0,1.83,2.44,1.83,9.15,1.83,0.61,0,0.61,0,0,14.63,4.88,3.66,0,0,4.27,1.83,0
22,anxiety,47,"I've noticed recently that I have started smiling when i'm in anxious, scary, or uncomfortable situations and it's ironically making me more anxious. I used to not do this and now I suddenly am and it's making me feel like I'm going crazy. Any thoughts or advice?",llama,"Thank you for sharing this with me. It sounds like you're experiencing a shift in your behavior and it's causing you distress. It's completely normal to feel anxious when we're in uncomfortable situations, and it's even more normal to feel like we're going crazy when we notice changes in our own behavior.
 Firstly, it's important to acknowledge that this is a common experience for many people, and it doesn't mean that you're going crazy or that there's anything wrong with you. It's possible that this change in behavior is a coping mechanism, and it may be helping you to feel more comfortable in these situations.
 One thing you might consider is practicing self-compassion and accepting that it's okay to feel anxious. You can also try to observe your thoughts and emotions without judgment, and see if you can find any patterns or triggers. This can help you to better understand your own behavior and find ways to manage it.
 Remember that you don't have to go through this alone, and it might be helpful to talk to a trusted friend, family member, or mental health professional about what you're experiencing. They can offer you support and guidance as you navigate this situation.",1,202,5.12,99,21.97,59.01,20.2,22.77,93.56,79.21,60.4,24.75,11.39,0.5,1.98,8.42,0,0.5,13.37,13.37,1.98,0.99,12.87,13.37,4.95,8.91,0.99,24.75,9.41,2.48,6.93,4.46,1.49,0.99,19.31,0,19.31,6.44,1.98,2.48,4.95,0.5,2.48,0.5,8.91,4.95,2.48,3.96,0.5,1.98,1.49,0,0.5,0,17.33,5.45,2.48,0.5,0,0.5,0.99,11.39,0,0,0,0,0.5,0,0,0.5,0.99,0,0,0.99,0,0,1.98,1.98,0,0.5,1.49,0,0,0,0,0,0,0.5,0.99,0,0,0,0,0,8.91,9.41,0.99,1.49,3.47,0.99,0.5,1.98,1.98,1.49,12.87,2.48,0.5,0,0.5,0,0,16.34,4.95,3.96,0,0,6.93,0.5,0
22,anxiety,47,"I've noticed recently that I have started smiling when i'm in anxious, scary, or uncomfortable situations and it's ironically making me more anxious. I used to not do this and now I suddenly am and it's making me feel like I'm going crazy. Any thoughts or advice?",mistral,"I'm sorry to hear that you're experiencing anxiety and that your attempts to cope with it through smiling are making you feel more uneasy. It's important to remember that everyone copes with anxiety differently, and what works for one person may not work for another. Smiling in response to anxiety is a common phenomenon known as ""smiling through the pain,"" and it's a way some people try to mask their emotions or make themselves feel better in the moment. However, if it's making you feel more anxious, it might be helpful to explore other coping strategies. Deep breathing exercises, progressive muscle relaxation, or mindfulness meditation are some techniques that may help you manage your anxiety more effectively. Remember, it's okay to ask for help and support when you need it. You're not alone in this, and there are resources available to help you.",1,143,22.39,78.87,65.26,64.31,20.43,25.87,96.5,76.22,56.64,18.88,8.39,0.7,0,6.29,0,1.4,10.49,13.99,2.8,0.7,13.29,10.49,4.2,7.69,1.4,23.78,9.79,4.9,5.59,2.1,3.5,0,23.08,0.7,22.38,7.69,2.8,1.4,4.2,0,6.29,1.4,13.29,7.69,4.9,8.39,2.8,4.9,4.2,0,0,0,17.48,7.69,4.2,0,0,0,1.4,9.09,0,0,0,0,0,0,0,0,3.5,1.4,0,2.1,0,0,7.69,6.99,2.1,2.8,2.1,0,0,0,0,0.7,0,0,0,0,0,0,0.7,0.7,4.9,8.39,0.7,0.7,4.2,0,0.7,2.1,2.1,2.8,9.79,2.1,0.7,0,0.7,0,0,16.78,4.9,5.59,0,0,4.9,1.4,0
23,anxiety,50,"My mom flies back home today and planes scare me so much. I've never been on a plane myself because of this, but everyone in my family has flown numerous times and every time they get on a plane I'm a nervous wreck until they land I can't even sleep",gpt4,"I completely understand how you're feeling. It's natural to worry about the safety of our loved ones, especially when they're traveling in a way that makes us anxious. It's important to remember that flying is one of the safest modes of transportation, and there are countless flights every day that arrive safely at their destinations. 
 
 While your mom is in the air, it might help to engage in activities that you find calming or distracting. This could be anything from reading a book, watching a favorite show, or practicing deep breathing exercises. Remember, it's okay to feel this way, and reaching out for support is a great step. If you find that this anxiety is significantly impacting your life, it might be helpful to speak with a professional who can provide you with strategies to manage these feelings. Take care of yourself, and I'm here if you need to talk more about it.",1,153,29.85,95.68,69.4,95.42,19.13,22.88,96.08,79.74,58.82,20.26,9.8,1.31,1.31,5.23,0,1.31,10.46,15.69,5.23,0.65,14.38,11.11,5.88,5.88,0,24.84,6.54,3.27,5.23,3.92,1.31,0,16.99,0.65,16.34,5.88,1.96,1.96,4.58,0.65,2.61,1.31,9.8,7.84,1.96,3.27,1.31,1.96,1.96,0,0,0,15.69,4.58,2.61,0,0,0,1.31,10.46,1.96,0,0.65,0,0,0,0,0,1.96,0,0,1.96,0,0,1.31,1.31,0,1.31,0,0,0,0,0,0.65,0,0.65,0,0,0,0,1.31,0,8.5,15.69,1.31,3.92,7.19,1.31,0,1.96,1.96,1.96,10.46,1.31,0.65,0,0.65,0,0,15.03,5.23,5.88,0,0,3.92,0,0
23,anxiety,50,"My mom flies back home today and planes scare me so much. I've never been on a plane myself because of this, but everyone in my family has flown numerous times and every time they get on a plane I'm a nervous wreck until they land I can't even sleep",llama,"Oh my gosh, I totally understand! It's completely normal to feel anxious about something that you've never experienced before, especially when it comes to something as big as flying. It's great that you have a supportive family who have flown numerous times, but it's understandable that it can still be stressful for you.
 Can I offer a virtual hug? 🤗 It sounds like you're feeling really overwhelmed by the thought of your mom flying home today, but remember that you're not alone. Many people experience flight anxiety, and there are ways to manage it. Have you tried any relaxation techniques, like deep breathing or visualization, to help calm your nerves? Sometimes, just talking about your fears can help you feel more in control.
 Remember that it's okay to feel scared, and it's okay to take things one step at a time. You can start by focusing on one thing at a time, like getting to the airport or finding your gate. And if you need someone to talk to, I'm here to listen and offer support. You got this! 💪",1,178,15.81,91.24,57.08,36.25,13.69,18.54,96.63,79.21,59.55,21.91,10.67,2.25,0,7.87,0,0,11.24,12.36,3.37,1.12,14.61,10.11,7.3,7.3,1.12,22.47,7.87,3.37,3.93,2.81,0.56,0.56,18.54,0.56,17.98,5.62,0.56,2.81,4.49,1.69,3.37,1.12,7.87,4.49,3.37,4.49,1.12,3.37,3.37,0,0,0,15.17,5.06,2.25,0,0,0,1.12,9.55,0.56,0,0.56,0,0.56,0,0,0.56,1.12,0.56,0.56,0,0,0,1.12,0,0,0,0,0,0,0,0,0.56,0,1.69,0,0,0,0,0,0,13.48,11.24,1.12,3.37,3.93,0.56,1.12,2.25,3.37,2.81,9.55,0,1.69,0,1.12,0.56,0,17.98,4.49,6.18,1.12,1.12,5.06,0,1.12
23,anxiety,50,"My mom flies back home today and planes scare me so much. I've never been on a plane myself because of this, but everyone in my family has flown numerous times and every time they get on a plane I'm a nervous wreck until they land I can't even sleep",mistral,"I'm really sorry to hear that you experience significant anxiety whenever your family members fly. It's understandable to feel worried about something that makes you uncomfortable, especially when it involves the safety of your loved ones. You're not alone in this feeling, as many people have a fear of flying. It might be helpful to explore some coping strategies, such as deep breathing exercises, grounding techniques, or progressive muscle relaxation, to manage your anxiety during this time. Additionally, you could consider seeking support from a mental health professional, who can provide you with additional tools and resources to help you manage your fear. Remember, it's okay to ask for help and take care of yourself during this experience.",1,118,33.89,99,30.14,60.16,19.67,27.97,94.92,71.19,52.54,19.49,11.02,0.85,0,9.32,0,0,8.47,12.71,2.54,0,15.25,7.63,5.93,5.93,0.85,19.49,7.63,2.54,5.08,4.24,0.85,0,16.95,0,16.95,5.93,0.85,1.69,2.54,0.85,1.69,0.85,12.71,7.63,5.08,6.78,1.69,5.08,4.24,0,0,0,20.34,6.78,5.08,0,0,0,0.85,12.71,1.69,0,0,0,0,0,0,0,2.54,0.85,0,1.69,0,0,5.08,4.24,0,1.69,2.54,0,0,0,0,0,0,0.85,0,0,0,0,0.85,0.85,5.93,7.63,0.85,2.54,1.69,0,0.85,1.69,4.24,1.69,6.78,0.85,0.85,0,0.85,0,0,16.1,5.08,7.63,0,0,3.39,0,0
24,anxiety,55,"Panic attack or allergies? I woke up in the middle of the night and I couldn't breathe. I start to hyperventilate and then my heart started beating fast and I started sweating. Could this Have been allergies or a panic attack? My oxygen levels were at 99% and no, I do not have sleep apnea.",gpt4,"It sounds like you had a really frightening experience waking up like that. It's understandable to feel concerned about your symptoms. While I'm not a doctor, the symptoms you're describing could be indicative of either a panic attack or an allergic reaction, as both can cause difficulty breathing, rapid heartbeat, and sweating. However, the fact that your oxygen levels were at 99% is reassuring and suggests that your airways were not significantly compromised, which might be more suggestive of a panic attack. Nevertheless, it's important to consult with a healthcare professional to get a proper evaluation. They can help determine the cause and provide you with the appropriate treatment or strategies to manage your symptoms. Remember, it's always better to err on the side of caution when it comes to your health. Take care.",1,134,45.91,66.39,28.11,12.43,16.75,26.12,92.54,67.91,56.72,14.18,7.46,0.75,0,5.97,0,0.75,6.72,17.16,8.96,0.75,13.43,11.19,5.22,8.21,1.49,17.91,5.97,1.49,2.99,0.75,1.49,0.75,19.4,0.75,18.66,3.73,2.24,2.24,2.24,0.75,5.97,0.75,8.96,3.73,4.48,4.48,0,3.73,3.73,0,0,0,13.43,6.72,2.24,0,0,0,2.99,6.72,0,0,0,0,0,0,0,0,2.24,0,0,2.24,0,0,8.96,7.46,0.75,0,2.99,0,0,0,0,0,0,1.49,0,0,0,0,0.75,0,4.48,5.97,1.49,1.49,2.24,0,0.75,0.75,2.99,2.99,8.21,0.75,0,0,0,0,0,16.42,5.97,5.97,0,0,3.73,0.75,0
24,anxiety,55,"Panic attack or allergies? I woke up in the middle of the night and I couldn't breathe. I start to hyperventilate and then my heart started beating fast and I started sweating. Could this Have been allergies or a panic attack? My oxygen levels were at 99% and no, I do not have sleep apnea.",llama,"Sorry to hear that you had a difficult night. It's understandable to feel scared and unsure about what happened. Both allergies and panic attacks can cause symptoms like difficulty breathing, hyperventilation, and a racing heart. However, there are some key differences between the two that may help you better understand what happened.
 Allergies typically cause symptoms like sneezing, congestion, and itchy eyes, and they can be triggered by specific substances like pollen or dust mites. Panic attacks, on the other hand, are episodes of intense fear or anxiety that can be triggered by a variety of factors, including stress, trauma, or certain situations.
 Given that your oxygen levels were normal and you don't have sleep apnea, it's possible that you experienced a panic attack. However, it's also possible that you had an allergic reaction or another medical condition that caused your symptoms.
 I would recommend that you speak with a healthcare professional to rule out any underlying medical conditions and to discuss your symptoms in more detail. In the meantime, it may be helpful to practice some relaxation techniques, such as deep breathing or meditation, to help manage your anxiety and reduce the likelihood of future panic attacks.",1,198,43.59,63.96,8.65,1,19.8,30.3,91.92,63.64,51.52,13.64,6.06,0.51,0,5.05,0,0.51,7.58,15.66,5.05,0.51,11.62,9.6,3.03,8.59,0.51,14.65,7.58,3.54,2.53,1.01,1.01,0.51,19.7,0,19.7,2.02,3.03,2.02,6.57,0,5.56,0,11.11,3.03,8.08,7.58,0.51,7.07,6.57,0,0,0,9.09,3.54,2.02,0,0,0,1.01,5.56,0,0,0,0,0,0,0,0,2.02,1.01,0,1.01,0,0,15.15,12.63,3.54,0.51,4.55,0,0,0,0,0,0,0,1.01,0,0,0,0,0,3.54,5.05,0,0,3.03,0.51,0.51,1.01,1.52,4.04,5.56,1.52,0,0,0,0,0,15.15,5.05,8.08,0,0,2.02,0,0
24,anxiety,55,"Panic attack or allergies? I woke up in the middle of the night and I couldn't breathe. I start to hyperventilate and then my heart started beating fast and I started sweating. Could this Have been allergies or a panic attack? My oxygen levels were at 99% and no, I do not have sleep apnea.",mistral,"I'm sorry to hear that you had a distressing experience last night. Based on the symptoms you described, it's possible that it could have been either an allergic reaction or a panic attack. Allergic reactions can cause symptoms such as difficulty breathing, rapid heartbeat, and sweating. Panic attacks, on the other hand, are characterized by feelings of fear or anxiety, rapid heartbeat, and hyperventilation. It's important to note that only a healthcare professional can make an accurate diagnosis. If you're unsure, consider keeping a record of your symptoms and speaking with your doctor. In the meantime, try to practice relaxation techniques, such as deep breathing or progressive muscle relaxation, to help manage any anxiety or stress you may be experiencing.",1,120,59.67,59.9,23.65,1,17.14,31.67,91.67,62.5,48.33,10.83,5.83,0.83,0,5,0,0,5,15.83,7.5,0,10.83,10.83,0.83,9.17,0,18.33,9.17,0,2.5,0.83,1.67,0,20.83,0,20.83,2.5,4.17,3.33,7.5,0,5.83,0,12.5,4.17,8.33,9.17,1.67,7.5,7.5,0,0.83,0,8.33,3.33,1.67,0,0,0,1.67,5,0,0,0,0,0,0,0,0,4.17,1.67,0,2.5,0,0,13.33,9.17,1.67,0,3.33,0,0,0,0,0,0,0,0,0,0,0,0,0,2.5,5,0,1.67,1.67,0,0.83,0.83,5,1.67,5.83,0.83,0,0,0,0,0,18.33,5.83,9.17,0,0,3.33,0,0
25,anxiety,55,How do I support my girlfriend as best as possible? My girlfriend has pretty bad anxiety. Her family isn't very helpful and she often turns to me for support. I really care about her and I want to do everything I can to support her. Any tips/guidance/places to research are helpful. Thank you so much!,gpt4,"It's wonderful that you're seeking ways to support your girlfriend through her anxiety. Being there for her is already a significant step. Here are a few tips to consider:
 
 1. **Listen Actively**: Sometimes, just being heard can be incredibly soothing. Let her share her feelings without judgment or the immediate need to fix the situation.
 
 2. **Learn About Anxiety**: Understanding what anxiety is and how it affects people can help you empathize with her experience. Websites like the Anxiety and Depression Association of America (ADAA) offer great resources.
 
 3. **Encourage Professional Help**: If she's open to it, encourage her to seek help from a mental health professional who can provide tailored strategies and support.
 
 4. **Self-Care**: Encourage activities that promote relaxation and well-being, such as exercise, meditation, or hobbies she enjoys.
 
 5. **Set Boundaries**: It's important for your own well-being to set boundaries. Supporting her doesn't mean you have to be available at all times or take on her anxiety as your own.
 
 6. **Patience and Reassurance**: Be patient with her and provide reassurance when she's feeling anxious, but avoid enabling behaviors that reinforce her anxiety.
 
 Remember, while you can be a pillar of support, it's also important for her to develop strategies to manage her anxiety independently. Encourage her to build a support network, including friends, family, or support groups, so she has multiple sources of help. Your understanding and support can make a significant difference in her journey to manage anxiety.",1,243,35.67,92.24,1,96.49,12.15,35.39,90.53,61.32,48.97,14.81,11.11,0,0,3.29,7.41,0,3.7,13.58,3.7,2.47,12.35,9.47,4.94,7.82,0.41,17.28,5.35,1.23,8.64,6.17,1.23,1.23,15.23,0.41,14.81,4.12,2.06,2.47,2.47,0.41,3.7,0.41,14.81,10.29,4.12,6.58,2.06,4.12,3.7,0,0.41,0,23.46,11.52,7.41,0.41,0,0,0,11.93,0,0.82,7.82,0,0.41,0,0,0.41,3.29,1.23,0,2.06,0,0,3.7,3.7,0,2.47,1.23,0,0,0,0,1.23,0,0.41,0,0,0,0,0.41,0.82,4.12,4.53,1.23,0.41,1.65,0,0.82,0.82,2.47,1.23,8.23,0.82,0,0,0,0,0,30.86,8.23,4.94,0,0,2.88,14.81,0
25,anxiety,55,How do I support my girlfriend as best as possible? My girlfriend has pretty bad anxiety. Her family isn't very helpful and she often turns to me for support. I really care about her and I want to do everything I can to support her. Any tips/guidance/places to research are helpful. Thank you so much!,llama,"Thank you for reaching out for support! It's amazing that you want to be there for your girlfriend during this challenging time. Living with anxiety can be incredibly difficult, and having a supportive partner like you can make a big difference.
 Firstly, it's essential to understand that anxiety is not something that can be fixed or cured, but it can be managed with the right tools and support. Here are some tips that may help you support your girlfriend:
 
 1. Listen without judgment: Sometimes, all your girlfriend needs is someone to listen to her without judgment. Allow her to express her feelings and thoughts without interrupting or offering solutions.
 2. Validate her emotions: Let her know that her feelings are valid and that you're there to support her. Acknowledge the challenges she's facing and offer words of encouragement.
 3. Offer practical help: Help her with daily tasks or errands that may be overwhelming for her. This can include grocery shopping, cooking, or cleaning.
 4. Encourage self-care: Encourage your girlfriend to practice self-care activities that help her relax and reduce stress, such as exercise, meditation, or yoga.
 5. Educate yourself: Learn about anxiety and its effects on individuals. This will help you understand what your girlfriend is going through and provide more effective support.
 
 Remember that everyone's experience with anxiety is different, so it's essential to listen to your girlfriend's specific needs and concerns. Be patient, understanding, and supportive, and know that your efforts will make a significant difference in her life.
 Additionally, there are many resources available online that can provide helpful information and support for both of you. Some examples include the National Alliance on Mental Illness (NAMI) and the Anxiety and Depression Association of America (ADAA).
 Remember to take care of yourself as well, as supporting a partner with anxiety can be emotionally draining. Seek support from friends, family, or a therapist if needed.",1,316,30.15,94.58,1.68,90.96,13.17,34.81,93.99,68.67,51.9,16.14,8.86,0,0,5.06,3.8,0,7.28,15.82,2.85,1.9,12.34,9.81,4.11,8.23,0.32,20.57,6.01,2.53,8.86,6.65,1.9,0.32,18.04,0.63,17.41,4.75,1.27,3.48,3.8,0.32,4.75,0.63,12.03,8.23,3.16,4.11,0.63,2.85,2.53,0,0.32,0,23.42,11.08,7.28,0.32,0,0,0.63,12.34,0,2.22,5.7,0,0.32,0,0,0.32,3.16,0.95,0,1.9,0.32,0,3.8,2.85,0,1.27,1.27,0,0,0.63,0,1.58,0.32,0.32,0,0,0,0,0,0.95,4.43,4.75,1.27,0.63,2.53,0,0.95,0.63,0.95,1.58,7.28,1.58,0,0,0,0,0,18.99,7.28,5.38,0,0.32,2.22,3.8,0
25,anxiety,55,How do I support my girlfriend as best as possible? My girlfriend has pretty bad anxiety. Her family isn't very helpful and she often turns to me for support. I really care about her and I want to do everything I can to support her. Any tips/guidance/places to research are helpful. Thank you so much!,mistral,"I'm glad that you're looking for ways to support your girlfriend through her anxiety. Here are some tips that may help:

1. Listen actively: Be present and listen to her without judgment. Allow her to express her feelings and validate her emotions.
2. Be patient: Anxiety can be overwhelming, and it may take time for her to feel better. Be patient and understanding.
3. Offer reassurance: Let her know that you believe in her ability to cope and that you're there for her.
4. Encourage self-care: Encourage her to engage in activities that help her relax and reduce stress, such as meditation, yoga, or taking a warm bath.
5. Encourage professional help: If her anxiety is severe, encourage her to seek professional help from a mental health professional.
6. Educate yourself: Learn as much as you can about anxiety and how to support someone with anxiety. Websites like Anxiety and Depression Association of America (ADAA) and National Alliance on Mental Illness (NAMI) are good resources.
7. Practice self-care: Make sure you're taking care of yourself as well. Supporting someone with anxiety can be emotionally taxing, so it's important to prioritize your own well-being.",1,193,31.82,98.42,1,76.5,10.16,29.53,92.75,61.66,49.22,16.58,11.92,0.52,0,4.66,6.74,0,4.66,12.95,1.04,3.63,14.51,9.33,4.15,8.29,0,17.1,4.66,1.04,7.77,5.7,1.04,1.04,12.44,0,12.44,4.66,1.04,1.55,3.11,0,1.55,0,16.06,9.33,5.7,8.29,2.07,5.18,4.66,0,0.52,0,21.76,8.81,6.22,0,0,0,0,13.47,0,0.52,7.25,0,0.52,0,0,0.52,5.18,2.07,0,3.11,0,0,7.77,7.77,1.04,2.59,3.63,0,0,0,0,0,0,1.55,0,0,0.52,0,0,1.04,3.63,6.74,3.63,0,2.07,1.04,1.04,1.04,0,0,5.7,2.07,0,0,0,0,0,23.32,9.84,3.11,0,0,2.59,7.77,0
26,anxiety,62,"how to be social? how do people talk to others without focusing on what your hands are doing or like practicing in your head about what you want to say over and over again
 
 i really want to be able to socialise without being awkward and anxious that i wont have anything to talk about and create an awkward atmosphere :(",gpt4,"It's completely natural to feel a bit anxious about social interactions, especially if you're not used to them or if you're an overthinker. Remember that many people feel the same way, and it's okay to be a little awkward sometimes – it's part of being human.
 
 To become more comfortable in social settings, start with small steps. Begin by putting yourself in low-pressure social situations where you can practice making small talk. This could be a casual meet-up with a friend or a brief conversation with a neighbor. Focus on being present in the moment rather than rehearsing what to say. Listen actively to the other person, which can help take the pressure off you to do all the talking.
 
 Also, remember that your hands are just one part of your body language. It's fine to use them naturally as you speak, or simply let them rest comfortably. With practice, you'll find that your focus will shift more to the interaction itself rather than what your hands are doing.
 
 Lastly, it's okay not to have something to say all the time. Sometimes, sharing a moment of silence can be comfortable and natural. Be kind to yourself as you learn and grow in your social skills. It's a journey, and each step forward is a success.",1,214,47.79,84.51,37.43,56.71,15.29,18.22,94.86,78.5,58.88,14.95,7.94,0,0,6.54,0,1.4,7.01,15.89,7.94,0.47,14.49,12.15,5.14,6.54,0.93,21.96,9.81,5.14,4.21,2.34,1.87,0,18.69,0.93,17.76,2.8,1.87,1.87,3.74,0.93,6.54,0.93,4.21,3.27,0.93,1.87,1.4,0.47,0.47,0,0,0,16.82,6.07,0.47,0,0,0,3.27,9.35,0,0,0,0,0,0,0,0,2.34,0.47,0.47,1.4,0,0,1.4,0,0,0,0,0,0,0,0,0,0,0.47,0,0,0,0.47,0,0,6.54,8.41,1.4,1.4,3.74,0,0.93,0.93,3.74,1.4,7.48,0.93,0.93,0,0.93,0,0,16.36,6.54,4.67,0,0,4.21,0.93,0
26,anxiety,62,"how to be social? how do people talk to others without focusing on what your hands are doing or like practicing in your head about what you want to say over and over again
 
 i really want to be able to socialise without being awkward and anxious that i wont have anything to talk about and create an awkward atmosphere :(",llama,"Hey there! I totally understand how you feel. It can be tough to navigate social situations, especially when we're worried about what to say or do. Here are a few tips that might help:
 
 1. Practice active listening: Instead of focusing on what you're going to say next, try really listening to the other person. Ask follow-up questions and show genuine interest in their thoughts and experiences. This can help you stay present and engaged in the conversation.
 2. Find common ground: Look for things you have in common with the other person, whether it's a shared hobby, interest, or experience. This can give you something to talk about and help you feel more connected.
 3. Be yourself: It's okay to be a little awkward sometimes! Everyone is, and it's a normal part of socializing. Instead of trying to be someone you're not, try being yourself and letting your personality shine through.
 4. Take it one step at a time: Don't put too much pressure on yourself. Instead of worrying about the whole conversation, try to focus on one thing at a time. Ask a question, listen to the other person's response, and then respond yourself.
 
 Remember, socializing is a skill that takes practice, and it's okay if you don't get it right all the time. Just be yourself, be open-minded, and try to have fun!",1,226,31.25,86.03,14.91,25.98,11.3,22.57,93.36,78.76,58.41,15.49,7.52,0.44,0.44,6.19,0,0.44,7.96,12.83,6.19,2.65,12.39,11.5,6.64,6.64,1.33,24.78,9.29,4.42,5.75,2.21,3.54,0,19.47,0.88,18.58,4.42,1.33,3.54,3.98,0.88,5.31,0.44,4.87,2.65,2.21,1.33,0.44,0.88,0.88,0,0,0,17.7,7.52,1.33,0,0,0.44,4.87,9.29,0,0,0,0,0,0,0,0,2.21,0.88,0,1.33,0,0,0,0,0,0,0,0,0,0,0,0,0,1.33,0,0,0,0,0,1.33,8.41,9.29,2.21,0.88,3.1,1.77,1.33,0.88,1.77,0.88,8.41,1.33,1.33,0.44,0.88,0,0,22.57,7.52,6.19,0,1.33,4.42,3.1,0
26,anxiety,62,"how to be social? how do people talk to others without focusing on what your hands are doing or like practicing in your head about what you want to say over and over again
 
 i really want to be able to socialise without being awkward and anxious that i wont have anything to talk about and create an awkward atmosphere :(",mistral,"I understand that social situations can be challenging and anxiety-provoking for some people. It's normal to feel self-conscious about our actions and words at times. However, it's important to remember that most people are focused on themselves and their own thoughts and concerns, rather than critiquing your every move.
To help improve your social skills, try practicing active listening and asking open-ended questions to show genuine interest in what others have to say. Focus on the conversation and the other person, rather than your own thoughts and anxieties. Remember that it's okay to have quiet moments in a conversation and that silence doesn't necessarily mean that things are awkward.
Additionally, consider engaging in activities that allow for more natural social interaction, such as joining a club or group based on a shared interest, volunteering, or attending social events. These opportunities can help you build confidence and make connections with others.
Remember, everyone experiences social anxiety at times, and it's okay to ask for help or support when needed. You're not alone in this, and with practice and patience, you can improve your social skills and build meaningful relationships.",1,188,31.62,68.05,27.91,83.95,18.8,28.19,92.55,70.21,51.6,14.89,5.85,0.53,0.53,3.72,0,1.06,9.04,13.3,2.66,0,13.3,7.45,4.26,11.17,1.06,18.09,10.64,2.13,12.23,5.32,5.32,1.6,19.68,1.06,18.62,6.38,1.6,2.66,2.13,0.53,5.32,1.6,8.51,6.38,2.13,2.13,0.53,1.6,1.6,0,0,0,20.21,9.04,3.19,0.53,0,0,3.19,7.45,0,0,0,0,0,0,0,0,2.66,0.53,0,2.13,0,0,0,0,0,0,0,0,0,0,0,1.6,0,0,0,0,0,0.53,0,0.53,4.79,6.91,1.06,0.53,2.66,0.53,1.6,0.53,2.13,2.66,6.38,1.06,1.06,0,1.06,0,0,16.49,5.32,6.38,0,0,3.19,1.6,0
27,anxiety,61,Why can't I ever relax and enjoy myself? I try have a couple drinks with friends and I get a feeling of guilt like I shouldn't be doing this and get anxiety like you should be sleeping it's past your bed time I just want to enjoy it I'm trying but my mind keeps going to you should go to bed,gpt4,"It sounds like you're experiencing a lot of internal pressure and it's making it difficult for you to unwind and enjoy your leisure time. It's not uncommon to feel guilty or anxious about taking time for yourself, especially if you have a lot on your plate or high expectations for productivity. Remember, self-care and relaxation are important for your overall well-being. It's okay to give yourself permission to enjoy these moments with friends. 
 
 If you find these feelings overwhelming, it might be helpful to explore what's behind them. Sometimes, setting clear boundaries for work and leisure can help, as can establishing a routine that includes relaxation as a valuable part of your day. If the anxiety persists, consider speaking with a professional who can provide strategies to manage these feelings. You deserve to enjoy your life and the company of your friends without guilt. Take care of yourself, and be gentle with your thoughts.",1,154,50.99,98.51,20.79,50.09,17.11,31.17,95.45,71.43,54.55,18.18,11.04,0,0,9.74,0,0.65,7.14,12.99,4.55,0,16.88,8.44,1.95,8.44,0.65,16.88,7.14,3.9,5.19,1.95,2.6,0.65,18.83,0,18.83,5.84,1.3,2.6,4.55,0,5.19,0.65,11.04,6.49,4.55,5.84,1.95,3.9,1.95,0,1.3,0,18.83,5.19,1.95,0,0,0.65,0.65,12.34,0,1.3,0,0,0,0,0,0,5.19,2.6,0,2.6,0,0,1.3,1.3,0,1.3,0,0,0,0,0,0,0,1.3,0,0,0,0,0,0.65,9.74,5.19,0,0.65,1.95,0,0.65,1.3,2.6,1.3,9.09,1.3,0.65,0,0.65,0,0,14.94,5.84,4.55,0,0,3.25,1.3,0
27,anxiety,61,Why can't I ever relax and enjoy myself? I try have a couple drinks with friends and I get a feeling of guilt like I shouldn't be doing this and get anxiety like you should be sleeping it's past your bed time I just want to enjoy it I'm trying but my mind keeps going to you should go to bed,llama,"Hey there! It sounds like you're struggling with feeling guilty and anxious when you try to relax and have a good time. It's totally normal to feel this way, especially if you're someone who tends to prioritize responsibilities and self-care. It's important to remember that it's okay to take time for yourself and enjoy yourself, even if it's past your bedtime. It's important to prioritize your own happiness and well-being, and it's okay to say no to things that don't serve you.
 It might be helpful to try and reframe your thinking around relaxation and self-care. Instead of feeling guilty for taking time for yourself, try to focus on the positive aspects of taking a break and doing things that bring you joy. It's also important to remember that it's okay to say no to things that don't serve you, and to prioritize your own needs and desires.
 Remember that it's okay to feel anxious and guilty sometimes, and that these feelings are normal. But it's also important to be kind to yourself and to prioritize your own well-being. You deserve to enjoy yourself and take time for yourself, and it's okay to do so.",1,195,6.63,98.04,4.42,51.86,17.73,22.05,94.87,78.97,60,23.08,9.74,0,0,9.23,0,0,13.33,9.74,1.54,0,15.38,11.28,5.13,11.79,2.05,22.05,7.69,0,3.59,0,1.54,2.05,14.87,1.03,13.85,5.64,0.51,3.08,2.56,0.51,2.05,1.54,10.77,6.15,4.1,7.69,3.59,3.59,1.03,0,2.05,0,13.33,3.08,0.51,0,0,0.51,1.54,10.26,0,0,0,0,0,0,0,0,1.54,1.03,0,0.51,0,0,2.05,2.05,0,2.05,0,0,0,0,0,0.51,0.51,2.05,0,0,0,0,0,0,11.28,4.62,0.51,0.51,1.54,0,0.51,1.54,2.05,2.56,12.31,0.51,3.08,0.51,2.56,0,0,18.97,5.13,3.59,0,0.51,7.69,2.05,0
27,anxiety,61,Why can't I ever relax and enjoy myself? I try have a couple drinks with friends and I get a feeling of guilt like I shouldn't be doing this and get anxiety like you should be sleeping it's past your bed time I just want to enjoy it I'm trying but my mind keeps going to you should go to bed,mistral,"I'm really sorry to hear that you're experiencing guilt and anxiety when trying to relax and enjoy yourself, even something as simple as having a few drinks with friends. It's important to remember that everyone deserves time to unwind and take care of themselves. It's normal for thoughts about responsibilities or bedtime to come up, but try not to let them overshadow the present moment. You might find it helpful to practice mindfulness techniques, such as deep breathing or progressive muscle relaxation, to help calm your mind and focus on the present. Remember, it's okay to take a break and give yourself permission to enjoy yourself. If these feelings persist, it may be helpful to speak with a mental health professional for additional support.",1,124,53.75,79.99,17.19,97.31,20.67,26.61,95.16,72.58,52.42,15.32,7.26,0.81,0,4.84,0,1.61,8.06,8.87,4.03,0,17.74,7.26,3.23,10.48,0.81,20.16,7.26,1.61,6.45,1.61,3.23,1.61,18.55,0.81,17.74,4.03,1.61,2.42,4.84,0.81,4.03,1.61,11.29,8.87,2.42,4.03,2.42,1.61,0.81,0,0,0,16.13,8.06,4.84,0,0,0.81,0.81,8.06,0,0.81,0,0,0,0,0,0,4.03,1.61,0,2.42,0,0,4.84,2.42,0,0.81,1.61,0,0,0.81,0,0,0,1.61,0,0,0,0,0,0,8.06,6.45,1.61,0.81,2.42,0,0.81,0.81,3.23,3.23,4.84,1.61,0.81,0,0.81,0,0,13.71,4.84,4.84,0,0,4.03,0,0
28,anxiety,75,I am going to the dentist today. I've always been afraid of going but it's just become worse the older I get. I'm so afraid of having a panic attack or getting anxiety while there. It would be so embarrassing. My grandma is driving me there and will be in the waiting room but she haven't experienced when i get anxious before. That just stresses me out even more. Does anyone have any helpful tips?,gpt4,"It's completely understandable to feel anxious about going to the dentist, especially if it's something that has been a source of fear for you. Remember that it's okay to feel this way, and many people share this apprehension. One helpful tip is to communicate your fears with your dentist or the dental staff. They are trained to help patients who are anxious and can often provide reassurances or adjustments to make the experience more comfortable for you.
 
 Additionally, consider practicing some relaxation techniques before and during the appointment, such as deep breathing or progressive muscle relaxation. You can also bring a stress ball or a personal object that comforts you. It might also be helpful to arrange a signal with your dentist to indicate if you need a break during the procedure.
 
 Let your grandma know about your anxiety; she cares about you and would likely want to support you in any way she can. Sometimes just knowing someone is there for you can be a great source of comfort. Remember, taking care of your dental health is important, and you're taking a brave step by going to your appointment today. You've got this!",1,194,37.9,99,6.56,82.53,17.64,23.2,94.85,76.29,57.73,17.01,10.82,0,0,8.76,1.03,0.52,6.19,15.98,6.19,0.52,13.92,10.31,5.67,7.73,0,23.71,7.22,2.06,2.06,1.55,0.52,0,19.07,0,19.07,4.12,1.55,3.61,7.22,0.52,3.61,1.03,11.34,7.73,3.61,6.19,2.58,3.61,3.61,0,0,0,19.59,6.19,3.09,0,0,0.52,0.52,13.4,0.52,0,1.55,0,0,0,0,0,2.58,1.03,0,1.55,0,0,4.64,2.58,0,0,0,0,0,0,0,0.52,0.52,1.55,0,0,0,0,0.52,0,5.15,5.15,0.52,1.03,2.58,0,0,1.03,3.09,3.09,9.28,2.58,0.52,0,0.52,0,0,11.86,5.15,3.09,0,0.52,2.58,0.52,0
28,anxiety,75,I am going to the dentist today. I've always been afraid of going but it's just become worse the older I get. I'm so afraid of having a panic attack or getting anxiety while there. It would be so embarrassing. My grandma is driving me there and will be in the waiting room but she haven't experienced when i get anxious before. That just stresses me out even more. Does anyone have any helpful tips?,llama,"Oh my goodness, I completely understand your fear and anxiety about going to the dentist! It's completely normal to feel that way, and it's amazing that you're taking steps to face your fear. First of all, it's great that your grandma will be there to support you - she may not have experienced your anxiety before, but her presence can still be comforting.
 One helpful tip that might help you feel more prepared and in control is to talk to your dentist ahead of time about your fears and anxiety. They may be able to explain what will happen during the appointment and answer any questions you have, which can help you feel more informed and prepared. Additionally, you might consider bringing a friend or family member with you for support - having someone you trust there can make a big difference.
 Finally, it might be helpful to practice some relaxation techniques before your appointment, such as deep breathing or visualization. These can help you calm your nerves and feel more centered. Remember, it's okay to feel scared and it's completely normal to feel anxious - you're not alone! Take care and good luck today!",1,192,9.51,98.46,26.04,83,19.2,21.35,96.35,76.04,59.38,19.27,11.98,1.04,0,9.38,1.04,0.52,7.29,14.58,2.08,1.04,11.46,13.54,5.73,7.81,1.04,26.04,6.77,4.17,4.69,3.13,1.04,0.52,19.27,0.52,18.75,6.77,1.04,2.08,5.21,1.56,3.65,0.52,12.5,8.33,4.17,7.29,2.6,4.17,4.17,0,0,0,20.31,7.29,4.17,0,0,0,2.08,12.5,0.52,0,1.56,0,0,0,0,0,1.04,0.52,0,0.52,0,0,2.6,1.04,0,0,0,0,0,0,0,0,0,1.04,0,0,0,0,0.52,0,10.42,7.29,0,1.04,2.6,0.52,0,3.13,2.6,2.08,9.38,6.25,1.04,0,0.52,0.52,0,15.1,3.65,4.69,0,1.56,3.65,1.56,0
28,anxiety,75,I am going to the dentist today. I've always been afraid of going but it's just become worse the older I get. I'm so afraid of having a panic attack or getting anxiety while there. It would be so embarrassing. My grandma is driving me there and will be in the waiting room but she haven't experienced when i get anxious before. That just stresses me out even more. Does anyone have any helpful tips?,mistral,"I'm really sorry to hear that you're feeling anxious about your upcoming dentist appointment. It's completely normal to feel apprehensive about dental visits, and your feelings are valid. Here are some tips that might help:

1. Deep breathing: Take slow, deep breaths in through your nose and out through your mouth. This can help calm your body and reduce anxiety.
2. Distraction: Bring a book, music, or headphones to help take your mind off the appointment.
3. Communication: Let your dentist and grandma know how you're feeling. They may be able to provide additional support or accommodations.
4. Positive self-talk: Remind yourself that you've made it through appointments before and that this one will be no different.
5. Progressive muscle relaxation: Tense and release different muscle groups in your body to help reduce tension and anxiety.

Remember, it's okay to feel anxious, and there are resources and people available to help you through it. You're not alone in this experience. Good luck with your appointment!",1,165,22.17,97.86,33.4,58.17,9.71,26.06,93.33,66.06,48.48,16.97,10.3,0.61,0,9.09,0,0.61,6.67,12.73,1.21,3.64,12.12,9.7,4.85,7.27,1.21,16.36,11.52,1.82,4.24,3.64,0.61,0,13.94,0.61,13.33,4.85,1.21,0.61,3.03,1.21,3.03,1.21,10.91,6.67,4.24,4.85,1.82,3.03,3.03,0,0,0,18.18,6.67,4.24,0,0,0,0.61,10.91,0.61,0,0.61,0,0.61,0,0,0.61,2.42,1.21,0,1.21,0,0,6.67,1.21,0,0,0,0,0,0,0,0,0,1.21,0,0,0,0,1.21,0,7.27,12.12,0.61,1.21,4.85,0,1.21,4.24,1.82,1.82,7.88,2.42,0.61,0,0.61,0,0,22.42,9.7,3.64,0,0.61,4.24,4.24,0
29,anxiety,91,These past few days my anxiety has been through the roof because I'm meeting my long distance boyfriend for the first time and I'm over thinking every little thing and its causing me to not sleep to feel sick all the time and it makes me sit in the bathroom which is my safe space and I obviously know why my anxiety is playing up but its never been this bad im sweating with mind racing thoughts and I was wondering if anyone had any advice or has been through this?,gpt4,"It's completely natural to feel anxious about meeting someone important to you for the first time, especially when it's a long-distance relationship transitioning into in-person encounters. The anticipation can certainly amplify your anxiety, but remember, it's okay to feel this way. Your body is reacting to the significance of the event, and it's important to acknowledge these feelings rather than suppress them.
 
 To help manage your anxiety, consider practicing relaxation techniques such as deep breathing exercises, mindfulness meditation, or progressive muscle relaxation. These can help calm your mind and reduce physical symptoms of anxiety. Also, try to maintain a regular sleep schedule, eat well, and engage in physical activity, as these can all have a positive impact on your anxiety levels.
 
 Remember that it's okay to have a safe space like your bathroom, but also try to gradually spend time in other spaces to gently challenge your anxiety. If possible, share your feelings with your boyfriend; opening up about your worries can sometimes alleviate them. Lastly, if your anxiety continues to feel unmanageable, don't hesitate to seek support from a mental health professional. You're not alone, and many people have navigated similar experiences. Take it one step at a time, and be kind to yourself.",1,205,49.92,91.37,23.54,66.36,18.64,32.2,91.22,65.85,51.22,13.66,7.8,0,0,6.83,0,0.98,5.85,15.61,4.88,0.98,14.63,7.8,5.85,7.8,0.98,14.63,9.27,1.95,4.88,2.44,1.95,0.49,20,0.49,19.51,3.9,1.46,2.93,3.41,0.98,4.39,0.98,11.22,6.83,3.9,5.85,1.46,3.9,3.9,0,0,0,13.17,3.41,1.46,0,0,0,0.49,9.27,0,0.49,0,0.49,0,0,0,0,3.9,1.46,0,1.95,0.49,0,6.83,4.39,0,2.93,0.98,0,0,0.49,0,0,0,0.49,0,0,0,0,0.98,0,7.8,8.78,0.98,0.98,4.88,0,0,2.44,2.93,0.98,8.29,0.49,0.98,0,0.98,0,0,18.54,5.37,8.29,0,0,3.41,1.46,0
29,anxiety,91,These past few days my anxiety has been through the roof because I'm meeting my long distance boyfriend for the first time and I'm over thinking every little thing and its causing me to not sleep to feel sick all the time and it makes me sit in the bathroom which is my safe space and I obviously know why my anxiety is playing up but its never been this bad im sweating with mind racing thoughts and I was wondering if anyone had any advice or has been through this?,llama,"Oh my goodness, it sounds like you're going through a really tough time right now! Meeting your long distance boyfriend for the first time can be super nerve-wracking, and it's completely normal to feel overwhelmed with anxiety. It's amazing that you're aware of your thoughts and feelings, and that you're reaching out for support.
 First of all, take a deep breath and try to relax. It's okay to feel scared and uncertain, but try not to let your anxiety get the best of you. Remember that you've got this, and that you're strong and capable of handling whatever comes your way.
 One thing that might help is to focus on the present moment, rather than worrying about the future or past. See if you can bring your attention back to your breath, your body, and the present moment. This can help calm your mind and reduce your anxiety.
 Also, it might be helpful to talk to your boyfriend about how you're feeling. He might be able to offer some reassurance and support, and it can be a great way to build a stronger connection with him.
 Remember that it's okay to feel overwhelmed, and that it's normal to need some time and space to yourself. Your safe space in the bathroom is a great place to take a break and recharge when you need to.
 Lastly, try to be kind to yourself and practice self-compassion. Remember that you're doing the best you can, and that you're worthy of love and care, no matter what.
 I hope these suggestions help, and that you feel more calm and centered soon. Remember that you're not alone, and that there are people who care about you and want to support you. Sending you lots of love and positive vibes!",1,295,16.34,99,11.58,98.08,16.39,15.93,96.95,78.98,59.32,20.68,11.86,0.68,0,10.17,0.68,0,8.81,16.61,4.41,1.02,12.54,10.51,4.75,9.49,1.02,22.03,8.81,3.39,5.42,1.69,2.71,1.02,14.92,0.68,14.24,4.41,0.34,4.07,2.37,0.68,2.03,1.36,12.2,9.49,2.71,6.1,3.05,2.71,2.71,0,0,0,18.64,6.1,3.05,0,0,0.34,1.02,11.86,0,0.68,0,1.36,0,0,0,0,1.02,0.34,0,0.68,0,0,1.69,0.34,0,0.34,0,0,0,0,0,0.68,0.68,1.36,0,0,0,0,0.34,0,11.19,9.49,1.02,1.36,5.08,0.34,0.34,2.03,2.71,2.37,9.15,2.37,1.02,0,0.68,0.34,0,17.29,5.42,5.76,0,0.68,4.75,0.68,0
29,anxiety,91,These past few days my anxiety has been through the roof because I'm meeting my long distance boyfriend for the first time and I'm over thinking every little thing and its causing me to not sleep to feel sick all the time and it makes me sit in the bathroom which is my safe space and I obviously know why my anxiety is playing up but its never been this bad im sweating with mind racing thoughts and I was wondering if anyone had any advice or has been through this?,mistral,"I'm really sorry to hear that you're going through a tough time with your anxiety leading up to your first meeting with your long-distance boyfriend. It's completely normal to feel nervous, but the intensity of your symptoms sounds quite distressing. Remember that anxiety often magnifies small things and makes them seem much bigger than they really are. Try some relaxation techniques, such as deep breathing or progressive muscle relaxation, to help calm your mind and body. Reach out to trusted friends or family members for support, and consider seeking professional help if your anxiety continues to interfere with your daily life. You're not alone in this experience, and many people have gone through similar situations. Take things one step at a time, and try to focus on the positive aspects of the upcoming meeting. Wishing you all the best.",1,139,66.91,93.08,33.85,53.69,17.38,27.34,94.96,71.22,51.8,13.67,9.35,0.72,0,7.19,0,1.44,4.32,16.55,4.32,1.44,15.83,4.32,4.32,7.91,0.72,14.39,12.95,5.76,7.19,4.32,2.88,0.72,16.55,0.72,15.83,2.88,0.72,2.16,4.32,2.16,5.04,0.72,9.35,5.76,3.6,5.76,2.16,3.6,3.6,0,0.72,0,17.27,5.04,2.88,0,0,0,1.44,10.79,0,1.44,0,0.72,0,0,0,0,3.6,1.44,0,2.16,0,0,2.88,0.72,0,0,0,0,0,0,0,0,0.72,0.72,0,0,0,0,0,0,7.19,9.35,1.44,2.88,3.6,0,1.44,0.72,2.88,2.16,5.76,2.16,0,0,0,0,0,13.67,5.76,4.32,0,0,2.88,0.72,0
30,anxiety,93,"New level of anxiety unlocked: I can't sleep beside someone. Have been sleeping by myself since I was a young teen. But soon in college I felt alone and restless.
 
 This time I slept beside someone I love butthe irony is, I was too conscious about breathing heavily, moving around, thinking if they are awake. And now it's a bummer cuz I don't want to sleep beside anyone ever. I thought sleeping beside someone you are close to reduces stress and improves sleep.
 
 Ended up sleeping on the couch. Instant relaxation.",gpt4,"I hear you, and it's completely understandable to feel this way. Sharing a sleeping space can be a big adjustment, especially if you're used to having your own space. It's normal to be hyper-aware of your actions when you're not used to having someone else so close during such a vulnerable time as sleep. Remember, it's okay to have preferences for your sleeping arrangements, and it's important to honor what makes you feel most at ease. If sleeping alone brings you relaxation and peace, that's perfectly fine. Over time, if you wish to try again, you might find that with open communication and gradual adjustment, you can become more comfortable sleeping beside someone. But for now, prioritize your comfort and rest—you deserve a good night's sleep in whatever way works best for you.",1,135,14.75,97.57,63.35,99,19.29,20.74,96.3,79.26,57.78,19.26,11.11,0.74,0,10.37,0,0,8.15,10.37,2.96,0,13.33,11.11,6.67,8.89,0.74,25.93,10.37,2.22,5.93,0.74,3.7,1.48,22.22,0,22.22,4.44,2.22,4.44,4.44,1.48,5.93,0.74,8.15,8.15,0,2.96,2.96,0,0,0,0,0,17.78,5.19,0,1.48,0,1.48,0.74,11.85,0,0,0,0,0,0,0,0,1.48,0.74,0,0.74,0,0,4.44,0,0,0,0,0,0,0,0,0,0.74,0,0,0,0,0,0,0,8.89,11.11,0,1.48,7.41,0,0.74,1.48,4.44,2.22,11.11,1.48,0.74,0,0.74,0,0,18.52,5.19,6.67,0,0,5.93,0.74,0
30,anxiety,93,"New level of anxiety unlocked: I can't sleep beside someone. Have been sleeping by myself since I was a young teen. But soon in college I felt alone and restless.
 
 This time I slept beside someone I love butthe irony is, I was too conscious about breathing heavily, moving around, thinking if they are awake. And now it's a bummer cuz I don't want to sleep beside anyone ever. I thought sleeping beside someone you are close to reduces stress and improves sleep.
 
 Ended up sleeping on the couch. Instant relaxation.",llama,"Hey there! 😊 I totally get it. It sounds like you're experiencing a new level of anxiety when it comes to sleeping beside someone. It's ironic that you thought sleeping with someone you love would reduce stress and improve sleep, but instead, it's had the opposite effect. It's totally normal to feel conscious about breathing heavily or moving around when sleeping beside someone, and it's understandable that you don't want to sleep beside anyone ever again. 😔
 It's great that you found instant relaxation sleeping on the couch! Sometimes, we all need a little space and alone time to recharge. It's important to prioritize your own comfort and well-being, especially when it comes to something as important as sleep. 😌 Maybe you can try experimenting with different sleeping arrangements or talking to your partner about your concerns to see if there's a solution that works for both of you. Remember, communication and self-care are key! 💕",1,152,12.74,92.39,77.97,87.33,13.82,26.97,96.71,79.61,58.55,20.39,7.89,0.66,0.66,6.58,0,0,12.5,9.21,3.29,0,15.13,8.55,11.18,9.21,0.66,21.71,7.89,1.97,4.61,1.32,2.63,0.66,23.68,1.32,22.37,6.58,1.32,3.29,6.58,1.32,4.61,0.66,7.24,5.92,1.32,3.95,2.63,1.32,1.32,0,0,0,13.82,3.29,0.66,0,0,0,1.97,9.87,0,0,0,0,0,0,0,0,1.97,0.66,0.66,0.66,0,0,7.24,1.32,0,1.32,0,0,0,0,0,0.66,0.66,0.66,0,0,0,0,0,0,5.92,9.87,0,1.97,6.58,0.66,0.66,1.32,5.26,1.97,9.87,0,0.66,0.66,0,0,0,17.76,4.61,3.95,0,1.97,5.92,1.32,2.63
30,anxiety,93,"New level of anxiety unlocked: I can't sleep beside someone. Have been sleeping by myself since I was a young teen. But soon in college I felt alone and restless.
 
 This time I slept beside someone I love butthe irony is, I was too conscious about breathing heavily, moving around, thinking if they are awake. And now it's a bummer cuz I don't want to sleep beside anyone ever. I thought sleeping beside someone you are close to reduces stress and improves sleep.
 
 Ended up sleeping on the couch. Instant relaxation.",mistral,"I'm sorry to hear that you've experienced anxiety while sleeping beside someone you love. It's common to feel self-conscious in new situations, and it's important to remember that everyone has unique sleep patterns. It's unfortunate that this experience has left you feeling uncomfortable with the idea of sleeping beside someone. Sleeping alone can sometimes provide a sense of comfort and familiarity. It's okay to prioritize your own needs and find what works best for you. If you'd like, you might consider trying relaxation techniques or creating a calming sleep environment to help reduce anxiety and improve your sleep quality. Remember, everyone's sleep experiences are different, and it's important to do what feels right for you.",1,115,23.51,98.19,38.57,98.36,16.43,31.3,91.3,72.17,50.43,21.74,8.7,0.87,0,7.83,0,0,13.04,7.83,2.61,0,13.04,12.17,0.87,6.96,0,25.22,10.43,0,6.09,0.87,4.35,0.87,20,1.74,18.26,7.83,0,2.61,5.22,0,3.48,1.74,12.17,9.57,2.61,7.83,5.22,2.61,1.74,0,0,0,16.52,3.48,1.74,0,0,0,0,12.17,0,0,0,0,0,0,0,0,1.74,0.87,0,0.87,0,0,6.09,0,0,0,0,0,0,0,0,0.87,0,0,0,0,0,0,0,0.87,5.22,9.57,0,0,4.35,0,0.87,3.48,2.61,2.61,13.04,0.87,0.87,0,0.87,0,0,18.26,6.09,3.48,0,0,7.83,0.87,0
31,anxiety,104,"Lately I notice I hate the outside more, my anxiety is on another level if I leave my house. I get pretty much anything delivered to the house food, groceries, meds, etc. to avoid going out. I work from home so I literally never have to leave home. When I finally talk myself into going somewhere all I think about is the millions of things that can happen/harm me and I turn right back around. I haven't left my house in weeks. I feel like it's getting worse and I can't control it nor the anxiety/depression that comes with it. Can anyone else relate?",gpt4,"I'm truly sorry to hear that you're experiencing such heightened anxiety and that it's impacting your ability to enjoy the outside world. It sounds incredibly challenging to feel so overwhelmed by the thought of leaving your safe space. Please know that you're not alone in feeling this way, and it's a brave step to reach out and share your experience.
 
 It's important to acknowledge that what you're going through is a valid and real struggle. Anxiety can create such a powerful response that it feels impossible to overcome. However, there is hope and there are strategies that can help you manage these feelings. Have you considered reaching out to a mental health professional? They can offer you tailored support and possibly suggest techniques such as cognitive-behavioral therapy, which has been effective for many in managing anxiety.
 
 In the meantime, perhaps you could start with small, manageable steps outside your comfort zone, like spending a few minutes in your yard or taking a short walk close to home. Celebrate these small victories as they come, and be gentle with yourself. Remember, progress is progress, no matter how small.",1,187,34.19,91.28,81.18,78.01,17,27.27,96.26,75.94,55.08,17.11,8.56,0.53,0,6.95,0,1.07,8.56,15.51,4.81,0,13.37,10.16,5.35,6.42,1.07,20.32,11.23,4.81,7.49,1.6,5.35,1.6,16.58,0.53,16.04,4.81,1.6,2.67,2.14,1.6,2.67,0.53,9.09,6.42,2.67,3.74,1.6,2.14,2.14,0,0,0,14.44,5.88,2.14,0.53,0,0.53,1.07,8.02,0,0,0,0,0,0,0,0,2.14,0.53,0.53,0.53,0.53,0,1.6,1.6,0,0,1.07,0,0,0,0,0,0.53,0.53,0,0,0,0,0.53,1.07,6.95,16.58,0,4.28,10.7,0,1.07,2.14,2.67,1.6,9.09,1.07,0,0,0,0,0,14.97,5.35,4.81,0.53,0,3.74,0.53,0
31,anxiety,104,"Lately I notice I hate the outside more, my anxiety is on another level if I leave my house. I get pretty much anything delivered to the house food, groceries, meds, etc. to avoid going out. I work from home so I literally never have to leave home. When I finally talk myself into going somewhere all I think about is the millions of things that can happen/harm me and I turn right back around. I haven't left my house in weeks. I feel like it's getting worse and I can't control it nor the anxiety/depression that comes with it. Can anyone else relate?",llama,"Oh my goodness, your post really resonated with me! I can absolutely relate to feeling like I hate leaving my house and avoiding going out at all costs due to anxiety. It sounds like you're experiencing a lot of fear and worry about what could happen if you do leave your house, and that can be incredibly overwhelming.
 First of all, please know that you're not alone in this struggle. Many people experience anxiety and avoidance behaviors, and it's okay to feel this way. It's important to remember that you're not alone and that there is support available to you.
 One thing that might be helpful is to start small and gradually work your way up to leaving your house more often. For example, you could try leaving your house for short periods of time at first, like going for a walk around the block or running errands in your neighborhood. As you become more comfortable, you can gradually increase the amount of time you spend outside.
 It might also be helpful to practice some relaxation techniques, such as deep breathing or mindfulness, to help you manage your anxiety when you do leave your house. And don't forget to take care of yourself and prioritize self-care, whether that means taking a break from work, engaging in activities that bring you joy, or seeking support from loved ones.
 Remember that it's okay to take things at your own pace and to prioritize your own well-being. You don't have to face this alone, and there are resources available to support you.",1,259,26.84,97.11,41.87,62.77,19.92,20.46,94.59,77.22,59.07,18.92,11.58,1.93,0,9.65,0,0,7.34,15.06,1.93,1.16,15.83,9.27,5.02,7.72,1.54,22.01,7.34,6.56,3.86,1.16,1.54,1.16,12.74,0.77,11.97,2.7,0,2.32,2.7,1.16,2.7,1.16,8.88,5.79,3.09,5.02,1.93,2.7,2.32,0.39,0,0,15.44,3.47,3.09,0.39,0,0,0,10.81,0.77,0,0,0,0,0,0,0,5.41,0.39,2.32,1.93,0.77,0,1.93,1.16,0,1.16,0,0,0,0,0,0,0,1.16,0.77,0,0,0,0.77,0,6.56,11.2,0.77,4.63,5.41,0,0.39,0.77,1.93,1.54,7.34,1.54,1.54,0,1.16,0.39,0,13.9,4.63,5.02,0,0.39,3.09,0.77,0
31,anxiety,104,"Lately I notice I hate the outside more, my anxiety is on another level if I leave my house. I get pretty much anything delivered to the house food, groceries, meds, etc. to avoid going out. I work from home so I literally never have to leave home. When I finally talk myself into going somewhere all I think about is the millions of things that can happen/harm me and I turn right back around. I haven't left my house in weeks. I feel like it's getting worse and I can't control it nor the anxiety/depression that comes with it. Can anyone else relate?",mistral,"I'm really sorry to hear that you've been feeling this way lately. It's completely understandable to feel anxious about leaving your house, especially during these uncertain times. Many people experience similar feelings, and it's important to remember that you're not alone. It's okay to take things at your own pace and prioritize your mental health. If you're finding it difficult to cope, consider reaching out to a mental health professional for support. They can help you develop strategies to manage your anxiety and depression, and provide a safe and non-judgmental space for you to express your feelings. Remember, it's okay to prioritize your comfort and safety, but also important to try and gradually expose yourself to situations that make you uncomfortable, with the support of a trusted professional or loved one. Take care of yourself and know that things will get better.",1,142,25.24,98.88,51.38,94.32,17.75,27.46,94.37,74.65,52.82,20.42,11.27,0.7,0,9.86,0,0.7,9.15,11.97,2.82,0,14.08,7.75,4.93,8.45,0.7,19.72,10.56,0.7,5.63,2.82,2.11,0.7,19.72,0,19.72,7.75,0.7,1.41,2.11,1.41,3.52,1.41,12.68,9.15,3.52,4.23,1.41,2.82,1.41,0,0.7,0,17.61,4.93,3.52,0,0,0,0,11.97,1.41,0,0,0,0,0,0,0,2.11,0,0.7,1.41,0,0,4.23,4.23,0,0,4.23,0,0,0,0,0,0,2.11,0,0,0,0,1.41,0,8.45,7.75,0,2.11,3.52,0,0.7,2.82,2.11,3.52,7.04,0.7,1.41,0,1.41,0,0,16.9,5.63,4.93,0,0,5.63,0.7,0
32,anxiety,120,"Suddenly frightened of museums? I'm already scared of basically everything...
 Taking the bus, strangers, loud noises and changes of my daily plan are just some of them.
 
 Yesterday we went to a museum about nature and animals, I've been there as a kid quite a few times.
 All of a sudden I became scared of the animal statues, there was no trigger.
 I was so terribly frightend that they would move, not the fact that they come to life or something just the thought that they could be animatronics.
 
 Which is also stupid because
 1. I've been there and know they're not
 2. I'm usually not scared of animatronics
 
 
 Has someone else experienced something like that?",gpt4,"It sounds like you had a really unsettling experience at the museum, and I want to acknowledge how distressing that must have been for you. It's not uncommon for anxiety to manifest in unexpected ways, even in places that used to feel familiar and safe. The mind can create fears that seem irrational, but the feelings of fear are very real and valid.
 
 You're not alone in experiencing sudden fears or anxiety in certain situations. Sometimes, our brains make associations or trigger a stress response without an obvious reason. It's also possible that underlying stress or changes in your life could be heightening your anxiety levels, making you more susceptible to such experiences.
 
 Remember, it's okay to have these feelings, and it's a positive step that you're reaching out and trying to understand them. If these fears continue to bother you, it might be helpful to talk to a professional who can provide you with strategies to manage your anxiety. Take care of yourself, and be gentle with your feelings. You're doing the best you can.",1,176,32.02,93.88,20.79,1,17.6,23.3,94.89,74.43,57.39,17.61,10.23,0.57,0.57,7.95,0,0.57,7.39,13.07,5.11,0,14.2,12.5,3.98,6.82,1.14,21.02,9.09,1.14,3.41,1.14,2.27,0,23.86,0,23.86,5.11,4.55,4.55,5.11,2.84,4.55,0.57,9.66,2.84,6.82,6.82,0,6.82,6.82,0,0.57,0,14.77,3.98,1.14,0,0,0,1.14,9.66,0,0,0,0,0,0,0,0,1.14,0.57,0,0.57,0,0,0.57,0,0,0,0,0,0,0,0,0,0.57,0.57,0,0,0,0,0.57,0.57,6.82,7.95,0,1.14,4.55,0,0.57,2.27,2.27,3.98,7.39,0.57,0.57,0,0.57,0,0,14.77,5.68,5.11,0,0,3.98,0,0
32,anxiety,120,"Suddenly frightened of museums? I'm already scared of basically everything...
 Taking the bus, strangers, loud noises and changes of my daily plan are just some of them.
 
 Yesterday we went to a museum about nature and animals, I've been there as a kid quite a few times.
 All of a sudden I became scared of the animal statues, there was no trigger.
 I was so terribly frightend that they would move, not the fact that they come to life or something just the thought that they could be animatronics.
 
 Which is also stupid because
 1. I've been there and know they're not
 2. I'm usually not scared of animatronics
 
 
 Has someone else experienced something like that?",llama,"Oh my goodness, it sounds like you had a really scary experience at the museum! It's completely understandable to feel frightened by something that seems unexpected or unfamiliar, even if it's something you've encountered before. It's possible that your mind may have associated the animal statues with something else that triggered a fear response, even if there wasn't a logical reason for it.
 It's also common for people to experience irrational fears or phobias, and it doesn't mean that there's anything wrong with you. It's important to remember that you're not alone and that many people experience similar fears or anxieties.
 If you feel comfortable, can you tell me a bit more about what happened and how you're feeling now? Sometimes talking about our fears can help us understand and process them better. And if you'd like, we can also explore some strategies for managing your fears and anxieties together.",1,150,2.14,82.98,53.97,4.56,18.75,25.33,94,76,62,23.33,10.67,1.33,2,6.67,0,0.67,12.67,12.67,4,0,10,12,9.33,10.67,2,18,10,2.67,4.67,3.33,1.33,0,26.67,0,26.67,8,2.67,2,10,1.33,7.33,0.67,12.67,5.33,7.33,9.33,2,6.67,6.67,0,0,0,14.67,4,0.67,0,0,0.67,2,10,0,0,0,0,0,0,0,0,0.67,0.67,0,0,0,0,0.67,0.67,0,0,0.67,0,0,0,0,0,0,0,0,0,0,0,0,0.67,6,4.67,0,0.67,1.33,0,0.67,2,2,3.33,10.67,0.67,0.67,0,0,0.67,0,17.33,4,4,0.67,0.67,8,0,0
32,anxiety,120,"Suddenly frightened of museums? I'm already scared of basically everything...
 Taking the bus, strangers, loud noises and changes of my daily plan are just some of them.
 
 Yesterday we went to a museum about nature and animals, I've been there as a kid quite a few times.
 All of a sudden I became scared of the animal statues, there was no trigger.
 I was so terribly frightend that they would move, not the fact that they come to life or something just the thought that they could be animatronics.
 
 Which is also stupid because
 1. I've been there and know they're not
 2. I'm usually not scared of animatronics
 
 
 Has someone else experienced something like that?",mistral,"I'm sorry to hear that you've developed a fear of animal statues in museums, even though you've been there before and know they're not animatronics. Fear can be irrational and unpredictable at times. It's common for people to experience new or intensified fears, even if they don't make logical sense. You're not alone in this experience. If you find yourself feeling anxious before visiting a museum, consider bringing a trusted friend or family member for support. Deep breathing exercises or progressive muscle relaxation techniques may also help manage your anxiety. Remember, it's okay to ask for help or take breaks when needed. You're doing your best, and that's enough.",1,109,6.36,71.82,85.1,33,13.63,22.94,90.83,72.48,51.38,14.68,10.09,0.92,0,7.34,0,1.83,4.59,8.26,2.75,0,11.01,13.76,6.42,12.84,2.75,26.61,11.01,0.92,4.59,3.67,0.92,0,20.18,0,20.18,6.42,0.92,1.83,6.42,0,8.26,0.92,10.09,5.5,4.59,5.5,0.92,4.59,4.59,0,0,0,18.35,7.34,3.67,0,0,0,0.92,10.09,0,0,0,0,0,0,0,0,2.75,2.75,0,0,0,0,2.75,1.83,0,1.83,0,0,0,0,0,0.92,0,0.92,0,0.92,0,0,0,0,8.26,8.26,0,0.92,3.67,0,0.92,1.83,5.5,5.5,8.26,0.92,0.92,0,0.92,0,0,21.1,7.34,4.59,0,0,9.17,0,0
33,anxiety,126,"Does anyone else get super anxious when you know you have to wake up early the next day?
 It makes me so nervous that I usually can't sleep the night before the day I have to wake up early.
 So many thoughts go through my mind when I try to sleep and I end up not getting enough sleep if not any. 
 It's just like the thought of needing to go to bed makes me more and more anxious as the night goes by and I enter a vicious cycle of telling myself to sleep which leads to me being more anxious about not being able to sleep and not getting enough hours of sleep and worrying about how I'm gonna perform the next day.",gpt4,"I completely understand how you feel, and you're definitely not alone in experiencing this type of anxiety. The pressure of knowing you need to be well-rested for the next day can indeed create a counterproductive cycle of stress and sleeplessness. It's like your mind is running a marathon when all you want to do is rest.
 
 One thing that might help is establishing a relaxing bedtime routine to signal to your body that it's time to wind down. This could include activities like reading a book, listening to calming music, or practicing deep breathing exercises. Also, try to remind yourself that it's okay if you don't get the 'perfect' amount of sleep. Often, our bodies can function better than we expect on less sleep, especially when it's just for one day.
 
 Remember, it's okay to seek help if this continues to be a problem for you. A therapist could provide you with strategies to manage your anxiety and improve your sleep. Take care of yourself, and I hope you find peace and restfulness soon.",1,174,31.31,95.89,16,94.86,17.4,21.84,93.68,74.14,58.05,17.24,10.34,1.15,1.15,8.05,0,0,6.9,13.79,5.17,1.15,14.37,10.34,6.9,6.9,1.15,21.26,4.6,4.02,5.75,2.3,3.45,0,17.82,0.57,17.24,4.02,0.57,4.6,3.45,2.3,2.87,1.15,9.2,7.47,1.72,4.02,2.3,1.72,1.72,0,0,0,12.07,2.3,1.72,0,0,0,0,9.2,0,0,0,0,0,0,0,0,2.87,1.72,0,1.15,0,0,5.17,1.72,0,1.15,0,0,0,0,0,0.57,1.15,1.15,0,0,0.57,0,0,0.57,8.05,5.75,0.57,1.15,1.72,0,1.15,0.57,6.32,0.57,8.62,2.3,1.15,0,1.15,0,0,16.09,5.75,4.6,0,0,5.17,0.57,0
33,anxiety,126,"Does anyone else get super anxious when you know you have to wake up early the next day?
 It makes me so nervous that I usually can't sleep the night before the day I have to wake up early.
 So many thoughts go through my mind when I try to sleep and I end up not getting enough sleep if not any. 
 It's just like the thought of needing to go to bed makes me more and more anxious as the night goes by and I enter a vicious cycle of telling myself to sleep which leads to me being more anxious about not being able to sleep and not getting enough hours of sleep and worrying about how I'm gonna perform the next day.",llama,"Oh my gosh, I totally get it! The anxiety of having to wake up early the next day can be so overwhelming, it's like my mind just won't shut off. I've been there too, where I lie awake for hours, unable to sleep because my mind is racing with thoughts of the next day. It's like a vicious cycle, the more I try to sleep, the more anxious I become. It's so frustrating! But know that you're not alone, and it's completely normal to feel this way. Have you tried any relaxation techniques or calming strategies to help you wind down before bed? Sometimes, taking a warm bath, practicing deep breathing exercises, or listening to soothing music can help me unwind and prepare for a restful night's sleep.",1,128,34.33,9.52,86.58,43.51,16,16.41,96.09,75,55.47,14.84,9.38,7.03,0,2.34,0,0,5.47,12.5,6.25,0,13.28,10.94,7.03,7.03,1.56,19.53,10.94,3.91,5.47,1.56,3.91,0,14.06,0,14.06,2.34,0.78,2.34,3.13,1.56,3.13,0,9.38,5.47,3.91,6.25,2.34,3.91,2.34,0.78,0,0,7.03,3.91,2.34,0,0.78,0,0,2.34,0,0,0,0,0,0,0,0,4.69,3.13,0.78,0.78,0,0,6.25,2.34,0,1.56,0,0,0,0,0,1.56,0,1.56,0,0,0,0,0,0,6.25,10.16,0,1.56,5.47,0,1.56,1.56,7.03,2.34,7.03,1.56,0.78,0,0,0.78,0,20.31,3.91,7.81,0.78,1.56,6.25,0,0
33,anxiety,126,"Does anyone else get super anxious when you know you have to wake up early the next day?
 It makes me so nervous that I usually can't sleep the night before the day I have to wake up early.
 So many thoughts go through my mind when I try to sleep and I end up not getting enough sleep if not any. 
 It's just like the thought of needing to go to bed makes me more and more anxious as the night goes by and I enter a vicious cycle of telling myself to sleep which leads to me being more anxious about not being able to sleep and not getting enough hours of sleep and worrying about how I'm gonna perform the next day.",mistral,"I understand how challenging it can be to deal with anxiety related to having to wake up early. It's normal to feel anxious about the upcoming day, but the anxiety can sometimes make it difficult to fall and stay asleep. The thoughts that race through your mind can create a vicious cycle that makes it even harder to relax and get the rest you need. It's important to remember that everyone has off nights and that one night of poor sleep doesn't define your ability to perform the next day. Try implementing some relaxation techniques before bed, such as deep breathing or progressive muscle relaxation, to help calm your mind and prepare your body for sleep. If your anxiety is severe, consider speaking with a mental health professional for additional support. You're not alone in this experience, and there are resources available to help you manage your anxiety and improve your sleep hygiene.",1,153,54.61,87.01,41.91,50.31,21.86,23.53,96.73,73.86,50.33,14.38,7.19,0.65,0,6.54,0,0,7.19,14.38,4.58,0.65,14.38,7.84,3.27,7.19,1.31,18.95,11.76,3.27,5.23,1.31,3.27,0.65,17.65,0.65,16.99,5.23,1.96,3.27,1.96,0,2.61,0.65,13.73,7.84,5.88,6.54,2.61,3.92,3.27,0,0,0,11.11,3.27,1.96,0,0.65,0,0.65,7.19,0,0,0,0,0,0,0,0,5.23,1.96,0.65,2.61,0,0,6.54,1.31,0,0,1.31,0,0,0,0,1.96,0,0.65,0,0,0,0,0,1.31,5.23,5.23,0,1.31,3.92,0,0,0.65,6.54,0.65,7.84,1.31,0,0,0,0,0,10.46,4.58,3.27,0,0,2.61,0,0
34,anxiety,147,"Social media is toxic. I already knew this but stumbled upon a tiktok compilation on YouTube trying to find a particular song. Seeing all the females made something inside my head snap and I felt it. I struggle with body image badly and after seeing the videos it made me feel even more ugly and worthless. I'm having a hard time thinking I'll ever be beautiful again, I say again because there was a time I did feel pretty. 
 
 I dont know. My thoughts are getting overpowering again and my head feels all foggy.
 
 Everyone, spread kindness, that is the only thing I can focus on and lift those around me. When I go to work later I want to be in a positive mood and support everyone. 
 
 The darkness won't be here forever, tread lightly the rest of your day friend",gpt4,"I'm truly sorry to hear that you're going through such a tough time with your body image, especially after encountering triggering content on social media. It's important to remember that social media often presents a very skewed and unrealistic portrayal of beauty, and it's not a reflection of your worth or beauty. It's admirable that you're focusing on spreading kindness and lifting others up; that's a testament to your strength and compassion.
 
 Please be gentle with yourself and try to engage in self-care practices that make you feel good about who you are, inside and out. It's okay to take a break from social media or any content that doesn't serve your well-being. Remember, your beauty is unique to you, and it's not defined by comparisons. The darkness may feel overwhelming now, but you've felt beauty before, and you will feel it again. Keep holding onto that hope and the knowledge that you are not alone in this struggle. Your positive impact at work and your desire to support others is a beautiful thing. Take care, and tread lightly on yourself as well.",1,183,20.72,91.83,37.69,98.59,18.3,20.22,91.8,75.41,59.56,20.22,10.38,0.55,0,9.29,0,0,9.84,14.21,4.37,0,15.3,9.84,5.46,9.29,2.19,18.58,5.46,0,3.28,0.55,1.64,1.09,16.94,0,16.94,4.92,2.19,1.64,3.28,0.55,5.46,1.09,10.93,8.74,1.64,2.73,1.64,0.55,0.55,0,0,0,18.03,7.65,3.28,0.55,0,0.55,3.28,9.84,0,0,0,0,3.28,0,0,3.28,2.19,0,0,1.09,0.55,0.55,1.64,1.09,0,1.09,0,0,0,0,0,0,1.09,1.09,0,0,0,0,0,0,7.65,9.84,0.55,0.55,3.83,1.64,0.55,2.73,2.73,2.19,9.84,2.19,0.55,0,0.55,0,0,17.49,5.46,4.37,0,0,6.01,1.64,0
34,anxiety,147,"Social media is toxic. I already knew this but stumbled upon a tiktok compilation on YouTube trying to find a particular song. Seeing all the females made something inside my head snap and I felt it. I struggle with body image badly and after seeing the videos it made me feel even more ugly and worthless. I'm having a hard time thinking I'll ever be beautiful again, I say again because there was a time I did feel pretty. 
 
 I dont know. My thoughts are getting overpowering again and my head feels all foggy.
 
 Everyone, spread kindness, that is the only thing I can focus on and lift those around me. When I go to work later I want to be in a positive mood and support everyone. 
 
 The darkness won't be here forever, tread lightly the rest of your day friend",llama,"Hey there, it sounds like you're going through a really tough time right now. It's completely understandable to feel overwhelmed and struggling with body image issues after seeing those videos on TikTok. It's important to remember that social media often presents a distorted view of reality, and it's not always representative of the real world.
 You are so much more than your physical appearance, and you have so much to offer. Your worth and beauty is not defined by external factors, but by who you are as a person. It's okay to feel ugly and worthless sometimes, but try to remember that those feelings are not a reflection of your true self.
 Remember that you are not alone in this struggle, and there are people who care about you and want to support you. It's amazing that you want to spread kindness and positivity, even when you're feeling overwhelmed. That takes a lot of strength and courage.
 Take care of yourself today, and try to focus on the things that make you feel good about yourself. You are beautiful, inside and out, and you deserve to treat yourself with kindness and compassion. Sending you lots of love and support. 💕",1,199,21.12,98.15,20.44,81.35,15.31,20.1,94.97,76.38,60.3,18.59,10.55,0,0,9.55,0,0,8.04,12.06,3.52,0,15.58,7.54,7.04,11.06,2.01,17.59,6.03,4.52,3.52,0.5,1.01,2.01,16.08,0,15.58,5.53,0.5,2.51,2.01,1.51,3.52,1.51,10.05,7.04,3.02,3.02,2.01,1.01,1.01,0,0,0,19.6,7.54,3.52,0,0,1.51,1.51,11.56,0,0,0,0,1.01,0,0,1.01,0.5,0,0,0,0.5,0,1.01,0,0,0,0,0,0,0,0,0,1.01,1.01,0,0,0,0,0,0,9.55,10.55,0.5,0.5,4.02,2.51,0.5,2.51,2.51,1.51,9.55,0.5,1.51,1.01,0.5,0,0,14.57,6.03,5.03,0,0,3.52,0,0.5
34,anxiety,147,"Social media is toxic. I already knew this but stumbled upon a tiktok compilation on YouTube trying to find a particular song. Seeing all the females made something inside my head snap and I felt it. I struggle with body image badly and after seeing the videos it made me feel even more ugly and worthless. I'm having a hard time thinking I'll ever be beautiful again, I say again because there was a time I did feel pretty. 
 
 I dont know. My thoughts are getting overpowering again and my head feels all foggy.
 
 Everyone, spread kindness, that is the only thing I can focus on and lift those around me. When I go to work later I want to be in a positive mood and support everyone. 
 
 The darkness won't be here forever, tread lightly the rest of your day friend",mistral,"I'm really sorry to hear that the content you came across on social media has triggered some difficult feelings for you regarding body image. It's important to remember that social media often presents an unrealistic and distorted view of reality. You are more than just your physical appearance, and there are many things that make you unique and valuable. It's understandable that these thoughts can be overwhelming at times, but please know that you're not alone and there are people who care about you and want to support you. Try to focus on the things that make you feel good about yourself, and remember that the darkness won't last forever. If you need someone to talk to, please don't hesitate to reach out. You are important and deserving of love and kindness.",1,132,14.87,95.41,24.93,78.57,18.86,20.45,96.97,78.03,59.09,20.45,10.61,0.76,0,9.09,0,0,9.85,12.12,3.03,0,13.64,9.85,6.06,8.33,2.27,20.45,8.33,3.03,0.76,0,0.76,0,20.45,0.76,18.94,5.3,2.27,3.79,3.03,0.76,3.79,1.52,8.33,6.06,2.27,2.27,1.52,0.76,0.76,0,0,0,21.97,10.61,4.55,2.27,0,0.76,3.79,10.61,0,0,0,0,3.03,0,0,3.03,0,0,0,0,0,0,1.52,0,0,0,0,0,0,0,0,0.76,0.76,0,0,0,0,0,0.76,0,7.58,10.61,0.76,1.52,3.79,3.03,0.76,1.52,3.03,2.27,9.09,0.76,0,0,0,0,0,12.88,5.3,3.03,0,0,4.55,0,0
35,anxiety,168,"pls help am i an asshole because i cant handle long work hours? I recently switched locations, im still doing the same type of part time job just at a different location. This new location is giving me 8/9 hour days and I hate this location it has only been 2 weeks. I just cant work full time i physically cannot do it i am not happy doing that im 21 i know im young but i have no desire to move out of my parents anytime soon. I seen my new schedule and idk if I can do this its giving me anxiety but at least i get 2 days off that I requested but I still cannot work 8/9 hours each day I know it sounds very childish and entitled and i do feel like a p***y because i feel this way. I know 8/9 hours is normal for a lot of people but theres also other little things about this location that i dont like",gpt4,"First of all, please know that your feelings are valid and it's okay to feel overwhelmed by long work hours, especially if you're adjusting to a new environment. It doesn't make you an ""asshole"" or childish; it makes you human. Everyone has their own limits and comfort zones when it comes to work-life balance, and it's important to honor your own needs.
 
 It's also completely fine to not have a desire to move out of your parents' home at 21. Everyone's journey is different, and there's no one-size-fits-all timeline for life events like moving out.
 
 If the new schedule is causing you anxiety, it might be helpful to talk to your manager about your concerns. They may be able to offer solutions or adjustments to help you cope better. Remember, taking care of your mental health is just as important as taking care of your physical health.
 
 Lastly, don't be too hard on yourself. It's okay to seek a work environment where you feel comfortable and happy. Keep in mind that finding the right balance can take time, and it's a sign of strength to recognize and advocate for your needs.",1,192,30.09,94.84,50.79,99,17.45,19.79,95.83,76.04,54.69,16.15,8.85,0,0,7.81,0,1.04,7.29,11.46,3.65,1.04,15.1,10.94,5.21,7.81,2.08,21.35,9.38,3.13,6.25,1.04,3.13,2.08,18.23,2.6,15.63,4.69,1.56,2.08,3.13,0.52,4.17,0.52,10.94,8.85,1.04,3.13,1.56,1.04,1.04,0,0,0.52,16.15,4.17,2.6,0.52,0,0.52,0.52,11.46,0.52,0,0,0,0,0,0,0,2.6,0,0.52,2.08,0,0,3.13,2.08,0,0,1.56,0,0,0,0,1.04,0.52,1.56,0,0,0,0,0,0,10.42,9.9,0.52,1.56,6.25,0,0,2.08,3.65,1.04,10.94,1.04,1.04,0,1.04,0,0,19.27,5.73,4.17,0,0,5.73,3.65,0
35,anxiety,168,"pls help am i an asshole because i cant handle long work hours? I recently switched locations, im still doing the same type of part time job just at a different location. This new location is giving me 8/9 hour days and I hate this location it has only been 2 weeks. I just cant work full time i physically cannot do it i am not happy doing that im 21 i know im young but i have no desire to move out of my parents anytime soon. I seen my new schedule and idk if I can do this its giving me anxiety but at least i get 2 days off that I requested but I still cannot work 8/9 hours each day I know it sounds very childish and entitled and i do feel like a p***y because i feel this way. I know 8/9 hours is normal for a lot of people but theres also other little things about this location that i dont like",llama,"Hey there! 😊 I can totally understand why you're feeling overwhelmed with your new schedule. It's completely normal to have different limits and preferences when it comes to work hours, especially when it comes to part-time jobs. It's important to remember that taking care of your physical and mental health is crucial, and if you're not comfortable with the hours you're being asked to work, it's okay to speak up and advocate for yourself.
 It's great that you've already requested two days off, and it's completely reasonable to set boundaries around your work hours. It's important to prioritize your own needs and well-being, especially if you're not happy with the location or the work environment. It's not childish or entitled to have these feelings, and it's important to communicate them in a respectful and professional manner.
 Remember that it's okay to take things one step at a time and to prioritize your own needs. You don't have to do anything that makes you unhappy or uncomfortable. It might be helpful to talk to your manager or HR about your concerns and see if there are any options for adjusting your schedule or workload. Remember that you have the right to advocate for yourself and to prioritize your own well-being. 💪",1,208,10.41,89.76,64.67,84.68,17.33,25,94.23,80.29,60.1,19.71,10.1,0.48,0,9.13,0,0.48,9.62,11.54,2.88,0.96,14.42,12.5,6.25,10.1,1.92,20.67,8.65,3.37,4.81,0,1.92,2.88,17.31,0,17.31,3.85,1.44,1.92,5.77,1.44,6.73,1.44,7.21,5.77,1.44,3.37,1.92,1.44,0.48,0,0,0,14.42,4.33,1.44,0.96,0,0,2.4,10.1,0,0,0,0,0,0,0,0,4.81,0,0,4.81,0,0,2.4,1.92,0,0.96,0.96,0,0,0,0,1.44,0,0.96,0.96,0,0,0,0,0,7.69,6.73,0,1.44,4.81,0.48,0,0.96,4.81,3.37,11.06,0.48,1.44,0.48,0.96,0,0,16.83,4.81,2.88,0,0.48,7.21,1.44,0.96
35,anxiety,168,"pls help am i an asshole because i cant handle long work hours? I recently switched locations, im still doing the same type of part time job just at a different location. This new location is giving me 8/9 hour days and I hate this location it has only been 2 weeks. I just cant work full time i physically cannot do it i am not happy doing that im 21 i know im young but i have no desire to move out of my parents anytime soon. I seen my new schedule and idk if I can do this its giving me anxiety but at least i get 2 days off that I requested but I still cannot work 8/9 hours each day I know it sounds very childish and entitled and i do feel like a p***y because i feel this way. I know 8/9 hours is normal for a lot of people but theres also other little things about this location that i dont like",mistral,"I understand that adjusting to a new work environment and longer hours can be challenging. It's normal to feel anxious and overwhelmed, especially when you're not used to it. You're not an asshole for having limitations that work for you. Everyone has different capacities and it's important to prioritize your physical and mental well-being. It's okay to communicate your concerns with your employer and request accommodations if necessary. Remember, it's important to advocate for yourself and prioritize your needs. You're not entitled for having boundaries, and it's okay to take things at your own pace. You're young and have the time to figure out what works best for you. Take care of yourself and don't be too hard on yourself.",1,120,10.19,97.73,19.26,59.44,13.33,25.83,91.67,80.83,59.17,21.67,12.5,0.83,0,11.67,0,0,9.17,8.33,2.5,0,15,14.17,2.5,9.17,3.33,21.67,13.33,1.67,5.83,0,4.17,1.67,15,0.83,14.17,4.17,0.83,1.67,0.83,0,5,0.83,6.67,4.17,1.67,2.5,0.83,1.67,1.67,0,0,0.83,15.83,2.5,0.83,0.83,0,0,0.83,13.33,0,0,0,0,0,0,0,0,3.33,0,0,3.33,0,0,2.5,0.83,0,0.83,0,0,0,0,0,1.67,0,1.67,0,0,0,0,0,0.83,8.33,3.33,0,0,1.67,0,0,1.67,3.33,1.67,12.5,0,1.67,0,1.67,0,0,19.17,7.5,2.5,0,0,8.33,0.83,0
36,anxiety,168,"Giving the dreaded Best Man speech in two days, I've been dreading it basically since the day I was asked to be the Best Man. Now all sorts of thoughts are creeping in (how close do I hold the microphone to my mouth, how can I prevent my voice from shaking, how much to look at my sheet of paper vs looking at the audience). I know that nobody at the wedding will remember my best man speech, and I know nobody is there for me. But it doesn't matter to my brain, because several times per day I feel my stomach drop when I'm reminded of it by something on TV or elsewhere. Anything anyone can say to try to ease my mind? I'm sure 2 drinks or so beforehand will help a bit, but that's the only thing I'm optimistic about at the moment. Wish I didn't obsess over something nobody cares about because I'm not going to enjoy anything until my speech is done with.",gpt4,"It's completely natural to feel anxious about giving a Best Man speech, especially since it's such a significant moment for your friend and their partner. Remember, the guests will be there to celebrate love and joy, not to critique your public speaking skills. Holding the microphone just a few inches from your mouth and looking up from your notes occasionally to make eye contact can help you connect with the audience. Your voice may shake a little, and that's okay—it shows you care.
 
 Try to focus on the message you want to convey rather than the mechanics of delivering it. You were chosen as the Best Man because of your special relationship with the groom, and that's what truly matters. Practice your speech a few times to build confidence, but don't worry about memorizing it perfectly. A couple of deep breaths before you start can also help calm your nerves.
 
 And while a drink might help take the edge off, relying on it isn't necessary. Trust in your ability to speak from the heart. Your sincerity and good wishes for the couple are what will be remembered. You've got this!",1,191,57.3,98.8,3.14,92.11,15.92,17.8,93.19,72.25,56.54,14.66,8.9,0,0,8.38,0,0.52,5.76,17.8,8.9,0,15.18,8.9,5.24,7.85,1.57,17.28,8.38,3.14,8.9,5.76,3.66,0,13.09,0,13.09,1.57,1.57,2.62,1.57,1.57,2.09,1.05,7.33,6.28,1.05,4.19,3.14,1.05,1.05,0,0,0,21.47,8.9,3.14,0,0,0.52,4.19,12.04,0,2.62,0,0,0.52,0,0,0.52,1.57,0.52,0,1.05,0,0,2.62,0,0,0,0,0,0,0.52,0,0.52,1.05,1.57,0,0,0,0,0,1.05,5.24,6.28,1.57,0,3.14,2.09,0,0.52,3.66,2.09,5.76,2.62,0.52,0,0.52,0,0,13.61,5.76,3.66,0,0.52,3.66,0,0
36,anxiety,168,"Giving the dreaded Best Man speech in two days, I've been dreading it basically since the day I was asked to be the Best Man. Now all sorts of thoughts are creeping in (how close do I hold the microphone to my mouth, how can I prevent my voice from shaking, how much to look at my sheet of paper vs looking at the audience). I know that nobody at the wedding will remember my best man speech, and I know nobody is there for me. But it doesn't matter to my brain, because several times per day I feel my stomach drop when I'm reminded of it by something on TV or elsewhere. Anything anyone can say to try to ease my mind? I'm sure 2 drinks or so beforehand will help a bit, but that's the only thing I'm optimistic about at the moment. Wish I didn't obsess over something nobody cares about because I'm not going to enjoy anything until my speech is done with.",llama,"Hey there! I totally get it - giving a speech in front of a big crowd can be super daunting, and it's normal to feel anxious about it. It sounds like you're already aware that your brain is playing tricks on you, but here are a few things that might help ease your mind:
 First, remember that the audience wants you to succeed! They're there to celebrate the happy couple, and they're rooting for you to do well. So, even if you do make a few mistakes or stumble over your words, it's not the end of the world. People will likely be too caught up in the joy of the moment to notice any little imperfections.
 Second, try to focus on the message you want to convey, rather than the technical aspects of giving a speech. Think about what you want to say, and why it's important to you. When you're up there, try to connect with the audience and speak from your heart. That will help you stay present and focused, rather than getting caught up in your nerves.
 Finally, remember that it's okay to take a deep breath and pause if you need to. If you do start to feel overwhelmed, take a moment to collect yourself before continuing. The audience will likely never even notice, and it will help you stay calm and centered.
 As for the drinks beforehand, go for it! A little bit of liquid courage can go a long way in helping you feel more relaxed and confident. Just be sure to pace yourself and not overdo it - you don't want to be too tipsy and struggling to give your speech!
 Remember, you've got this! You've been chosen as the Best Man for a reason, and you've got a great story to tell. Just be yourself, speak from your heart, and enjoy the moment. Good luck!",1,312,43.88,97.79,30.98,86.25,15.6,12.5,95.19,80.13,59.62,15.71,9.94,0.32,0,8.97,0,0.64,5.77,13.78,7.69,0.64,15.38,9.62,7.05,8.01,1.28,22.12,8.65,3.53,3.85,2.24,1.6,0.32,13.14,0.32,12.82,3.53,0.96,3.21,2.56,0.32,2.88,0.96,8.33,6.41,1.92,3.21,2.56,0.64,0.64,0,0,0,17.31,6.41,1.28,0,0,0.32,3.85,10.58,0,0.64,0,0,0.32,0,0,0.32,0.96,0.96,0,0,0,0,2.24,0,0,0,0,0.32,0,0.32,0,0.32,1.28,2.88,0,0,0,0.32,0.64,0,8.01,10.9,1.6,1.6,7.05,0,0.32,0.96,3.21,3.21,5.77,1.92,0.64,0.32,0.32,0,0,17.31,4.49,6.09,0,1.92,3.85,0.96,0
36,anxiety,168,"Giving the dreaded Best Man speech in two days, I've been dreading it basically since the day I was asked to be the Best Man. Now all sorts of thoughts are creeping in (how close do I hold the microphone to my mouth, how can I prevent my voice from shaking, how much to look at my sheet of paper vs looking at the audience). I know that nobody at the wedding will remember my best man speech, and I know nobody is there for me. But it doesn't matter to my brain, because several times per day I feel my stomach drop when I'm reminded of it by something on TV or elsewhere. Anything anyone can say to try to ease my mind? I'm sure 2 drinks or so beforehand will help a bit, but that's the only thing I'm optimistic about at the moment. Wish I didn't obsess over something nobody cares about because I'm not going to enjoy anything until my speech is done with.",mistral,"I'm really sorry to hear that you're feeling anxious about your upcoming Best Man speech. It's completely normal to feel nervous about public speaking, especially in front of a large crowd. Remember that your speech is a celebration of your friend's happiness and a way for you to share some fond memories and well-wishes. Preparation can help reduce anxiety. Practice your speech in advance, focus on your breath, and try to visualize a successful delivery. You're not alone in this experience, and many people have felt the same way before. Take care of yourself, and try to enjoy the other aspects of the wedding day. Remember, the speech may be important to you, but the overall experience is about the couple and their love for each other.",1,127,70.52,97.7,15.81,80.37,15.88,22.05,95.28,74.02,54.33,12.6,9.45,0.79,0,7.87,0,0.79,3.15,18.9,7.87,0,15.75,7.87,5.51,6.3,0.79,15.75,14.17,3.94,8.66,5.51,3.94,0,14.96,0,14.96,3.94,0,2.36,0.79,1.57,3.94,2.36,8.66,6.3,2.36,5.51,3.15,2.36,2.36,0,0,0,22.83,10.24,3.15,0,0,0,3.94,12.6,0.79,2.36,0,0,0,0,0,0,1.57,0.79,0,0.79,0,0,0.79,0,0,0,0,0,0,0,0,0,0,1.57,0,0,0,0.79,0,0,5.51,9.45,0.79,0,4.72,0.79,0.79,2.36,1.57,2.36,6.3,2.36,0,0,0,0,0,16.54,6.3,5.51,0,0,3.94,0.79,0
37,anxiety,185,"How do I deal with this? I'm a person with extreme anxiety and I'm planning on dropping out of school to self study instead since I enjoy the comfort of my own home more rather than the school setting and my school is currently making the whole situation even worse and much more stressful trying to force and convince me to stay in school when I've already made up my decision. I was thinking of maybe listening to my school to go back and finish my studies but then my friend told me that my teacher blurred out my personal business to my entire class and told them to try and ""stop"" me from leaving school as it won't benefit me in the future to drop out and I'm literally on the verge of tears by how embarrassed I am right now and I definitely cannot go back to school now as I'd most definitely have an anxiety attack. How do I calm down? I feel so anxious right now like my head is racing with terrible thoughts...I feel scared to even step foot outside",gpt4,"I'm truly sorry to hear about the distress you're experiencing. It's incredibly tough to feel like your personal boundaries have been crossed, especially in a setting that's already challenging for you. Your feelings are completely valid, and it's important to prioritize your mental health.
 
 To help calm your anxiety, consider finding a quiet space where you feel safe. Practice deep breathing exercises or mindfulness meditation, which can help slow down racing thoughts and bring you back to the present moment. Remember that it's okay to take things one step at a time.
 
 Regarding your decision to self-study, it's essential to do what's best for you. If the traditional school setting isn't conducive to your learning and well-being, exploring alternative education paths is a valid choice. It might be helpful to discuss your plans with a trusted adult or a counselor who can provide support and guidance.
 
 Lastly, remember that you have the right to set boundaries with your school regarding your personal information. It's okay to assertively communicate your needs and expectations to them. You're not alone, and there are people who will understand and support your decisions. Take care of yourself, and don't hesitate to reach out for professional help if you need it.",1,205,27.64,98.98,66.63,89.58,15.77,28.29,94.63,72.2,53.66,18.05,11.71,0.49,0,9.76,0,0.49,6.34,12.2,4.88,0.49,12.68,11.71,4.88,5.85,1.46,20.98,9.76,0.49,4.39,1.95,1.95,0.49,18.54,0,18.54,7.8,0,1.95,2.93,1.46,3.9,0.98,6.83,5.85,0.98,1.95,0.98,0.98,0.98,0,0.49,0,21.95,8.29,3.9,0.98,0,0,0.98,13.17,0,0,0,0,0,0,0,0,3.41,0.49,0,2.93,0,0,3.41,3.41,0,2.44,0.98,0,0,0,0,1.46,0,0.98,0,0,0,0,0.98,0.98,8.78,10.73,0.49,3.41,4.88,0,0.98,1.46,1.95,3.41,10.24,1.95,0.98,0,0.98,0,0,17.56,6.34,4.39,0,0,5.85,0.98,0
37,anxiety,185,"How do I deal with this? I'm a person with extreme anxiety and I'm planning on dropping out of school to self study instead since I enjoy the comfort of my own home more rather than the school setting and my school is currently making the whole situation even worse and much more stressful trying to force and convince me to stay in school when I've already made up my decision. I was thinking of maybe listening to my school to go back and finish my studies but then my friend told me that my teacher blurred out my personal business to my entire class and told them to try and ""stop"" me from leaving school as it won't benefit me in the future to drop out and I'm literally on the verge of tears by how embarrassed I am right now and I definitely cannot go back to school now as I'd most definitely have an anxiety attack. How do I calm down? I feel so anxious right now like my head is racing with terrible thoughts...I feel scared to even step foot outside",llama,"Oh my goodness, it sounds like you're going through a really tough time! 😔 I can completely understand why you would feel so anxious and overwhelmed with your school situation, and it's completely valid that you want to prioritize your own well-being and comfort. 💕
 First of all, take a deep breath and try to calm down. It's okay to feel upset and overwhelmed, but try not to let those feelings consume you. 😌 Remember that you have the power to take care of yourself and make decisions that are best for you.
 It might be helpful to talk to someone you trust, like a parent, guardian, or a close friend, about how you're feeling. They may be able to offer some helpful advice or just be a listening ear for you. 💬
 Also, have you considered talking to your teacher or school counselor about how you're feeling? They may be able to offer some support or resources that can help you navigate this situation. 🤔
 Remember that it's okay to take a break from school if that's what you need to do to take care of yourself. Your well-being is so important, and it's important to prioritize it. 💪
 Lastly, try to be kind to yourself and practice self-care. Do things that make you feel good, like taking a warm bath, reading a book, or listening to calming music. 😌 You got this, and you deserve to feel happy and comfortable in your own skin! 💕",1,239,20.99,99,4.54,93.3,15.93,19.25,97.49,78.66,58.58,20.08,11.72,0.84,0,10.04,0,0.84,8.37,12.13,3.77,0.42,13.81,10.46,5.44,8.37,0.42,24.27,6.28,1.67,5.86,1.26,2.93,1.67,18.41,0.42,17.99,5.86,2.09,3.77,4.18,1.26,3.35,0.84,8.79,7.11,1.67,5.44,3.35,1.67,1.26,0,0.42,0,17.99,5.44,2.93,0,0,0.42,1.26,12.55,0.42,0,0,0,0,0,0,0,4.18,0.84,0,3.35,0,0,2.93,1.67,0,1.26,0,0,0,0,0,0.42,0.42,2.51,0,0,0,0,0,0,10.04,7.53,0,0.42,1.67,0,2.09,3.35,0.42,2.09,6.69,1.67,1.26,0,0.84,0.42,0,16.74,4.6,6.28,0.42,0.84,3.35,1.26,3.35
37,anxiety,185,"How do I deal with this? I'm a person with extreme anxiety and I'm planning on dropping out of school to self study instead since I enjoy the comfort of my own home more rather than the school setting and my school is currently making the whole situation even worse and much more stressful trying to force and convince me to stay in school when I've already made up my decision. I was thinking of maybe listening to my school to go back and finish my studies but then my friend told me that my teacher blurred out my personal business to my entire class and told them to try and ""stop"" me from leaving school as it won't benefit me in the future to drop out and I'm literally on the verge of tears by how embarrassed I am right now and I definitely cannot go back to school now as I'd most definitely have an anxiety attack. How do I calm down? I feel so anxious right now like my head is racing with terrible thoughts...I feel scared to even step foot outside",mistral,"I'm really sorry to hear that you're feeling overwhelmed and anxious about the situation with your school. It's important to remember that your decision to self-study is a valid one, and it's okay to prioritize your mental health and well-being. I understand how embarrassing it can be to have personal matters shared without your consent, and it's natural to feel scared and anxious as a result.
Take some deep breaths and try to focus on calming activities that help you relax, such as listening to calming music, taking a warm bath, or practicing mindfulness meditation. Reach out to trusted friends or family members for support and understanding. You may also consider speaking with a mental health professional for additional guidance and coping strategies. Remember, it's okay to take things one step at a time and prioritize your mental health above all else.",1,142,53.24,87.03,23.2,52.91,20.29,27.46,96.48,73.24,50.7,13.38,7.04,1.41,0,5.63,0,0,6.34,13.38,4.23,1.41,15.49,7.75,4.23,9.86,0,19.01,10.56,3.52,5.63,3.52,2.11,0,19.01,0.7,18.31,7.04,1.41,1.41,2.11,0.7,2.82,1.41,9.15,5.63,3.52,6.34,2.82,3.52,2.82,0,0,0,13.38,5.63,2.11,0,0,0,1.41,7.75,0,0.7,0,0,0,0,0,0,4.93,2.82,0,2.11,0,0,8.45,7.75,0,2.11,4.93,0,0,0,0,0,0,2.11,0,0,0,0,0,0,7.04,9.15,1.41,1.41,2.82,0,2.11,2.11,0,2.82,6.34,0.7,1.41,0,1.41,0,0,14.79,4.93,4.23,0,0,4.23,1.41,0
38,anxiety,209,"Is it weird to talk to a girl after 2 years of not talking to her? Hi I have social anxiety and I was wondering, there's this girl that occasionally walks past me in the hallway and we were classmates for one year in a class and I have tried to initiate contact with her. She actually said she liked me 2 years prior (we have 1.5 years of online school), but I ghosted her which was very dumb and entirely my fault. I have miserably failed because of my social anxiety around her. My heart races and my mind goes blank with hesitation every time I'm around her. I haven't really talked to her for 2 years, so I am thinking that I would come off as a creep if I were to talk to her. And she typically walks at a 4mph rate, with arms crossed, looking down, so I don't really know if randomly saying hello would come off as weird or not, or if she doesn't even see me. She is sorta anti-social, yet dresses very nicely with makeup and jewelry. I was just wondering if randomly saying hi to her after 2 years would be creepy? And, I would also really appreciate some tips.",gpt4,"It's completely understandable to feel anxious about rekindling a connection after a long period of silence, especially when you're dealing with social anxiety. Remember, it's not unusual for people to drift apart and then reconnect later on. The fact that she expressed interest in you before is a positive sign that she might be open to talking again.
 
 Approaching her doesn't have to be creepy if you are respectful and considerate. A simple, friendly greeting can go a long way. You could start with a casual ""Hi"" or ""Hey, how have you been?"" when you next see her in the hallway. This opens the door for conversation without putting too much pressure on either of you.
 
 As for tips, try to practice what you might say in advance to help reduce anxiety. Take deep breaths to calm your nerves before you approach her. Remember, she's human too, and it's okay if the conversation isn't perfect. The most important thing is to be genuine and kind in your interaction. Good luck!",1,170,37.99,91.03,67.28,66.58,13.08,21.76,92.94,77.06,57.65,14.71,10,0,0,6.47,3.53,0,4.71,12.94,6.47,0,15.88,11.76,5.88,8.82,1.76,18.82,13.53,2.94,3.53,1.76,1.18,0.59,13.53,0,13.53,3.53,1.18,1.76,2.94,1.18,4.71,1.18,10,6.47,3.53,4.12,1.76,2.35,2.35,0,0,0,18.24,6.47,2.35,1.76,0,0,4.12,10.59,0,0,3.53,0,0,0,0,0,1.76,0.59,0,1.18,0,0,1.18,0,0,0,0,0,0,0,0,0,0,0.59,1.18,0,0,0,0.59,0.59,8.82,12.94,0.59,2.94,8.24,0.59,0.59,0.59,6.47,1.76,8.24,1.76,1.18,0.59,0.59,0,0,18.24,6.47,4.12,0.59,0.59,4.12,2.35,0
38,anxiety,209,"Is it weird to talk to a girl after 2 years of not talking to her? Hi I have social anxiety and I was wondering, there's this girl that occasionally walks past me in the hallway and we were classmates for one year in a class and I have tried to initiate contact with her. She actually said she liked me 2 years prior (we have 1.5 years of online school), but I ghosted her which was very dumb and entirely my fault. I have miserably failed because of my social anxiety around her. My heart races and my mind goes blank with hesitation every time I'm around her. I haven't really talked to her for 2 years, so I am thinking that I would come off as a creep if I were to talk to her. And she typically walks at a 4mph rate, with arms crossed, looking down, so I don't really know if randomly saying hello would come off as weird or not, or if she doesn't even see me. She is sorta anti-social, yet dresses very nicely with makeup and jewelry. I was just wondering if randomly saying hi to her after 2 years would be creepy? And, I would also really appreciate some tips.",llama,"Hey there! I can totally understand your situation, and it's completely normal to feel nervous and unsure about approaching someone after a long time, especially when there's a history of missed opportunities and awkwardness.
 First of all, it's important to recognize that ghosting someone is never the best approach, and it's great that you're acknowledging your past mistakes. It's understandable that you might feel hesitant to reach out to her after all this time, but it's not necessarily creepy to say hello.
 If you do decide to say hi, try to approach her with a friendly and casual demeanor. A simple ""hello"" or ""how's it going?"" can go a long way in breaking the ice. You might also consider mentioning something specific that you have in common or a shared memory from your time in class together. This can help to establish a connection and show her that you're not just randomly approaching her.
 It's also important to respect her boundaries and body language. If she seems busy or uninterested, it may be best to just wave or nod and move on. Remember that it's okay if she doesn't respond or doesn't want to talk. You can always try again another time, or simply move on and focus on your own well-being.
 In terms of tips, here are a few things that might help:
 
 1. Practice deep breathing before approaching her. This can help to calm your nerves and reduce any physical symptoms of anxiety.
 2. Focus on the present moment and try to let go of any regrets or worries about the past.
 3. Remember that it's okay to be yourself and make mistakes. Nobody is perfect, and people are often more understanding than we give them credit for.
 
 I hope these suggestions are helpful, and I wish you the best of luck in your encounter! Remember to be kind to yourself and take things at your own pace.",1,320,15.41,79.69,34.59,69.4,13.91,19.38,95.63,77.19,58.75,18.44,9.38,0.94,0.31,5.31,2.5,0.31,9.06,14.38,4.06,1.25,13.13,10.31,6.25,10.31,1.88,20.31,8.75,2.81,5.63,2.19,2.5,0.94,21.88,1.56,20.31,4.06,0.94,4.38,7.5,1.56,4.69,1.25,8.13,5.63,2.5,3.13,1.25,1.88,1.56,0,0.31,0,16.25,6.88,1.88,0.94,0,0,3.13,9.06,0,0,2.5,0,0,0,0,0,1.25,0.31,0,0.63,0.31,0,2.19,0.63,0,0.31,0,0,0,0,0.31,0,0.94,0.31,0,0,0,0.31,0.31,0,8.44,9.69,0.63,3.75,5.31,0.31,0,0.63,4.06,3.13,9.06,3.13,0.94,0.31,0.63,0,0,16.88,6.25,3.44,0.31,0.63,4.38,1.88,0
38,anxiety,209,"Is it weird to talk to a girl after 2 years of not talking to her? Hi I have social anxiety and I was wondering, there's this girl that occasionally walks past me in the hallway and we were classmates for one year in a class and I have tried to initiate contact with her. She actually said she liked me 2 years prior (we have 1.5 years of online school), but I ghosted her which was very dumb and entirely my fault. I have miserably failed because of my social anxiety around her. My heart races and my mind goes blank with hesitation every time I'm around her. I haven't really talked to her for 2 years, so I am thinking that I would come off as a creep if I were to talk to her. And she typically walks at a 4mph rate, with arms crossed, looking down, so I don't really know if randomly saying hello would come off as weird or not, or if she doesn't even see me. She is sorta anti-social, yet dresses very nicely with makeup and jewelry. I was just wondering if randomly saying hi to her after 2 years would be creepy? And, I would also really appreciate some tips.",mistral,"I understand that reaching out after a long absence can be intimidating, especially with social anxiety. It's important to remember that everyone's comfort level with social interactions varies. Based on the information you've provided, it doesn't seem like she's actively avoiding you, but rather focusing on her own thoughts or activities. If you feel compelled to reach out, consider starting with a simple and genuine greeting, such as ""Hi [Her Name], it's nice to see you again."" You could also try engaging in small talk about a neutral topic, like the weather or a shared class. Remember, it's okay if the conversation is brief or awkward at first. The key is to approach the situation with respect and kindness towards yourself and her. If you feel uncomfortable or if she seems uninterested, it's important to respect her boundaries and give her space. Good luck!",1,144,43.4,81.57,64.31,89.45,16,27.78,95.14,74.31,54.17,15.97,10.42,0.69,0,4.86,4.86,0,5.56,12.5,6.25,0.69,14.58,8.33,3.47,11.11,0.69,18.75,9.72,1.39,6.94,2.78,0.69,3.47,21.53,0.69,20.83,8.33,1.39,2.08,7.64,0,6.94,1.39,10.42,7.64,2.78,2.78,1.39,1.39,0.69,0,0,0,20.83,9.03,2.08,1.39,0,0,3.47,11.11,0,0,4.86,0,0,0,0,0,0.69,0,0,0.69,0,0,0,0,0,0,0,0,0,0,0,0.69,0,0,0.69,0,0,0,1.39,0,9.03,9.72,0.69,2.08,6.25,0.69,0,1.39,2.78,3.47,9.72,0,0.69,0,0.69,0,0,20.83,5.56,6.25,0,0.69,5.56,2.78,0
39,anxiety,231,"I don't know if this is the right subreddit to vent but I'm extremely nervous because tommorow is my first day as a blackjack dealer. I've had a month long training to be a blackjack dealer. Basically they train me for a month and by the end of the training I audition.

To pass the audition you don't have to be great at dealing, it just means you know how the game works, the proper procedures, payouts, and being able to count chips and cards fast enough. A great dealer becomes great over time actually dealing on the gaming floor.

Today I passed the audition. I got 88 out of 100, I just needed 80 to pass. She said even if I made a couple minor mistakes that I did things smoothly. This means tomorrow I deal to real people with real money.

I've worked in the casino for several years now doing stressful jobs and dealing with stressful patrons, but this is the first time I feel fear. I'm still going to be monitored by a supervisor the first couple of weeks and it's unavoidable that I will screw up many times because every new dealer will but I'm still scared. 

During the last hour where I just kept practicing dealing I kept screwing up collecting ante right, fortunately no issues counting cards and managing payouts but that still spoiled things for me.",gpt4,"Congratulations on passing your audition! It's completely normal to feel nervous before starting a new role, especially one that requires such precision and attention to detail as a blackjack dealer. Remember, it's okay to make mistakes in the beginning; it's all part of the learning process. The fact that you've been with the casino for several years and have dealt with stressful situations before shows that you have the resilience and experience to handle this new challenge.
 
 Your supervisors understand that there's a learning curve, and they expect new dealers to take some time to get fully comfortable in their roles. Take comfort in knowing that you'll be monitored and supported as you transition into dealing with real players. Each day will bring new experiences that will help you grow and become more confident in your abilities.
 
 Try to focus on the positive feedback you received during your audition and the fact that you've been well-trained for this moment. Trust in your training, and with time, you'll find your rhythm and become the great dealer you're meant to be. Good luck on your first day, and be kind to yourself as you embark on this exciting journey!",1,197,58.55,99,40.18,97.67,19.7,23.35,89.85,72.59,54.31,16.75,10.15,0,0,9.14,0,1.02,6.6,18.78,5.58,1.02,16.24,9.14,2.03,7.61,0,17.77,8.63,5.08,3.55,1.02,2.03,0.51,11.17,0.51,10.66,4.57,0.51,1.02,0,1.52,0.51,0.51,9.64,8.12,1.52,4.06,3.05,1.02,1.02,0,0,0,15.74,4.06,1.52,0.51,0,0,0.51,11.68,0,0,0,0,0,0,0,0,3.55,1.02,0,2.54,0.51,0,0.51,0.51,0,0.51,0,0,0,0,0,0.51,0,2.03,0,0.51,0,0,0.51,0,8.63,7.61,1.02,1.02,4.57,0,0,0.51,7.11,4.06,3.05,2.54,0.51,0,0.51,0,0,13.71,4.06,3.05,0,1.02,4.57,1.02,0
39,anxiety,231,"I don't know if this is the right subreddit to vent but I'm extremely nervous because tommorow is my first day as a blackjack dealer. I've had a month long training to be a blackjack dealer. Basically they train me for a month and by the end of the training I audition.

To pass the audition you don't have to be great at dealing, it just means you know how the game works, the proper procedures, payouts, and being able to count chips and cards fast enough. A great dealer becomes great over time actually dealing on the gaming floor.

Today I passed the audition. I got 88 out of 100, I just needed 80 to pass. She said even if I made a couple minor mistakes that I did things smoothly. This means tomorrow I deal to real people with real money.

I've worked in the casino for several years now doing stressful jobs and dealing with stressful patrons, but this is the first time I feel fear. I'm still going to be monitored by a supervisor the first couple of weeks and it's unavoidable that I will screw up many times because every new dealer will but I'm still scared. 

During the last hour where I just kept practicing dealing I kept screwing up collecting ante right, fortunately no issues counting cards and managing payouts but that still spoiled things for me.",llama,"Hey there! I can totally understand why you're feeling nervous before your first day as a blackjack dealer. It's normal to feel that way, especially when you're starting something new and dealing with real money. It's great that you passed the audition and your trainer mentioned that you did things smoothly, even if you made a few minor mistakes. That's a good sign!
 Remember that it's okay to make mistakes, and it's part of the learning process. Every new dealer will make mistakes, and it's nothing to be ashamed of. Your supervisor will be there to guide you and help you improve, so don't be too hard on yourself. Just take a deep breath, focus on your training, and remember to stay calm and confident. You got this!
 Also, don't worry too much about collecting ante right, it's a common mistake and it's nothing that can't be fixed with practice. Just keep practicing and you'll get the hang of it. Good luck tomorrow, and I hope you have a great first day!",1,172,3.73,94.36,11.94,66.06,13.23,19.19,95.93,80.23,59.3,19.77,9.88,1.16,0,8.72,0,0,9.88,14.53,5.23,1.16,8.72,13.37,8.72,9.3,2.91,23.84,9.88,5.23,4.07,0.58,2.33,1.16,15.7,1.74,13.95,3.49,2.33,4.07,1.74,1.16,1.74,1.16,13.37,8.14,5.23,4.65,2.91,1.74,1.16,0,0,0,12.21,2.91,1.16,0,0,0,1.16,9.3,0,0,0,0,0,0,0,0,4.07,0.58,0,3.49,0,0,0.58,0,0,0,0,0,0,0,0,0,0.58,2.33,0,0,0,0,0.58,0,11.05,6.98,0.58,0.58,4.07,0,0,1.74,4.65,2.91,9.3,2.91,1.16,0.58,0.58,0,0,21.51,5.23,5.81,0,2.33,8.14,0,0
39,anxiety,231,"I don't know if this is the right subreddit to vent but I'm extremely nervous because tommorow is my first day as a blackjack dealer. I've had a month long training to be a blackjack dealer. Basically they train me for a month and by the end of the training I audition.

To pass the audition you don't have to be great at dealing, it just means you know how the game works, the proper procedures, payouts, and being able to count chips and cards fast enough. A great dealer becomes great over time actually dealing on the gaming floor.

Today I passed the audition. I got 88 out of 100, I just needed 80 to pass. She said even if I made a couple minor mistakes that I did things smoothly. This means tomorrow I deal to real people with real money.

I've worked in the casino for several years now doing stressful jobs and dealing with stressful patrons, but this is the first time I feel fear. I'm still going to be monitored by a supervisor the first couple of weeks and it's unavoidable that I will screw up many times because every new dealer will but I'm still scared. 

During the last hour where I just kept practicing dealing I kept screwing up collecting ante right, fortunately no issues counting cards and managing payouts but that still spoiled things for me.",mistral,"Congratulations on passing your audition and becoming a blackjack dealer! I can understand how nerve-wracking it is to start dealing with real money and people, especially after putting in a month of hard work and training. It's normal to feel anxious, and even experienced dealers make mistakes from time to time. Remember, every dealer improves over time with experience. Your supervisor will be there to support you during the initial weeks, and every mistake is an opportunity to learn and grow. Keep practicing and focusing on the procedures, and don't be too hard on yourself if you make a few mistakes. You've got this! Good luck on your first day.",1,110,64.06,91.79,25.81,47.86,13.75,25.45,93.64,74.55,53.64,10,7.27,0.91,0,6.36,0,0,2.73,12.73,5.45,0.91,15.45,8.18,4.55,9.09,0.91,20.91,6.36,6.36,5.45,0,4.55,0.91,15.45,1.82,13.64,4.55,2.73,3.64,0.91,0.91,0.91,0.91,10.91,6.36,4.55,3.64,1.82,1.82,1.82,0,0,0,10,2.73,1.82,0.91,0,0,0,7.27,0,0,0,0,0,0,0,0,6.36,0.91,0,5.45,0,0,0.91,0,0,0,0,0,0,0,0,0,0,0.91,0,0,0,0.91,0.91,0,12.73,8.18,0.91,1.82,3.64,0,0,1.82,6.36,1.82,5.45,0.91,0,0,0,0,0,15.45,5.45,4.55,0,1.82,2.73,0.91,0
40,anxiety,305,"Looking to see if there are people who experience anxiety in the same way I do. Hello!
I'm not really able to seek therapy for the moment, but I'm doing everything I can to help myself. I unfortunately ended up abusing substances for a period of time but I'm sober now and dealing with things a little better. I'm just looking to see if anyone can relate to my experience with anxiety.
For me, there is no particular thing I get anxious about, no particular situation. I'm fine with phone calls, public speaking, all the classics. 
I get anxious when I have to do tasks that may reflect on my ability, intelligence, or self-worth. I also get anxious when I have to do things to achieve something that I care about. The sad thing is that I'm a huge procrastinator due to that. Avoidance and procrastination are how I cope. The issue is that it branched out so much it affects almost every activity. Most of the time though there is no other thing I should be doing. It's just me trying to do something, becoming more and more anxious and dropping it.
If I think I wanna work out, I'm anxious because I think I should be doing work. If I wanna work, I'm anxious because I think I should work on personal projects. If I wanna work on personal projects, I'm anxious because I think I should work out. It never ends. 
I don't get panic attacks or a faster heart rate or anything, I just get a deep sense of dread and tunnel vision if that makes sense, it's just an """"oh sh*t"""" feeling that I can't shake.
Anyone relate to this? How did you deal with it and start not dreading doing things because your brain can't stop telling you you're doing the wrong thing?",gpt4,"Hello there, Firstly, I want to acknowledge the strength it takes to share your experiences and to work towards sobriety. It's a significant step, and you should be proud of the progress you've made. Anxiety manifests differently for everyone, and what you're describing is certainly something others experience too. The fear of not living up to your own expectations or potential can be paralyzing, and it's understandable that this leads to procrastination and avoidance.
 It's great that you're looking for ways to help yourself. One strategy that might be helpful is to break tasks into smaller, more manageable steps. This can make starting less daunting and help you to feel a sense of accomplishment more frequently. Also, practicing self-compassion can be powerful. Remind yourself that it's okay to not be perfect and that it's okay to prioritize different aspects of your life at different times.
 Mindfulness and grounding techniques can sometimes help with the ""oh sh*t"" feeling by bringing your focus back to the present moment and what you can control. It might also be beneficial to explore different time management methods that can help you allocate time to various tasks, reducing the anxiety about what you ""should"" be doing.
 Remember, you're not alone in this, and it's okay to reach out for support from friends, support groups, or professionals when you're ready and able to do so. Keep taking it one step at a time.",1,237,22.37,83.05,22.32,95.52,18.23,26.58,93.25,70.89,57.38,17.3,7.17,0.42,0,6.75,0,0,10.13,11.81,3.8,1.27,13.92,13.5,5.06,7.17,1.27,19.83,8.44,3.38,9.28,3.38,3.8,2.53,17.3,0.42,16.88,2.53,1.69,3.8,2.95,0.84,4.64,0.84,8.44,7.17,1.27,1.69,0.42,1.27,1.27,0,0,0,13.92,5.49,3.38,0.42,0,0,0.84,7.59,0,0.42,0,0,0,0,0,0,3.38,0,0,3.38,0,0,2.53,2.11,0.42,1.69,0,0,0,0,0,0,0.42,0.84,0,0,0,0.42,0.84,1.27,6.75,8.86,1.69,2.53,3.8,0.84,0,1.27,3.8,1.69,8.44,1.69,1.69,0,1.27,0.42,0,17.72,5.49,5.06,0,0,4.64,2.53,0
40,anxiety,305,"Looking to see if there are people who experience anxiety in the same way I do. Hello!
I'm not really able to seek therapy for the moment, but I'm doing everything I can to help myself. I unfortunately ended up abusing substances for a period of time but I'm sober now and dealing with things a little better. I'm just looking to see if anyone can relate to my experience with anxiety.
For me, there is no particular thing I get anxious about, no particular situation. I'm fine with phone calls, public speaking, all the classics. 
I get anxious when I have to do tasks that may reflect on my ability, intelligence, or self-worth. I also get anxious when I have to do things to achieve something that I care about. The sad thing is that I'm a huge procrastinator due to that. Avoidance and procrastination are how I cope. The issue is that it branched out so much it affects almost every activity. Most of the time though there is no other thing I should be doing. It's just me trying to do something, becoming more and more anxious and dropping it.
If I think I wanna work out, I'm anxious because I think I should be doing work. If I wanna work, I'm anxious because I think I should work on personal projects. If I wanna work on personal projects, I'm anxious because I think I should work out. It never ends. 
I don't get panic attacks or a faster heart rate or anything, I just get a deep sense of dread and tunnel vision if that makes sense, it's just an """"oh sh*t"""" feeling that I can't shake.
Anyone relate to this? How did you deal with it and start not dreading doing things because your brain can't stop telling you you're doing the wrong thing?",llama,"Hello there! I completely understand how you feel. I, too, experience anxiety in a similar way, where I get anxious about doing tasks that reflect on my ability, intelligence, or self-worth. I also procrastinate and avoid certain activities because of this fear. It sounds like you're experiencing a form of perfectionism-induced anxiety, which can be very debilitating.
 Firstly, it's important to recognize that it's okay to make mistakes and that it's normal to feel anxious in certain situations. It's important to challenge your negative self-talk and reframe your thoughts in a more positive and compassionate way. One technique that has helped me is to practice self-compassion and self-acceptance. Instead of beating myself up for not being perfect, I try to be kind and understanding towards myself.
 Another strategy that has helped me is to break down large tasks into smaller, more manageable ones. This can help reduce the feeling of overwhelm and make it easier to focus on one task at a time. Additionally, setting realistic goals and deadlines can also help alleviate some of the pressure and anxiety.
 Finally, it might be helpful to seek out therapy or counseling to work through these issues. A therapist can provide a safe and supportive space to explore your anxiety and develop coping strategies. They can also help you identify any underlying issues that may be contributing to your anxiety.
 Remember, you're not alone in this struggle. Many people experience similar feelings of anxiety and self-doubt. It's okay to take things one step at a time and to be kind to yourself as you work through these issues.",1,266,36.67,40.06,41.37,36.32,14.78,30.08,89.85,69.17,56.39,16.17,7.89,3.76,0,3.76,0,0.38,8.27,13.16,3.38,1.5,15.04,9.4,5.64,7.52,0.75,14.66,8.65,4.14,7.14,2.63,3.76,0.75,14.66,0,14.66,5.26,1.5,2.63,1.88,0.75,3.38,0.38,11.65,6.39,5.26,3.76,0,3.76,3.76,0,0,0,9.02,4.51,3.38,0.38,0,0,0.38,4.14,0,0,0,0,0,0,0,0,3.38,0,0,3.38,0,0,1.5,1.5,0,0.38,0.38,0,0,0,0,0,0,0.75,0,0,0,0.38,0.75,0.38,6.39,9.02,0.75,0.75,5.26,0.38,0.38,1.5,1.13,1.5,7.14,0.75,0.75,0,0.75,0,0,16.17,6.39,4.51,0,0.38,2.63,2.26,0
40,anxiety,305,"Looking to see if there are people who experience anxiety in the same way I do. Hello!
I'm not really able to seek therapy for the moment, but I'm doing everything I can to help myself. I unfortunately ended up abusing substances for a period of time but I'm sober now and dealing with things a little better. I'm just looking to see if anyone can relate to my experience with anxiety.
For me, there is no particular thing I get anxious about, no particular situation. I'm fine with phone calls, public speaking, all the classics. 
I get anxious when I have to do tasks that may reflect on my ability, intelligence, or self-worth. I also get anxious when I have to do things to achieve something that I care about. The sad thing is that I'm a huge procrastinator due to that. Avoidance and procrastination are how I cope. The issue is that it branched out so much it affects almost every activity. Most of the time though there is no other thing I should be doing. It's just me trying to do something, becoming more and more anxious and dropping it.
If I think I wanna work out, I'm anxious because I think I should be doing work. If I wanna work, I'm anxious because I think I should work on personal projects. If I wanna work on personal projects, I'm anxious because I think I should work out. It never ends. 
I don't get panic attacks or a faster heart rate or anything, I just get a deep sense of dread and tunnel vision if that makes sense, it's just an """"oh sh*t"""" feeling that I can't shake.
Anyone relate to this? How did you deal with it and start not dreading doing things because your brain can't stop telling you you're doing the wrong thing?",mistral,"I'm here to listen and understand. I can relate to the feeling of anxiety surrounding tasks that may reflect on our abilities or self-worth. It's a challenging experience to navigate, especially when it comes to procrastination and avoidance. I'm glad to hear that you're taking steps to help yourself and that you're sober now.
One strategy that may help is breaking tasks down into smaller, manageable steps. This can make the task seem less overwhelming and help reduce the anxiety associated with it. Additionally, setting realistic goals and deadlines can help provide structure and direction.
It's important to remember that it's okay to make mistakes and that they don't define us as people. Practicing self-compassion and self-care can also be helpful in managing anxiety.
You're not alone in this experience, and it's understandable to feel stuck. I encourage you to explore different coping strategies and find what works best for you. Remember, it's a process and progress, not perfection, is what matters.",1,162,12.89,62.05,69.87,68.8,13.5,29.63,92.59,70.37,53.7,18.52,8.02,2.47,1.23,3.7,0,0.62,10.49,9.88,3.09,0.62,11.73,12.35,4.32,9.26,1.85,22.84,7.41,1.85,11.11,4.32,6.79,0,18.52,0,18.52,8.02,1.23,3.09,2.47,0.62,2.47,1.23,9.26,6.17,3.09,3.09,0.62,2.47,2.47,0,0,0,10.49,4.32,3.7,0,0,0,0,5.56,0,0,0,0,0,0,0,0,4.32,0,0,4.32,0,0,1.85,1.85,0,1.23,0.62,0,0,0,0,0,0,0.62,0,0,0,0.62,0.62,1.23,5.56,11.11,0.62,2.47,5.56,0.62,1.23,1.23,3.09,2.47,13.58,1.23,0.62,0,0.62,0,0,20.37,7.41,4.32,0,0,6.79,1.85,0
41,COVID-19,54,I have been fully vaccinated for 2 months now and i wanna go visit my family who got their second dose last saturday. Will i be okay if i go now or should i wait for the 2 weeks so they are fully vaccinated. Will it be significantly less safe if i go now?,gpt4,"It's wonderful to hear that you and your family are prioritizing health and safety by getting vaccinated. The general guidance suggests that individuals are considered fully vaccinated two weeks after their second dose of a two-dose vaccine, or two weeks after a single-dose vaccine. This is when the body has had enough time to build up a stronger defense against the virus.
 
 While visiting your family now would not be as safe as waiting the full two weeks for their immunity to build up, the risk is lower since you are all vaccinated. However, to maximize safety, it would be prudent to wait until they are considered fully vaccinated, especially if any of your family members are at higher risk due to age, underlying health conditions, or other factors.
 
 If you decide to visit now, consider taking additional precautions such as wearing masks, maintaining physical distance, and meeting in well-ventilated areas or outdoors. Ultimately, the decision should be based on your comfort level with the potential risks and the specific circumstances of your family members. Stay safe and take care!",1,180,59.67,77.41,67.07,85.84,22.5,26.67,90.56,70.56,53.89,8.89,6.11,0,0,4.44,0,1.67,2.78,16.67,6.11,2.22,14.44,8.89,4.44,11.11,0.56,17.22,7.22,6.67,2.22,1.11,0,1.11,13.89,0.56,13.33,2.78,1.11,1.67,3.89,1.11,5,0,4.44,4.44,0,1.11,1.11,0,0,0,0,0,10.56,2.78,0.56,0,0,0,1.11,7.78,0,0,0,0,0,0,0,0,0.56,0,0,0.56,0,0,7.22,6.11,3.89,0,0,0,0,0,0,0,0,1.67,0,2.22,0,0,3.89,0,6.67,6.11,0,0,5.56,0,0.56,0,8.89,1.67,6.11,0.56,0,0,0,0,0,12.78,3.89,6.11,0,0.56,0.56,1.67,0
41,COVID-19,54,I have been fully vaccinated for 2 months now and i wanna go visit my family who got their second dose last saturday. Will i be okay if i go now or should i wait for the 2 weeks so they are fully vaccinated. Will it be significantly less safe if i go now?,llama,"Thank you for reaching out! It's understandable that you want to visit your family, and it's great that they have received their second dose of the vaccine.
 While it's important to wait for the full two weeks after the second dose to ensure maximum protection, it's also important to consider your own health and the risk of transmission. If you have been fully vaccinated for two months and have not shown any symptoms, the risk of transmission is likely low.
 However, it's always better to err on the side of caution, especially when it comes to visiting vulnerable individuals such as your elderly family members. It may be a good idea to wait for the full two weeks after their second dose before visiting, to ensure that they have had enough time to develop full immunity.
 Additionally, it's important to continue practicing good hygiene and social distancing measures, such as washing your hands frequently, wearing a mask, and maintaining a safe distance from others. By taking these precautions, you can minimize the risk of transmission and ensure a safe visit with your family.",1,183,57.09,91.83,37.69,93.44,22.88,21.31,92.9,77.05,56.83,14.21,7.1,0,0,4.92,0,2.19,7.1,18.03,6.56,3.28,15.85,8.74,4.37,8.74,0.55,16.94,8.74,9.84,2.73,0.55,1.09,1.09,8.2,0.55,7.65,1.64,0,1.09,2.19,0.55,2.19,0,5.46,5.46,0,1.09,1.09,0,0,0,0,0,12.02,2.73,0.55,0.55,0,0,0.55,8.74,0,0,0,0,0,0,0,0,0.55,0,0,0.55,0,0,5.46,4.92,1.09,0,0,0,0,0,0,0,0.55,1.09,0,2.73,0,0,3.83,0,9.84,7.1,2.19,1.09,4.92,0,0,0,7.65,1.64,4.92,0.55,0,0,0,0,0,13.66,3.83,6.01,0,0.55,3.28,0,0
41,COVID-19,54,I have been fully vaccinated for 2 months now and i wanna go visit my family who got their second dose last saturday. Will i be okay if i go now or should i wait for the 2 weeks so they are fully vaccinated. Will it be significantly less safe if i go now?,mistral,"I understand your eagerness to visit your family after being fully vaccinated for two months. According to current guidelines, you can visit your family now as long as they have also received their second dose. However, it's important to note that the full protection of the vaccine takes about two weeks to build up in your system. While the risk of transmission may be lower, it's still possible to contract or spread the virus before then. Therefore, considering the current situation and the recommendations of health authorities, it would be safer to wait for an additional week if possible. But ultimately, the decision is yours to make based on your personal circumstances and comfort level with the risk. Regardless, I hope you have a safe and enjoyable visit with your loved ones.",1,132,58.76,94.21,66.42,99,18.86,21.97,94.7,75.76,57.58,12.88,9.85,1.52,0,6.82,0,1.52,3.03,15.91,7.58,2.27,16.67,8.33,6.06,10.61,0,13.64,9.85,7.58,2.27,1.52,0,0.76,14.39,0,14.39,3.03,1.52,2.27,4.55,0.76,3.79,0,7.58,7.58,0,3.03,3.03,0,0,0,0,0,13.64,3.03,0,0,0,0,0,10.61,1.52,0,0,0,0,0,0,0,0.76,0,0,0.76,0,0,3.79,3.79,2.27,0,0,0,0,0,0,0,0.76,1.52,0,1.52,0,0.76,3.79,0,9.09,5.3,0,0,5.3,0,0,0,9.09,0.76,6.06,1.52,0,0,0,0,0,12.12,5.3,5.3,0,0,1.52,0,0
42,COVID-19,54,Hi! I had my first dose (Pfizer) a little over a month ago and I'd like to get my 2nd shot a bit sooner than what is scheduled. However most are Moderna now. I've heard that these vaccines are the same type so would it be ok for my 2nd shot to be Moderna?,gpt4,"Hello there! It's great to hear that you're proactive about completing your vaccination series. You're correct that both Pfizer and Moderna vaccines use mRNA technology and have similar efficacy profiles. However, the official guidance on mixing vaccines can vary depending on the country and the latest research.
 Typically, it's recommended to stick with the same vaccine brand for both doses for optimal efficacy and safety, unless there are specific circumstances like supply issues or medical recommendations. Before making a decision, it would be best to consult with a healthcare professional or your local health department for advice tailored to your situation. They can provide the most up-to-date information and guidance based on current health regulations and vaccine availability.
 Remember, the goal is to get fully vaccinated in the safest and most effective manner, so seeking professional advice is always a wise step. Stay safe and healthy!",1,146,64.55,56.4,21.11,98.19,16.22,32.19,86.99,64.38,47.26,7.53,4.11,0,0,3.42,0,0.68,3.42,13.01,6.85,0,12.33,8.22,5.48,9.59,0,13.7,11.64,4.11,3.42,0,2.05,1.37,15.07,0.68,14.38,2.05,2.74,2.05,2.74,0.68,4.79,0.68,6.85,6.85,0,0,0,0,0,0,0,0,9.59,4.79,1.37,0.68,0,0,2.74,4.11,0,0,0,0,0.68,0,0,0.68,4.11,0,0,4.11,0,0,7.53,7.53,4.11,0.68,0,0,0,0,0,0,0,0.68,0,0.68,0,0.68,2.05,0.68,5.48,6.16,0.68,0.68,4.11,0,0.68,0,4.11,0.68,8.22,0,0,0,0,0,0,14.38,4.79,4.11,0,1.37,2.74,1.37,0
42,COVID-19,54,Hi! I had my first dose (Pfizer) a little over a month ago and I'd like to get my 2nd shot a bit sooner than what is scheduled. However most are Moderna now. I've heard that these vaccines are the same type so would it be ok for my 2nd shot to be Moderna?,llama,"Hi there! I understand your eagerness to get your second dose sooner rather than later. While both Pfizer and Moderna vaccines are effective in protecting against COVID-19, they are slightly different in terms of their formulation and dosing schedule.
 It's generally recommended to stick to the same vaccine brand for both doses, as the second dose is designed to boost the immune response triggered by the first dose. However, if you've already had your first dose of Pfizer and there's a shortage of that vaccine, it's acceptable to receive the Moderna vaccine for your second dose.
 That being said, it's important to consult with your healthcare provider before making any changes to your vaccination schedule. They can help you weigh the risks and benefits of receiving a different vaccine brand and ensure that you're fully protected against COVID-19.
 Remember, it's always better to be safe than sorry, and it's important to prioritize your health and well-being during this time. Good luck, and please keep us updated on your vaccination journey!",1,170,50.27,89.5,42.36,99,18.89,27.65,91.76,70,54.71,14.71,9.41,0.59,0.59,6.47,0,1.76,5.29,17.06,4.71,4.12,15.88,8.82,4.71,8.82,0,12.94,8.24,8.24,2.35,1.18,1.18,0,12.94,0.59,12.35,1.76,2.35,0.59,1.76,0.59,5.29,0.59,8.24,8.24,0,1.18,1.18,0,0,0,0,0,13.53,4.71,1.76,1.18,0,0,2.35,8.82,0,0,0,0,0,0,0,0,1.76,0,0,1.76,0,0,11.18,11.18,5.29,0.59,0,0,0,0,0,0,0,1.76,0.59,0.59,0,1.18,2.94,0,3.53,2.94,0.59,0,2.35,0,0,0,7.65,2.94,6.47,0.59,0,0,0,0,0,16.47,4.12,4.71,0,1.18,4.71,1.76,0
42,COVID-19,54,Hi! I had my first dose (Pfizer) a little over a month ago and I'd like to get my 2nd shot a bit sooner than what is scheduled. However most are Moderna now. I've heard that these vaccines are the same type so would it be ok for my 2nd shot to be Moderna?,mistral,"Hello, I understand your concern about getting a different brand of vaccine for your second dose. While the Pfizer and Moderna vaccines are similar in that they both use mRNA technology, they are not exactly the same formulation. However, the Centers for Disease Control and Prevention (CDC) states that getting a complementary dose of a different mRNA vaccine is an acceptable option. You may want to discuss this with your healthcare provider to ensure that it's the best choice for you based on your individual circumstances. Regardless of which vaccine you receive, both have been shown to be highly effective in preventing COVID-19. I hope this information helps, and please don't hesitate to reach out if you have any further questions or concerns.",1,123,60.63,54.61,59.99,71.29,20.5,30.08,86.99,67.48,52.03,15.45,9.76,1.63,0,6.5,0,1.63,5.69,17.07,6.5,1.63,13.01,8.13,1.63,5.69,1.63,14.63,6.5,4.88,3.25,0.81,1.63,0.81,20.33,0,20.33,4.07,2.44,1.63,8.13,0,8.94,0,3.25,3.25,0,0.81,0.81,0,0,0,0,0,12.2,3.25,1.63,1.63,0,0,1.63,8.13,0,0,0,0,0.81,0,0,0.81,0,0,0,0,0,0,6.5,6.5,4.88,0,0,0,0,0,0,0,1.63,2.44,0,0,0,0,2.44,0,3.25,4.88,0.81,0.81,4.07,0,0,0,1.63,0.81,4.88,1.63,0,0,0,0,0,13.01,4.88,4.07,0,0,1.63,2.44,0
43,COVID-19,61,Just wondering if anyone who had covid while fully vaccinated would mind sharing what it was like? This family member had covid in late winter/spring and was later vaccinated but is now showing symptoms and running a fever. They feel identical to when they had covid. So... I'm a little nervous even though I've been fully vaccinated for a few months.,gpt4,"It's completely understandable to feel nervous given the situation. Even though vaccines provide a significant level of protection, breakthrough cases can still occur, though they tend to be milder compared to those in unvaccinated individuals. Each person's experience with COVID-19 can vary, but being fully vaccinated typically means that the immune system is better equipped to fight the virus, which often results in less severe symptoms and a lower risk of serious complications.
 
 Remember that it's important to monitor symptoms and consider getting tested for peace of mind and to ensure the safety of those around you. Keep following public health guidelines to protect yourself and others. If you or your family member are feeling unwell, don't hesitate to reach out to a healthcare provider for personalized advice and support. Take care of yourself, and I hope your family member recovers swiftly.",1,142,59.52,64.99,41.26,94.32,20.29,28.87,91.55,67.61,50,11.27,5.63,0.7,0,4.23,0,0.7,5.63,10.56,4.93,0.7,14.79,6.34,7.04,7.75,0.7,17.61,7.04,0.7,2.11,1.41,0.7,0,19.01,0,19.01,4.93,0.7,2.11,4.23,1.41,6.34,0.7,9.86,7.75,2.11,1.41,0.7,0.7,0.7,0,0,0,11.27,3.52,2.11,0,0.7,0,0.7,7.75,0,0,0,0,0,0,0,0,0.7,0,0,0.7,0,0,6.34,6.34,3.52,0,0,0,0,0,0,0,0.7,1.41,0,0.7,0,0,3.52,0,5.63,7.04,0.7,0.7,4.93,0,0,1.41,1.41,2.11,7.04,0.7,0,0,0,0,0,12.68,4.93,4.23,0,0,2.82,0.7,0
43,COVID-19,61,Just wondering if anyone who had covid while fully vaccinated would mind sharing what it was like? This family member had covid in late winter/spring and was later vaccinated but is now showing symptoms and running a fever. They feel identical to when they had covid. So... I'm a little nervous even though I've been fully vaccinated for a few months.,llama,"Hey there! I can totally understand your concern and nervousness. It's completely normal to feel that way, especially when you've been fully vaccinated and are still experiencing symptoms.
 First of all, it's important to remember that COVID-19 can be unpredictable, and even with vaccination, it's possible to still contract the virus or experience symptoms. It's also possible that your family member may have a different strain of the virus or another condition that's causing similar symptoms.
 If your family member is experiencing symptoms and running a fever, it's important that they seek medical attention as soon as possible. Their healthcare provider can help determine the cause of their symptoms and provide appropriate treatment.
 In the meantime, it might be helpful to practice good hygiene, such as washing your hands frequently, wearing a mask, and avoiding close contact with others. This can help reduce the risk of transmission and keep you and your family member safe.
 Remember that you're not alone, and there are many resources available to support you and your family. Don't hesitate to reach out to your healthcare provider, a support group, or a trusted friend or family member for help and guidance.
 Take care of yourself and your family member, and remember to stay positive and hopeful. With the right support and care, it's possible to get through this challenging time together.",1,225,19.3,87.57,10.18,99,17.31,30.22,92.44,71.11,54.22,15.11,7.56,0.44,0,5.78,0,1.33,7.56,15.11,4.89,0.89,10.67,10.22,6.22,11.11,0.89,18.22,8.89,1.78,6.22,5.33,0.89,0,16.44,0.44,16,2.67,0.89,2.22,5.78,1.33,4.44,1.33,8.89,8.44,0.44,2.22,1.78,0.44,0.44,0,0,0,15.56,5.78,4.44,0,0,0,0.44,9.33,0,0,0,0,0,0,0,0,1.33,0,0,1.33,0,0,7.11,6.67,2.67,0.89,0,0,0,0,0,0,0.44,0.89,0,0.44,0,0,1.78,0.44,9.33,4.89,0.89,0.89,3.11,0,0,0.44,1.78,3.11,8,1.78,0.44,0.44,0,0,0,16.89,5.33,6.22,0,0.44,4.44,0.44,0
43,COVID-19,61,Just wondering if anyone who had covid while fully vaccinated would mind sharing what it was like? This family member had covid in late winter/spring and was later vaccinated but is now showing symptoms and running a fever. They feel identical to when they had covid. So... I'm a little nervous even though I've been fully vaccinated for a few months.,mistral,"I'm sorry to hear that your family member is experiencing symptoms similar to those they had when they had covid, even after being vaccinated. It's understandable to feel concerned about this situation. While every case is unique, some people who have had covid and then get vaccinated may experience mild symptoms due to their immune system responding to the vaccine. However, if your family member's symptoms are severe or worsening, it's important for them to contact their healthcare provider for guidance. In the meantime, encourage them to rest, stay hydrated, and monitor their symptoms closely. Remember, vaccines are an essential tool in protecting ourselves and those around us from severe illness and hospitalization due to covid.",1,116,24.02,90.41,49.88,20.23,19.33,29.31,91.38,66.38,53.45,16.38,11.21,0.86,1.72,1.72,0,6.03,5.17,12.07,2.59,0,13.79,11.21,5.17,9.48,0,16.38,7.76,1.72,4.31,4.31,0,0,11.21,0.86,10.34,2.59,0.86,0,2.59,0,4.31,0.86,7.76,3.45,3.45,1.72,0,0,0,0,0,0,14.66,2.59,1.72,0,0,0,0.86,12.07,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12.93,12.93,7.76,0.86,0,0,0,0,0,0.86,0,0.86,0,0,0,0,0.86,0,6.03,6.03,0,0,4.31,0,0.86,0.86,6.03,3.45,6.9,0.86,0,0,0,0,0,15.52,5.17,6.9,0,0,3.45,0,0
44,COVID-19,67,"Hey folks, I got my second Moderna vaccine two days ago. The second jab has some pretty intense side effects. So much so that I took Tylenol (acetaminophen /paracetamol) pretty much twice a day. Today I started feeling vertigo and nausea, I took Gravol. I just read that taking pain killers can dampen the immune response. I hope I haven't been hindering mine. Should I be concerned?",gpt4,"Hello there, It's completely understandable to feel concerned about the side effects you're experiencing after your second Moderna vaccine, and it's great that you're reaching out for support. Many people do experience more pronounced side effects after the second dose, and what you're describing is not uncommon. It's good that you're taking steps to manage your discomfort.
 Regarding the use of painkillers like Tylenol, it's important to note that while there has been some discussion about the potential for certain medications to affect the immune response, the consensus among health professionals is that taking these medications for vaccine side effects is generally safe and should not significantly hinder your immune response. The priority is to take care of your immediate comfort.
 However, if you continue to feel vertigo and nausea, or if you're worried about the effects of the medication, it would be a good idea to consult with a healthcare provider. They can give you personalized advice and reassurance based on your health history.
 Remember, it's a positive sign that your body is building protection. Take care of yourself, stay hydrated, and rest as much as you need. If you have any further concerns or symptoms persist, don't hesitate to seek medical advice. Take care and wishing you a speedy recovery!",1,212,36.16,92.68,32.16,94.44,19.27,28.77,93.87,68.4,53.3,14.62,8.49,0,0,8.02,0,0.47,6.13,15.09,6.13,0.94,12.74,11.32,4.25,8.49,1.42,20.75,6.6,3.3,0.47,0,0.47,0,16.51,0,16.51,4.25,4.25,2.36,4.25,0.47,3.77,0.47,8.96,7.08,1.42,2.83,1.42,0.94,0.47,0,0,0,16.04,7.55,2.83,0.94,0,0,4.25,8.49,0,0,0,0,0,0,0,0,0.94,0,0,0.94,0,0,8.49,8.02,2.83,0.47,0,0,0,0,0,0.47,0.47,2.36,0,0,0,0,1.42,0,7.55,7.08,0.47,0.94,5.19,0,0,0.94,3.77,1.42,9.91,0.94,0,0,0,0,0,16.04,4.72,5.66,0,0.47,5.19,0,0
44,COVID-19,67,"Hey folks, I got my second Moderna vaccine two days ago. The second jab has some pretty intense side effects. So much so that I took Tylenol (acetaminophen /paracetamol) pretty much twice a day. Today I started feeling vertigo and nausea, I took Gravol. I just read that taking pain killers can dampen the immune response. I hope I haven't been hindering mine. Should I be concerned?",llama,"Hey there! Sorry to hear that you're experiencing some intense side effects after your second Moderna vaccine. It's completely normal to feel some discomfort after getting vaccinated, and taking Tylenol (acetaminophen/paracetamol) to help manage any pain or discomfort is perfectly fine. However, it's good that you're aware of the potential impact of painkillers on your immune response.
 Rest assured that the benefits of getting vaccinated far outweigh any potential risks, and taking Tylenol as directed shouldn't significantly hinder your immune response. The vertigo and nausea you're experiencing are also common side effects of the vaccine, and taking Gravol should help manage those symptoms.
 If you have any further concerns or if your symptoms worsen or persist for an extended period, it's always a good idea to reach out to your healthcare provider for guidance. They can provide personalized advice and ensure that you're doing well. Hang in there, and remember that these side effects are a normal part of the vaccination process!",1,163,33.75,82.89,52.07,68.51,18.11,29.45,92.02,64.42,49.69,12.88,6.75,0,0,6.13,0,0.61,6.13,15.95,4.91,0.61,11.04,9.2,5.52,9.82,0.61,17.18,5.52,2.45,2.45,1.23,1.23,0,19.02,0.61,18.4,4.29,3.68,1.84,6.13,1.84,4.29,0.61,9.2,6.13,3.07,3.07,1.23,1.84,0,0,0,0,12.27,5.52,2.45,0,0,0,2.45,6.75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9.82,9.82,7.36,0,0,0,0,0,0,0,0,3.07,0,0,0,0.61,1.23,0,3.68,11.04,1.23,0.61,7.98,0,0.61,1.23,3.07,0.61,7.98,1.23,0.61,0.61,0,0,0,15.95,4.29,3.68,0,1.23,4.91,1.84,0
44,COVID-19,67,"Hey folks, I got my second Moderna vaccine two days ago. The second jab has some pretty intense side effects. So much so that I took Tylenol (acetaminophen /paracetamol) pretty much twice a day. Today I started feeling vertigo and nausea, I took Gravol. I just read that taking pain killers can dampen the immune response. I hope I haven't been hindering mine. Should I be concerned?",mistral,"I'm sorry to hear that you've been experiencing some intense side effects after receiving your second Moderna vaccine. It's normal for some people to experience side effects after getting vaccinated, and they can range from mild to more severe. While it's important to manage your symptoms to make yourself comfortable, it's also reassuring to know that taking Tylenol or Gravol does not necessarily mean you've hindered your immune response. The immune response to the vaccine is primarily driven by the production of antibodies, which occurs before the side effects set in. If you have concerns, it's always a good idea to speak with your healthcare provider. They can provide you with accurate information based on your individual situation. In the meantime, try to rest, stay hydrated, and take care of yourself as best you can. Your body is working hard to build protection against COVID-19.",1,145,54.2,97.28,29.62,82.68,18.13,27.59,91.03,68.97,52.41,15.86,11.03,0.69,0,8.97,0,1.38,4.83,12.41,4.14,1.38,17.24,10.34,2.76,6.9,0.69,19.31,7.59,3.45,2.07,0,2.07,0,17.24,0.69,16.55,4.83,4.83,2.76,1.38,0.69,3.45,0,5.52,4.83,0.69,1.38,1.38,0,0,0,0,0,15.86,4.83,1.38,0,0,0,2.07,10.34,0,0,0,0,0,0,0,0,1.38,0,0,1.38,0,0,6.9,6.21,3.45,0.69,0,0,0,0,0,0,0,2.76,0,0,0,0,0.69,0,6.21,5.52,0,0,4.14,0,0.69,0.69,4.83,2.07,8.28,0,0,0,0,0,0,15.86,5.52,4.83,0,0,4.83,0.69,0
45,COVID-19,76,"Please note that I am NOT an anti masker, I can't stand those people. However, when it comes to things around or in my mouth that I can't swallow, I get really nauseous. Seeing the dentist, as you can guess, is super hard. I find myself gagging after a while of having my mask on which is embarrassing and limiting. I was wondering if anyone here has any advice? Is there a way to alleviate this?",gpt4,"I completely understand how challenging and uncomfortable it can feel to have something around your mouth for an extended period, especially when it triggers a gag reflex. It's important to remember that your reaction is a physical response and nothing to be embarrassed about. 
 One approach you might consider is trying different types of masks to find one that feels more comfortable for you. Some masks have a more structured shape, which can keep the material from touching your mouth and might reduce the nausea you're experiencing. Additionally, practicing relaxation techniques such as deep breathing or focusing on a calming image or thought might help manage your gag reflex.
 If the situation persists, it could be beneficial to consult with a healthcare professional who might offer specific strategies tailored to your needs. They could also provide a note for situations where mask-wearing is required, explaining your condition, which might help in finding alternative solutions. Remember, it's okay to seek help and find what works best for you.",1,167,38.65,82.15,21.5,88.9,20.88,29.94,89.22,70.06,53.89,14.37,7.78,0.6,0,5.99,0,0.6,6.59,14.37,5.99,1.2,11.38,11.38,5.39,5.99,0.6,20.96,7.78,2.99,6.59,1.8,4.79,0,25.15,0.6,24.55,7.78,2.4,3.59,5.39,0.6,4.19,1.2,8.38,6.59,1.8,2.99,1.8,1.2,0,0,0,0,12.57,5.39,1.8,0,0,0,1.2,7.19,0,0,0,0,0,0,0,0,2.99,0.6,0,2.4,0,0,2.99,0.6,0.6,0,0,0,0,0,0,1.2,0,0,0,0,0,0.6,0,0.6,4.79,8.38,1.2,0.6,2.99,0.6,0,1.8,1.2,1.2,7.78,2.99,0.6,0,0.6,0,0,11.38,4.79,4.19,0,0,1.8,0.6,0
45,COVID-19,76,"Please note that I am NOT an anti masker, I can't stand those people. However, when it comes to things around or in my mouth that I can't swallow, I get really nauseous. Seeing the dentist, as you can guess, is super hard. I find myself gagging after a while of having my mask on which is embarrassing and limiting. I was wondering if anyone here has any advice? Is there a way to alleviate this?",llama,"Oh my goodness, I completely understand! As someone who has also struggled with dental anxiety and gagging during appointments, I can totally relate. It's so embarrassing and frustrating, but please know that you're not alone!
 One thing that has helped me is to communicate openly and honestly with my dentist about my fears and limitations. They may be able to adjust their techniques or provide additional support to make the experience more comfortable for you.
 Additionally, you might try practicing some relaxation techniques before your appointment, such as deep breathing or visualization. This can help you feel more calm and centered, which may help reduce your gag reflex.
 Finally, you might consider bringing a support person with you to the appointment. Having someone there to hold your hand or provide a distraction can make a big difference.
 Remember, it's okay to feel scared or uncomfortable, and it's important to prioritize your own well-being. Don't be afraid to advocate for yourself and seek out the support you need. You got this! 💪",1,170,12.45,85.94,23.38,56.99,13.08,27.06,91.18,75.29,57.65,19.41,12.94,3.53,0,7.65,0,1.18,6.47,13.53,3.53,0.59,11.18,10.59,5.29,10,1.18,21.18,8.24,3.53,4.71,1.76,1.76,1.18,18.82,0,18.82,4.12,1.18,2.94,5.88,1.76,5.29,0.59,11.76,7.06,4.71,7.06,2.35,4.12,2.35,0.59,0,0,18.82,7.06,4.12,0.59,0,0,0.59,11.18,0,0,0,0,0,0,0,0,1.18,0.59,0,0.59,0,0,2.94,1.18,0,0.59,0,0,0,0,0,0.59,0,0.59,0,0,0,0,0,0,5.88,5.29,1.18,0.59,1.76,0.59,0,1.18,1.76,1.76,8.82,2.35,1.18,0,0.59,0.59,0,15.88,5.29,5.29,0,1.76,2.94,0.59,0.59
45,COVID-19,76,"Please note that I am NOT an anti masker, I can't stand those people. However, when it comes to things around or in my mouth that I can't swallow, I get really nauseous. Seeing the dentist, as you can guess, is super hard. I find myself gagging after a while of having my mask on which is embarrassing and limiting. I was wondering if anyone here has any advice? Is there a way to alleviate this?",mistral,"I'm sorry to hear that wearing a mask during dental appointments makes you feel nauseous and causes gagging. I can understand how embarrassing and limiting this can be for you. Here are a few suggestions that might help:

1. Communicate with your dentist about your discomfort and ask if they can provide you with a mask with a filter or one that fits more loosely.
2. Practice deep breathing exercises before and during your appointment to help calm your nerves and reduce anxiety.
3. Try chewing gum or sucking on a hard candy before your appointment to help distract your mind from the mask.
4. Consider bringing a comfort item, such as a stuffed animal or blanket, to help you relax during the appointment.
5. If none of these suggestions work, you may want to discuss other options with your dentist, such as nitrous oxide or sedation, to help you manage your anxiety and discomfort during the appointment.

Remember, it's important to prioritize your health and communicate openly with your healthcare provider about your concerns. You're not alone in this, and there are ways to make your dental appointments more comfortable for you.",1,193,54.63,97.3,11.14,69.15,13.79,23.83,86.53,66.32,53.89,16.06,11.92,1.04,0,10.36,0,0.52,4.15,18.65,5.18,3.11,15.03,5.7,3.11,9.33,1.04,12.95,7.25,3.11,4.15,2.59,1.55,0,14.51,0.52,13.99,2.59,2.07,2.59,5.18,0,4.66,0.52,9.33,6.22,3.11,5.18,2.07,3.11,1.04,0,0,0,19.17,7.77,3.11,0,0,0,3.11,10.88,0,0,0,0,0,0,0,0,1.55,0.52,0,1.04,0,0,5.7,2.59,0,1.04,0,0,0,1.55,0,0,0.52,0,0,0,0,0,0,0,2.07,5.18,0.52,0.52,2.07,0,0.52,1.55,3.11,0.52,5.7,1.04,0,0,0,0,0,12.95,7.25,3.63,0,0,1.55,0.52,0
46,COVID-19,76,"I was going to get my first shot this sunday. But I keep making up these scenarios in my head of all the way's I could screw it up. And I started realizing that seeing how I only wanted to get it to hopefully be able to meet someone. witch isnt going to happen anyway. so now im starting to think that I might as well not waste my time on it and go cycling, jogging or you know something that get's my mind of things",gpt4,"It's completely natural to feel anxious about new experiences, especially when they're tied to our hopes and expectations. It's also okay to question your motivations and to reassess your decisions. However, remember that getting vaccinated is not just about meeting someone; it's a step towards protecting your health and the health of those around you. It's a positive action for your community and yourself.
 
 If the idea of getting vaccinated is causing you significant stress, it might be helpful to explore these feelings further. Perhaps you could talk to a friend or a healthcare professional about your concerns. They might provide you with the reassurance you need.
 
 On the other hand, engaging in activities like cycling and jogging is excellent for your mental and physical well-being. Maybe you can find a balance – go for your shot as planned and then treat yourself to a refreshing cycle or jog. It could be a way to celebrate taking that step. Whatever you decide, make sure it's a choice that feels right for you and contributes to your overall well-being.",1,177,27.89,99,49.7,80.59,16.09,28.81,94.35,74.01,58.76,19.77,11.86,0,0.56,10.17,0,1.13,7.91,15.25,6.78,0,14.12,9.04,6.78,9.04,0.56,18.08,6.78,0,3.39,1.69,2.26,0,19.77,0,19.77,6.78,1.13,2.82,5.65,0.56,3.39,0.56,6.21,5.08,1.13,3.95,2.82,1.13,1.13,0,0,0,17.51,4.52,1.13,0,0,0,1.69,12.99,0,0,0,0,0,0,0,0,2.26,1.13,0,1.13,0,0,5.08,3.95,1.13,1.69,0,0,0,0,0,0.56,0.56,1.69,0,0,0,0,0.56,0.56,5.65,10.73,1.13,4.52,3.39,0,0,1.69,2.82,1.69,7.91,3.95,0.56,0,0.56,0,0,14.12,6.21,2.82,0,0,3.39,1.69,0
46,COVID-19,76,"I was going to get my first shot this sunday. But I keep making up these scenarios in my head of all the way's I could screw it up. And I started realizing that seeing how I only wanted to get it to hopefully be able to meet someone. witch isnt going to happen anyway. so now im starting to think that I might as well not waste my time on it and go cycling, jogging or you know something that get's my mind of things",llama,"Hey there! It sounds like you're feeling really anxious about your upcoming shot and are starting to question whether it's worth it. It's totally normal to have these kinds of thoughts and feelings, especially when it comes to something as personal as dating. It's important to remember that everyone has their own unique experiences and paths, and just because you may not meet someone right away doesn't mean that it's not worth trying.
 It's also great that you're looking for ways to distract yourself and take your mind off things - exercise can be a great way to do that! Maybe instead of cycling or jogging, you could try something else that you enjoy, like reading a book, watching a movie, or spending time with friends. Whatever you choose to do, make sure it's something that brings you joy and helps you relax. Remember that it's okay to feel nervous and unsure, but also remember that you are capable and strong, and you got this! 😊",1,164,1.76,91.94,38.17,84.08,18.22,21.95,97.56,80.49,61.59,25,8.54,0,0,7.93,0,0.61,16.46,9.76,1.83,0,11.59,12.2,7.32,11.59,1.83,22.56,8.54,0,4.88,1.83,1.83,1.22,23.17,0.61,22.56,6.1,0.61,2.44,6.1,1.22,6.1,1.83,6.71,5.49,1.22,2.44,1.22,1.22,1.22,0,0,0,14.63,3.66,0.61,0,0,0,1.22,10.98,0,0.61,0,0,0,0,0,0,4.27,1.83,0,0.61,1.83,0,0.61,0.61,0,0.61,0,0,0,0,0,0,0,1.22,0,0,0,0,0,1.22,9.15,10.37,3.66,1.83,3.05,1.83,0.61,1.83,1.83,1.83,10.98,2.44,1.22,0.61,0.61,0,0,17.07,3.05,5.49,0,1.83,6.1,0.61,0.61
46,COVID-19,76,"I was going to get my first shot this sunday. But I keep making up these scenarios in my head of all the way's I could screw it up. And I started realizing that seeing how I only wanted to get it to hopefully be able to meet someone. witch isnt going to happen anyway. so now im starting to think that I might as well not waste my time on it and go cycling, jogging or you know something that get's my mind of things",mistral,"I'm really sorry to hear that you're feeling anxious about getting your first shot and that you've been worrying about potential mishaps. It's understandable to have some apprehensions, especially when there are so many unknowns. However, it's important to remember that getting the shot is an important step towards protecting yourself and those around you. And even if meeting someone new isn't currently an option, there are still many ways to take care of yourself and find joy in activities like cycling or jogging. Remember, it's okay to feel uncertain, but try not to let your fears hold you back from taking care of yourself. You've got this!",1,108,6.03,90.01,81.93,48.44,18,25.93,94.44,82.41,61.11,18.52,10.19,0.93,0,9.26,0,0,8.33,12.96,2.78,0.93,13.89,12.04,12.04,9.26,1.85,26.85,9.26,3.7,0.93,0,0.93,0,19.44,0,19.44,5.56,0,0.93,6.48,0.93,6.48,1.85,9.26,5.56,3.7,4.63,0.93,3.7,3.7,0,0,0,13.89,3.7,2.78,0,0,0,0.93,10.19,0,0,0,0,0,0,0,0,1.85,0.93,0,0.93,0,0,0.93,0.93,0,0.93,0,0,0,0,0,0,0,4.63,0,0,0,0,1.85,0,8.33,11.11,0,1.85,5.56,0,0.93,1.85,3.7,4.63,10.19,0.93,0.93,0,0.93,0,0,17.59,4.63,4.63,0,0.93,7.41,0,0
47,COVID-19,86,"According to the NY Times this has happened. It's a shocking change of pace considering things were going so well with the vaccines. I guess the reason is because of the unvaccinated communites who are experiencing the Delta Variant. Luckily that does not seem to be happening here in NJ. Cases continue to be stable, and we have not seen any of the same kind of explosive growth. But I DO hope that those numbers do go back down again. I'd hate for us to go backwards.",gpt4,"It's completely understandable to feel concerned about the news regarding the Delta variant and its impact on communities, especially when juxtaposed with the progress we've been making with vaccinations. It's a testament to your empathy and awareness that you're hoping for the wellbeing of others, even if the situation in NJ is currently stable. It's important to hold onto the hope that the numbers will decline and to continue supporting the measures that have been helping, such as vaccination and public health guidelines. It's also a good reminder of our interconnectedness and how our collective actions can influence the course of the pandemic. Let's stay vigilant and hopeful that with continued efforts, we can keep moving forward and not backwards. Your concern shows your compassion for the wider community, and that's a powerful thing in these challenging times.",1,138,41.01,93.24,17.84,95.08,23,30.43,92.03,72.46,57.97,15.94,6.52,0,3.62,2.9,0,0,9.42,19.57,10.14,0,13.04,10.87,6.52,8.7,0.72,16.67,7.25,1.45,12.32,7.97,2.17,2.17,15.22,0,15.22,2.9,2.9,3.62,2.9,0.72,2.17,0.72,8.7,6.52,0.72,5.07,3.62,0,0,0,0,0,12.32,4.35,2.17,0.72,0,0,0.72,7.97,0,0,0,0,0,0,0,0,1.45,0,0,0.72,0,0.72,3.62,3.62,2.17,0.72,0,0,0,0,0,0,2.17,0,0,0,0,0,0.72,0.72,4.35,8.7,1.45,0.72,5.8,0,0,0.72,5.07,2.17,8.7,2.9,0,0,0,0,0,13.77,4.35,3.62,0,0,5.8,0,0
47,COVID-19,86,"According to the NY Times this has happened. It's a shocking change of pace considering things were going so well with the vaccines. I guess the reason is because of the unvaccinated communites who are experiencing the Delta Variant. Luckily that does not seem to be happening here in NJ. Cases continue to be stable, and we have not seen any of the same kind of explosive growth. But I DO hope that those numbers do go back down again. I'd hate for us to go backwards.",llama,"Thank you for sharing your concerns about the recent news regarding the Delta Variant and vaccines. It's understandable to feel worried and hopeful that the numbers will go back down. It's important to remember that the vaccines have been effective in reducing the spread of the virus and protecting public health. However, it's also important to acknowledge that the pandemic is a complex and constantly evolving situation, and there may be setbacks along the way.
 As a peer supporter, I am here to listen and offer support without judgment. It's okay to feel overwhelmed and unsure about the future. It's important to take care of yourself and seek out trusted sources of information to stay informed. Remember that you are not alone in this, and there are resources available to help you navigate this challenging time. Is there anything else you would like to talk about or any specific concerns you have?",1,152,42.42,73.91,52.19,95.58,16.89,28.29,94.08,76.97,57.89,13.16,5.26,0.66,0,4.61,0,0,7.89,12.5,7.24,0,15.79,11.18,8.55,8.55,0.66,21.71,10.53,0.66,3.95,2.63,1.32,0,15.79,0,15.79,5.26,0.66,1.97,3.95,0,3.29,1.32,9.87,7.89,1.97,3.29,1.97,1.32,1.32,0,0,0,14.47,7.89,2.63,1.32,0,0,2.63,5.92,0,0,0,0,0,0,0,0,0.66,0,0,0.66,0,0,3.29,3.29,2.63,0,0,0,0,0,0,0,0.66,0.66,0,0,0,0,0.66,0.66,8.55,11.18,1.32,0.66,8.55,0,0.66,1.32,1.97,3.29,7.89,2.63,0.66,0,0.66,0,0,11.84,5.26,2.63,0.66,0,3.29,0,0
47,COVID-19,86,"According to the NY Times this has happened. It's a shocking change of pace considering things were going so well with the vaccines. I guess the reason is because of the unvaccinated communites who are experiencing the Delta Variant. Luckily that does not seem to be happening here in NJ. Cases continue to be stable, and we have not seen any of the same kind of explosive growth. But I DO hope that those numbers do go back down again. I'd hate for us to go backwards.",mistral,"I'm sorry to hear about the recent increase in COVID-19 cases in some areas, despite the progress made with vaccines. It's understandable that this news is concerning, especially for those who have been working hard to keep their communities safe. I'm glad to hear that things are still stable in New Jersey and that cases have not seen the same explosive growth. Let's continue to follow guidelines and support each other in staying safe and healthy. We'll get through this together.",1,81,47.8,40.06,69.87,96.49,16.2,22.22,92.59,80.25,55.56,17.28,7.41,2.47,2.47,0,0,1.23,9.88,16.05,3.7,1.23,17.28,12.35,3.7,3.7,1.23,24.69,11.11,2.47,7.41,4.94,2.47,0,8.64,0,8.64,1.23,1.23,0,0,0,4.94,0,8.64,7.41,1.23,1.23,1.23,0,0,0,0,0,9.88,3.7,2.47,0,0,0,1.23,6.17,0,0,0,0,0,0,0,0,1.23,0,0,1.23,0,0,3.7,3.7,2.47,1.23,0,0,0,0,0,0,0,1.23,0,0,0,0,2.47,0,8.64,12.35,0,0,6.17,1.23,3.7,1.23,6.17,3.7,7.41,1.23,0,0,0,0,0,16.05,6.17,2.47,0,0,6.17,1.23,0
48,COVID-19,87,"I need a little bit of help. I'm mentally preparing for my 15-month toddler to go to her first family birthday party! It will be outdoors, and almost every adult is vaccinated! There will be kids under 9 years old there, most of which go to daycares/schools. I'm asking everyone who wants to interact with my toddler to wear a mask if they are not vaccinated, but I'm still nervous. I know everything will be okay, but it's just so weird after being so protective for her entire life.",gpt4,"It's completely understandable to feel nervous about your toddler attending her first family birthday party, especially after being so cautious for so long. It's a big step for both of you! You're doing a great job by taking precautions and ensuring that those who are not vaccinated wear masks when interacting with your little one. Remember, it's okay to set boundaries that make you comfortable and to communicate these with your family and friends. They will likely understand your concerns and respect your wishes.
 
 Try to focus on the positive aspects of the event, like the joy of seeing your toddler interact with others and the opportunity for her to experience new things. It's also a chance for you to connect with family and friends. Trust in the measures you've put in place and allow yourself to enjoy the celebration. It's normal to worry, but it's also important to celebrate these milestones. Take it one step at a time, and don't hesitate to take a break with your toddler if you need a moment to regroup. You've got this!",1,179,47.7,98.8,4.8,90.7,16.27,20.67,91.06,74.3,58.1,18.99,10.61,0,0,8.38,1.12,0.56,8.38,17.32,6.7,1.68,17.32,7.82,4.47,8.94,1.12,16.76,7.82,3.91,5.59,3.35,2.23,1.12,11.73,0,11.73,2.23,2.23,1.68,2.23,0.56,2.23,0.56,7.26,6.15,1.12,3.35,2.23,1.12,1.12,0,0,0,16.2,3.91,0.56,0,0,0,0.56,11.73,0,1.12,1.12,0,0,0,0,0,2.23,1.68,0,0.56,0,0,0.56,0.56,0.56,0,0,0,0,0,0,0.56,0.56,2.23,0,0,0,0.56,1.12,0,8.94,7.26,1.68,1.68,2.79,0.56,0,0.56,2.79,1.68,6.15,1.12,0.56,0,0.56,0,0,14.53,5.03,2.79,0,1.12,5.59,0,0
48,COVID-19,87,"I need a little bit of help. I'm mentally preparing for my 15-month toddler to go to her first family birthday party! It will be outdoors, and almost every adult is vaccinated! There will be kids under 9 years old there, most of which go to daycares/schools. I'm asking everyone who wants to interact with my toddler to wear a mask if they are not vaccinated, but I'm still nervous. I know everything will be okay, but it's just so weird after being so protective for her entire life.",llama,"Oh my goodness, it's completely understandable to feel nervous about this! It's amazing that you're taking such a proactive approach to keeping your little one safe by asking guests to wear masks if they're not vaccinated. It's great that almost all the adults will be vaccinated, and it's wonderful that you're prioritizing your toddler's health and safety.
 Remember that it's okay to feel a little overwhelmed when introducing your child to new situations, especially when it comes to their health and safety. It's completely normal to feel a little nervous about this party, but with your preparation and precautions in place, you're doing everything you can to ensure a fun and safe experience for your little one.
 Take a deep breath and try to relax. Remember that you're not alone in this, and many other parents have been in your shoes before. You got this, and your little one will have a blast celebrating their birthday with their loved ones! 🎉",1,160,11.36,99,24.82,99,17.78,17.5,95,78.75,59.38,21.88,11.25,0.63,0,8.13,0,2.5,10.63,21.25,4.38,1.88,11.88,11.88,5.63,8.13,1.25,20.63,11.88,6.25,3.75,3.13,1.25,0,13.13,1.25,11.88,3.75,0,1.25,1.25,1.25,3.13,1.25,12.5,10.63,1.88,6.25,3.75,1.88,1.88,0,0,0,16.88,1.88,0,0,0,0,0.63,14.38,1.88,0.63,0,0,0,0,0,0,2.5,2.5,0,0,0,0,3.13,2.5,1.25,0,0,0,0,0,0,0,0,1.88,0,0,0,0,2.5,0,8.13,6.88,0.63,1.25,3.75,0,0,1.88,3.13,1.88,10,1.88,1.25,0,0.63,0.63,0,16.88,3.75,4.38,0,1.25,7.5,0,0.63
48,COVID-19,87,"I need a little bit of help. I'm mentally preparing for my 15-month toddler to go to her first family birthday party! It will be outdoors, and almost every adult is vaccinated! There will be kids under 9 years old there, most of which go to daycares/schools. I'm asking everyone who wants to interact with my toddler to wear a mask if they are not vaccinated, but I'm still nervous. I know everything will be okay, but it's just so weird after being so protective for her entire life.",mistral,"I understand how nerve-wracking it can be to take your toddler to her first family birthday party after such a long period of protective measures. It's natural to feel a mix of emotions, especially with the added consideration of vaccination status and mask-wearing. Remember, you've done an amazing job keeping her safe so far, and this step is a testament to the progress we've made in managing the pandemic. Trust your instincts and communicate openly with the other attendees about your concerns. You've got this! Enjoy the celebration and cherish this new milestone in your little one's life.",1,98,65.72,97.11,24.32,96.32,16.33,26.53,87.76,67.35,52.04,15.31,10.2,1.02,1.02,6.12,2.04,0,5.1,21.43,9.18,1.02,13.27,8.16,4.08,6.12,0,16.33,9.18,4.08,6.12,5.1,2.04,0,9.18,0,9.18,5.1,2.04,1.02,0,0,1.02,1.02,11.22,8.16,2.04,5.1,3.06,1.02,1.02,0,0,0,14.29,4.08,0,0,0,0,1.02,9.18,0,0,2.04,0,0,0,0,0,4.08,2.04,0,1.02,0,1.02,3.06,2.04,2.04,0,0,0,0,0,0,0,0,2.04,0,0,0,0,2.04,0,8.16,6.12,0,1.02,4.08,0,0,1.02,5.1,7.14,4.08,0,0,0,0,0,0,16.33,5.1,3.06,0,1.02,5.1,2.04,0
49,COVID-19,89,"I had figured that once we are vaccinated we would no longer have to do any of that. So far the CDC hasn't gone back on its masking and/or social distancing requirements for vaccinated individuals, but after the WHO said I do feel very, very worried and discouraged. I had hoped that the vaccine would mean we would have to stop doing that, but the Delta Variant would probably mean that we have to do so forever no matter what. I hope I'm wrong, because I don't want this to be the reality.",gpt4,"I completely understand how you're feeling. It's been a challenging time for everyone, and the hope that vaccines would bring us back to a sense of normalcy was a light at the end of the tunnel for many. It's disheartening to hear about the Delta variant and the ongoing precautions we need to take, even after vaccination. However, it's important to remember that the situation is constantly evolving, and the guidance from health organizations is based on the latest data to keep us all safe. Vaccines are still a critical tool in fighting the pandemic, and they have been shown to reduce the severity of the illness significantly. It's okay to feel worried and discouraged, but try to hold onto hope. The collective efforts of everyone following health guidelines, getting vaccinated, and supporting each other are what will eventually help us overcome this. We're in this together, and it's okay to reach out for support when you need it.",1,159,63.67,83.65,13.13,28.64,19.88,25.79,91.82,76.73,59.12,13.84,5.66,0.63,3.14,1.26,0,0.63,8.18,15.09,10.06,0,15.72,10.69,6.29,6.92,0,22.01,7.55,1.26,7.55,5.03,2.52,0,14.47,1.89,12.58,3.77,1.26,3.77,1.26,0.63,1.89,0.63,9.43,5.03,4.4,3.77,1.26,1.89,0.63,0,1.26,0,8.81,2.52,1.26,0,0.63,0,0,6.29,0,0,0,0,0,0,0,0,1.26,0,0,1.26,0,0,5.03,5.03,3.77,0,0,0,0,0,0,1.89,1.26,1.26,0,0,0,0,0.63,0.63,10.06,7.55,0,1.26,3.77,0.63,0.63,1.89,4.4,2.52,8.18,2.52,1.26,0,1.26,0,0,15.09,5.03,5.66,0,0,4.4,0,0
49,COVID-19,89,"I had figured that once we are vaccinated we would no longer have to do any of that. So far the CDC hasn't gone back on its masking and/or social distancing requirements for vaccinated individuals, but after the WHO said I do feel very, very worried and discouraged. I had hoped that the vaccine would mean we would have to stop doing that, but the Delta Variant would probably mean that we have to do so forever no matter what. I hope I'm wrong, because I don't want this to be the reality.",llama,"Oh my goodness, it sounds like you're feeling really worried and discouraged about the current situation with the Delta Variant and the ongoing masking and social distancing requirements. It's completely understandable to feel that way, especially after hoping that the vaccine would bring some relief from these measures. It's important to remember that the precautions are in place to keep everyone safe, and it's okay to feel overwhelmed by the ongoing nature of these measures. Can I offer you some support and a listening ear? It might be helpful to talk more about your feelings and concerns.",1,97,50.2,70.03,19.6,91.57,19.4,28.87,90.72,75.26,55.67,16.49,5.15,2.06,0,3.09,0,0,11.34,17.53,7.22,0,14.43,9.28,5.15,7.22,0,19.59,9.28,3.09,0,0,0,0,16.49,1.03,15.46,6.19,0,3.09,2.06,2.06,0,1.03,11.34,8.25,3.09,5.15,1.03,3.09,2.06,0,1.03,0,10.31,5.15,2.06,0,0,0,1.03,4.12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2.06,1.03,1.03,0,0,0,0,0,0,1.03,1.03,0,0,0,0,0,1.03,0,9.28,11.34,0,1.03,3.09,0,3.09,4.12,4.12,2.06,11.34,2.06,2.06,0,1.03,1.03,0,12.37,4.12,3.09,1.03,0,4.12,0,0
49,COVID-19,89,"I had figured that once we are vaccinated we would no longer have to do any of that. So far the CDC hasn't gone back on its masking and/or social distancing requirements for vaccinated individuals, but after the WHO said I do feel very, very worried and discouraged. I had hoped that the vaccine would mean we would have to stop doing that, but the Delta Variant would probably mean that we have to do so forever no matter what. I hope I'm wrong, because I don't want this to be the reality.",mistral,"I'm sorry to hear that you're feeling worried and discouraged about the ongoing masking and social distancing requirements despite being vaccinated. It's understandable that you had hoped for a return to normalcy after getting vaccinated. The emergence of the Delta Variant and the recent guidance from the WHO has understandably caused concern. It's important to remember that the vaccine significantly reduces the risk of severe illness, hospitalization, and death from COVID-19. While it may be disappointing that we may need to continue these precautions for a while longer, they are important for protecting ourselves and those around us. Hang in there, and let's keep following the guidelines to help keep each other safe.",1,113,57.23,88.76,34.53,47.03,18.83,30.09,90.27,73.45,56.64,15.93,7.96,0.88,3.54,1.77,0,0.88,7.96,15.93,8.85,0.88,15.04,10.62,3.54,7.96,0,19.47,8.85,0.88,4.42,4.42,0,0,10.62,0,10.62,3.54,0.88,1.77,2.65,0,1.77,0.88,10.62,6.19,4.42,4.42,0.88,2.65,0.88,0,1.77,0,9.73,1.77,1.77,0,0,0,0,7.08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.19,5.31,5.31,0,0,0,0,0,0.88,1.77,0.88,0.88,0,0,0,0,2.65,0,3.54,7.08,0,0.88,5.31,0,0.88,0.88,5.31,3.54,7.08,2.65,0,0,0,0,0,14.16,5.31,3.54,0,0,4.42,0.88,0
50,COVID-19,104,"He was picking something up from me and forgot his mask. I was surprised and did not want to hurt his feeling as we rarely see each other. He was about 5 feet away for about a minute before I moved past him to 5 or 6 feet away. We talked about 4 or 5 minutes total outside. I was wearing a surgical mask. We are both fully vaccinated with Moderna for a while now. I'm from new jersey, and my mother says it is ok for vaccinated people not to wear masks, but I'm still anxious about this because of the Delta variant.",gpt4,"It's completely understandable to feel anxious about such interactions, especially with the presence of variants like Delta. Your concern shows that you're conscientious about your health and the health of those around you, which is commendable. It's good to hear that both of you are fully vaccinated, as this significantly reduces the risk of severe illness. 
 
 Remember that it's okay to set boundaries that make you feel safe. If you find yourself in a similar situation again, you could gently remind the other person about wearing a mask or suggest continuing the conversation at a greater distance or in a more ventilated space. It's important to communicate your comfort levels to others, and most people will understand and respect your wishes. Keep following the guidelines that make you feel secure, and don't hesitate to reach out to health professionals if you need more personalized advice. Take care!",1,147,52.77,94.42,24.32,73.42,18.38,24.49,89.8,71.43,55.78,17.69,8.84,0,0,8.84,0,0,8.84,18.37,6.8,0,14.97,6.8,6.12,6.12,0.68,17.69,7.48,2.72,1.36,0,0.68,0.68,18.37,0,18.37,4.76,2.04,2.04,3.4,1.36,5.44,1.36,7.48,5.44,2.04,2.72,1.36,0.68,0.68,0,0,0,14.29,4.76,2.04,0,0,0.68,2.72,9.52,0,0,0,0,0,0,0,0,0.68,0,0,0.68,0,0,3.4,3.4,1.36,0,0,0,0,0,0,0.68,0.68,0.68,0,0.68,0,0,2.72,0,10.2,8.16,0,0.68,4.76,0,0.68,2.04,0.68,0.68,7.48,1.36,0.68,0,0.68,0,0,13.61,4.76,4.08,0,0.68,4.08,0,0
50,COVID-19,104,"He was picking something up from me and forgot his mask. I was surprised and did not want to hurt his feeling as we rarely see each other. He was about 5 feet away for about a minute before I moved past him to 5 or 6 feet away. We talked about 4 or 5 minutes total outside. I was wearing a surgical mask. We are both fully vaccinated with Moderna for a while now. I'm from new jersey, and my mother says it is ok for vaccinated people not to wear masks, but I'm still anxious about this because of the Delta variant.",llama,"Hey there! I can totally understand your concerns about the Delta variant and wearing masks, especially since you're from New Jersey and your mom has different advice. It's great that you're taking precautions and being mindful of your health, and it's completely understandable that you didn't want to hurt your friend's feelings by bringing up the mask issue. It's important to prioritize your own well-being and make decisions that feel right for you, even if they differ from others. It's also good to know that you and your friend are both fully vaccinated, which can provide an added layer of protection. Take care and stay safe!",1,106,6.27,98.4,35.26,94.44,17.67,19.81,91.51,73.58,56.6,21.7,12.26,0.94,0,10.38,0,0.94,9.43,13.21,2.83,0,11.32,11.32,7.55,9.43,0.94,22.64,4.72,1.89,2.83,1.89,0,0.94,20.75,0,20.75,5.66,1.89,2.83,0.94,2.83,5.66,0,7.55,6.6,0.94,2.83,1.89,0.94,0,0,0,0,17.92,4.72,1.89,0,0,0,1.89,13.21,0.94,0.94,0.94,0,0,0,0,0,0,0,0,0,0,0,3.77,2.83,0.94,0.94,0,0,0,0,0,0,0.94,1.89,0,0.94,0,0,1.89,0,10.38,8.49,0.94,0.94,3.77,0,0,2.83,1.89,1.89,11.32,0,0.94,0.94,0,0,0,17.92,3.77,3.77,0,1.89,7.55,0.94,0
50,COVID-19,104,"He was picking something up from me and forgot his mask. I was surprised and did not want to hurt his feeling as we rarely see each other. He was about 5 feet away for about a minute before I moved past him to 5 or 6 feet away. We talked about 4 or 5 minutes total outside. I was wearing a surgical mask. We are both fully vaccinated with Moderna for a while now. I'm from new jersey, and my mother says it is ok for vaccinated people not to wear masks, but I'm still anxious about this because of the Delta variant.",mistral,"I understand your concern about not wearing a mask around someone who forgot theirs, especially given the current situation with the Delta variant. It's important to prioritize safety while also being considerate of others' feelings. You've taken the necessary precautions by maintaining a safe distance and wearing a mask yourself. It's great that you're both vaccinated, but it's understandable to feel anxious given the ongoing pandemic. Remember, it's okay to set boundaries that make you feel comfortable, such as asking the person to put on a mask before continuing the conversation. Your mother's opinion is valid, but ultimately, it's important to do what feels right for you.",1,107,46.37,94.26,60.78,87.92,17.83,29.91,88.79,77.57,53.27,18.69,9.35,0.93,0,6.54,0,0.93,9.35,14.95,9.35,0,13.08,9.35,4.67,6.54,0.93,22.43,11.21,0.93,0.93,0.93,0,0,15.89,0,15.89,7.48,0.93,0,0.93,0,3.74,1.87,8.41,6.54,1.87,1.87,0.93,0.93,0.93,0,0,0,14.02,2.8,0.93,0,0,0,1.87,11.21,0.93,0,0.93,0,0,0,0,0,0,0,0,0,0,0,1.87,1.87,1.87,0,0,0,0,0,0,0.93,0,0.93,0,0,0,0,1.87,0,6.54,6.54,0,0.93,1.87,0,0,3.74,4.67,5.61,11.21,0,0.93,0,0.93,0,0,19.63,5.61,5.61,0,0,8.41,0,0
51,COVID-19,116,"My country is in a third wave. Its never ending. Im sure this post will get removed because Im too depressed/depressing for Reddit. Im broke because of the pandemic. Im struggling to work because my anxiety gives me physical symptoms. My friends dont talk to me anymore, or when I do talk to them they just tell me to see a therapist even though I already do (and can barely afford it). Im thinking about stopping eating so I can afford therapy. Theres no point to any of this. Every death that is about to happen here could have been prevented, and no one cares and they call me crazy. Im tired of the endless hurt.",gpt4,"I'm truly sorry to hear about the immense challenges you're facing. It sounds incredibly tough to be dealing with the ongoing effects of the pandemic, financial strain, and feeling isolated from friends. It's important to acknowledge the strength it takes to continue reaching out for support, even when things feel so bleak.
 
 Please know that your feelings are valid, and it's understandable to feel overwhelmed by the situation. It's also commendable that you're seeing a therapist despite the financial burden it poses. However, your well-being is paramount, and sacrificing essentials like food is not a sustainable solution. There might be community resources or support groups that can offer assistance or sliding-scale therapy options.
 
 Remember, you are not alone, and you are not 'crazy' for feeling the way you do. The pain you're experiencing is a natural response to an incredibly difficult situation. Keep reaching out, keep talking about your feelings, and please take care of your basic needs. Your life is valuable, and there is hope even amidst the hurt. If you ever feel like you're in immediate danger, please reach out to a crisis line or local emergency services. Your life matters, and there are people who want to help.",1,201,35.69,84.67,69.28,74.56,15.46,27.36,95.52,69.65,53.23,12.94,7.96,0.5,0,6.97,0,0,4.98,11.44,6.97,0,12.44,10.95,7.96,7.46,1.49,19.4,7.96,0.5,4.48,2.49,1.49,0.5,17.91,0.5,17.41,5.97,1,1.99,3.48,1.49,4.98,0.5,11.44,6.97,3.48,3.48,1,1.49,0.5,0,0,0,17.41,7.46,4.98,1.49,0,0.5,1,8.46,0,0.5,0,0,0,0,0,0,2.49,0,0,1.49,1,0,4.48,3.48,1,1.49,0,0,0,0.5,0,1.99,1,1,0,0,0,0,1.49,0,7.96,13.43,0,1.49,7.46,0.5,1,4.48,2.49,0.5,11.94,1,0,0,0,0,0,18.91,6.47,6.47,0,0,4.98,1,0
51,COVID-19,116,"My country is in a third wave. Its never ending. Im sure this post will get removed because Im too depressed/depressing for Reddit. Im broke because of the pandemic. Im struggling to work because my anxiety gives me physical symptoms. My friends dont talk to me anymore, or when I do talk to them they just tell me to see a therapist even though I already do (and can barely afford it). Im thinking about stopping eating so I can afford therapy. Theres no point to any of this. Every death that is about to happen here could have been prevented, and no one cares and they call me crazy. Im tired of the endless hurt.",llama,"Hey there, it sounds like you're going through an incredibly tough time right now. It's completely understandable that you're feeling overwhelmed and hopeless with the ongoing pandemic and the physical symptoms of anxiety that are making it difficult for you to work. It's not fair that you're being told to see a therapist when you're already struggling to afford it, and it's not your fault that you're feeling this way.
 Please know that you are not alone and that there are people who care about you and want to help. It's okay to feel depressed and it's important to acknowledge those feelings. It's understandable that you might be considering stopping eating as a way to afford therapy, but I want you to know that there are other resources available to you. Have you looked into any financial assistance programs or sliding scale fees for therapy?
 Remember that it's important to take care of yourself, both physically and emotionally, during this difficult time. It might be helpful to reach out to a trusted friend, family member, or a support group for some extra support. You don't have to go through this alone.
 Please don't hesitate to reach out if you need someone to talk to. Remember that it's okay to feel overwhelmed and that it's important to take care of yourself.",1,220,16.24,92.77,50.45,47.86,18.33,22.27,99.09,80.91,60,21.82,8.64,0.45,0,7.73,0,0,13.18,12.27,3.18,0,15.45,12.27,5.45,6.36,2.27,24.55,8.64,1.82,3.64,2.27,0.45,0.91,15.91,0,15,5.45,0.45,1.36,3.64,0.91,3.64,0.91,10.45,5.91,4.09,2.73,0,2.27,1.36,0,0.91,0,18.18,8.64,6.36,0.91,0,0,1.36,10,0,0,0,0,0,0,0,0,2.27,0,0,1.36,0.91,0,5,4.09,0.45,0.91,0.45,0,0,0.45,0,0.45,0.91,0.91,0.91,0.45,0,0,0.45,0,11.36,9.55,0,2.27,5,0.91,0.45,2.27,2.73,3.18,11.36,1.36,1.36,0.45,0.91,0,0,15.91,5,3.18,0.45,0,7.27,0,0
51,COVID-19,116,"My country is in a third wave. Its never ending. Im sure this post will get removed because Im too depressed/depressing for Reddit. Im broke because of the pandemic. Im struggling to work because my anxiety gives me physical symptoms. My friends dont talk to me anymore, or when I do talk to them they just tell me to see a therapist even though I already do (and can barely afford it). Im thinking about stopping eating so I can afford therapy. Theres no point to any of this. Every death that is about to happen here could have been prevented, and no one cares and they call me crazy. Im tired of the endless hurt.",mistral,"I'm really sorry to hear that you're going through such a difficult time right now. It's understandable that the ongoing pandemic and its impact on your life has left you feeling overwhelmed and hopeless. I can only imagine how hard it is for you to deal with your anxiety, financial struggles, and the loss of support from your friends. It's important to remember that you're not alone in this, and that there are people who care about you and want to help. Reach out to your therapist and let them know how you're feeling. They may be able to offer you additional resources or support. You're not crazy for feeling the way you do, and it's okay to ask for help. Hang in there, things will get better. If you need someone to talk to, I'm here for you.",1,139,11.54,99,59.35,20.23,15.44,16.55,100,81.29,63.31,23.74,15.11,2.16,0,10.79,0,1.44,8.63,10.79,2.88,0,15.83,12.23,7.19,6.47,1.44,22.3,9.35,0.72,5.04,2.16,1.44,1.44,15.11,0,15.11,6.47,2.16,2.16,2.88,0.72,2.88,0.72,10.79,5.04,5.04,2.88,0,2.16,1.44,0,0.72,0,22.3,6.47,4.32,0,0,0,1.44,14.39,0,0.72,0,0,0,0,0,0,2.16,0,0,1.44,0.72,0,1.44,1.44,0.72,0,0,0,0,0,0,0.72,0.72,0.72,0,0,0,0,0.72,0,9.35,11.51,0,1.44,7.19,0,0.72,2.88,1.44,0.72,10.79,2.16,0.72,0,0.72,0,0,17.27,6.47,4.32,0,0,6.47,0,0
52,COVID-19,114,So my 4 yr old has a runny nose and slight cough and nothing else. He's in daycare so we went for a test and this was not his first test. I was so afraid that he wouldn't go in the building but the sticker and candy they offered was too hard for him to resist. The stress of having to do this makes me want to never have to get either of my kids tested again but I don't think that's the reality. I came home and cried. I'm not sure how I'm going to handle this kind of situation in the fall when they're both at school. It makes me so sad.,gpt4,"I'm really sorry to hear about the stress and sadness you're experiencing with your little one's testing situation. It's completely understandable to feel overwhelmed by the thought of repeated tests, especially when it involves your children's well-being. It's heartwarming to hear that despite the circumstances, your child was brave enough to go through with the test, enticed by the small rewards. Remember, it's okay to feel vulnerable and to have moments of tears; it's a sign of the deep care and love you have for your kids.
 
 As the fall approaches, it might help to have a plan in place for how to manage testing if it's still necessary. Perhaps finding ways to make the experience more routine and less daunting for both you and your children could ease some of the stress. Also, don't hesitate to reach out for support from other parents who might be going through the same thing, as well as from the daycare and school staff. You're not alone in this, and it's important to take care of yourself too during these challenging times.",1,179,67.38,92.37,48.24,80.06,22.38,21.79,94.41,76.54,60.89,13.41,6.7,0.56,0,5.59,0,0,6.7,15.08,7.26,0,20.67,10.06,6.7,7.26,1.12,18.99,9.5,3.91,3.35,1.12,1.68,0.56,13.97,0,13.97,4.47,1.12,0.56,2.79,1.12,2.79,0.56,8.38,6.15,2.23,3.35,1.12,2.23,1.68,0,0.56,0,15.08,4.47,2.79,0,0,0.56,0,10.06,1.12,0,0,0,0,0,0,0,3.35,0,0,3.35,0,0,0.56,0.56,0,0.56,0,0,0,0,0,0.56,0,0.56,0,0.56,0,1.12,1.12,0.56,8.38,7.82,0,2.79,4.47,0,1.12,1.12,3.35,1.12,6.7,2.23,0.56,0,0.56,0,0,16.76,4.47,4.47,0,0,6.7,1.12,0
52,COVID-19,114,So my 4 yr old has a runny nose and slight cough and nothing else. He's in daycare so we went for a test and this was not his first test. I was so afraid that he wouldn't go in the building but the sticker and candy they offered was too hard for him to resist. The stress of having to do this makes me want to never have to get either of my kids tested again but I don't think that's the reality. I came home and cried. I'm not sure how I'm going to handle this kind of situation in the fall when they're both at school. It makes me so sad.,llama,"Oh my goodness, it sounds like you're going through a really tough time! It's completely understandable that you're feeling overwhelmed and sad about having to get your child tested again, especially when it's not their first time. It's so brave of you to share this with me, and I want you to know that I'm here to support you in any way I can.
 First of all, it's important to acknowledge that it's completely normal to feel scared and worried when our children are sick, especially when they're so young. It's okay to feel overwhelmed by the situation, and it's important to give yourself permission to feel these emotions.
 It's also important to remember that you're not alone in this. Many parents have been in your shoes before, and they've found ways to cope with the stress and anxiety that comes with it. It might be helpful to talk to other parents in your community or online about how they handle these situations, and to see if there are any resources or support groups that can help you feel more equipped to handle this.
 Lastly, it's important to remember that your child's health and well-being is the most important thing. While it's understandable that you might feel stressed about having to get them tested again, it's important to remember that this is a necessary step to ensure that they receive the proper care and treatment they need.
 Remember that you're doing your best, and that's something to be proud of. You're an amazing parent, and your child is lucky to have you. Remember to take care of yourself too, and don't hesitate to reach out if you need any more support.",1,281,5.75,97.68,40,80.11,21.62,17.44,97.86,83.99,65.12,23.84,11.74,1.78,0.36,7.12,0,2.49,12.1,16.01,2.49,0.71,14.95,13.52,7.83,8.54,1.07,25.27,9.96,2.49,4.63,3.56,0.71,0.36,16.37,0.36,16.01,6.05,0.71,1.78,3.91,1.07,2.49,1.78,10.68,7.12,3.2,4.98,1.07,3.2,2.49,0,0.36,0,18.15,4.98,2.85,0,0,0.36,0.36,12.81,1.78,0,0,0,0.36,0,0,0.36,1.07,0,0,1.07,0,0,2.14,2.14,0.36,1.07,0.36,0,0,0,0,2.49,0.36,1.42,0,0,0,0,0.71,0,9.25,7.47,0.36,1.42,3.56,0.36,0.36,2.14,3.2,3.91,12.1,1.07,0.71,0,0.36,0.36,0,17.44,4.27,4.63,0,0.36,7.83,0.36,0
52,COVID-19,114,So my 4 yr old has a runny nose and slight cough and nothing else. He's in daycare so we went for a test and this was not his first test. I was so afraid that he wouldn't go in the building but the sticker and candy they offered was too hard for him to resist. The stress of having to do this makes me want to never have to get either of my kids tested again but I don't think that's the reality. I came home and cried. I'm not sure how I'm going to handle this kind of situation in the fall when they're both at school. It makes me so sad.,mistral,"I'm sorry to hear that your 4-year-old has been tested again and that you're feeling overwhelmed with the experience. It's completely normal to feel stressed and emotional during these situations, especially when it involves our children. The fear and anxiety of potential health issues can be overwhelming. It's important to remember that these tests are necessary for the well-being of your child and that you're not alone in feeling this way. Take care of yourself and consider reaching out to your support system, such as family or friends, to help you cope. Remember that every test result, whether positive or negative, brings valuable information to help ensure your child's health. You're doing a great job and will get through this.",1,120,20.35,97.73,45.52,45.29,17.14,25.83,96.67,74.17,55.83,19.17,9.17,0.83,0.83,7.5,0,0,10,16.67,3.33,0.83,13.33,10.83,4.17,9.17,0.83,20.83,9.17,0.83,4.17,4.17,0,0,15.83,0.83,15,6.67,0.83,0.83,2.5,0.83,3.33,1.67,12.5,6.67,5,5.83,0.83,4.17,4.17,0,0,0,17.5,5,4.17,0,0,0,0,11.67,1.67,0.83,0,0,0,0,0,0,3.33,0,0,3.33,0,0,3.33,3.33,0,0.83,0.83,0,0,0,0,0.83,0,1.67,0,0,0,0,0,0,5.83,8.33,0.83,1.67,3.33,0,0.83,2.5,2.5,3.33,9.17,1.67,0,0,0,0,0,18.33,5.83,4.17,0,0,5.83,2.5,0
53,COVID-19,128,"there are a bunch of things that i dont feel comfortable doing yet even though i am vaccinated and people act like thats not valid. It so exhausting to say no to a bar or traveling and having to explain yourself all over again. Its like a lot of the people around me think that the pandemic is over. Right now a friend from another country wants to come visit and i know that i dont feel comfortable and i have to tell them that, but its something i shouldnt have to say. We are in a pandemic, there is a new variant. i am grateful i am able to do the normal day to day things again, why do people feel the need to over do it?",gpt4,"I hear you, and your feelings are completely valid. It's important to remember that everyone has their own comfort levels and boundaries, especially during such uncertain times. Being vaccinated is a significant step, but it doesn't automatically erase the concerns and anxieties that have been built up over the course of the pandemic. It's okay to take things at your own pace and to prioritize your well-being.
 
 You're not alone in feeling this pressure, and it's unfortunate that you have to repeatedly explain your stance. It's a tough situation when friends and loved ones may not immediately understand your perspective, but standing firm in your decisions is a sign of self-respect. It's okay to say no to things that make you uncomfortable, and you don't owe anyone an explanation for taking care of yourself.
 
 Perhaps you can suggest alternative ways to connect with your friend from another country, like video calls or online activities, until you feel more at ease with in-person visits. Remember, it's your right to set boundaries that keep you feeling safe.",1,175,19.3,98.07,51.2,65.27,19.44,25.14,89.14,72.57,58.29,21.14,10.86,0.57,0,9.71,0,0.57,10.29,14.86,4,0,13.71,10.86,4,6.86,2.86,18.86,8,1.14,3.43,1.71,0,1.71,16.57,1.14,15.43,6.29,0.57,0.57,2.86,0.57,4,1.14,6.29,4.57,1.71,2.86,1.71,1.14,0.57,0,0,0,17.71,2.86,0.57,0,0,0,1.71,13.14,1.14,0.57,0,0,0.57,0,0,0.57,0.57,0,0,0,0.57,0,1.71,1.71,1.14,0.57,0,0,0,0,0,1.14,0,1.14,0,0,0,0,0.57,0,8,7.43,0,0.57,4,0,0.57,2.29,3.43,1.71,8.57,1.71,1.14,0,1.14,0,0,17.14,5.14,5.14,0,0,5.14,1.71,0
53,COVID-19,128,"there are a bunch of things that i dont feel comfortable doing yet even though i am vaccinated and people act like thats not valid. It so exhausting to say no to a bar or traveling and having to explain yourself all over again. Its like a lot of the people around me think that the pandemic is over. Right now a friend from another country wants to come visit and i know that i dont feel comfortable and i have to tell them that, but its something i shouldnt have to say. We are in a pandemic, there is a new variant. i am grateful i am able to do the normal day to day things again, why do people feel the need to over do it?",llama,"Hey there! I totally understand how you feel. It can be so frustrating when others don't respect your boundaries and make you feel like you have to explain yourself over and over again. It's great that you're being cautious and taking care of yourself during this pandemic, and it's completely valid to set boundaries and say no to things that don't feel comfortable for you.
 It's understandable that you don't want to risk exposing yourself or others to the new variant, and it's okay to prioritize your own health and safety. It's important to remember that it's okay to say no and set boundaries, even if it means disappointing others. Your health and well-being are important, and it's better to be safe than sorry.
 Remember that you don't have to justify your choices to anyone, and it's okay to simply say ""no, thank you"" without explaining yourself. It's also okay to take a step back and prioritize self-care during this time. You're doing the best you can, and that's something to be proud of!",1,174,1.35,95.07,35.63,94.86,17.4,18.97,94.83,85.06,64.94,25.29,10.92,0.57,0,10.34,0,0,14.37,10.34,1.72,0,13.79,14.94,6.32,10.92,4.02,25.86,9.2,0,2.87,0,1.72,1.15,18.39,1.72,16.67,7.47,1.72,1.72,2.3,1.72,4.02,1.15,9.2,7.47,1.72,2.87,1.72,1.15,0,0.57,0.57,0,16.67,5.75,2.3,0.57,0,0,3.45,10.92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2.87,2.87,0.57,1.15,0,0,0,0,0,1.15,0.57,1.15,1.15,0,0,0,2.3,0,11.49,5.17,0.57,0.57,2.3,0,0,1.72,2.87,1.15,13.79,1.15,2.87,0.57,2.3,0,0,21.26,4.6,4.02,0,1.15,9.2,2.3,0
53,COVID-19,128,"there are a bunch of things that i dont feel comfortable doing yet even though i am vaccinated and people act like thats not valid. It so exhausting to say no to a bar or traveling and having to explain yourself all over again. Its like a lot of the people around me think that the pandemic is over. Right now a friend from another country wants to come visit and i know that i dont feel comfortable and i have to tell them that, but its something i shouldnt have to say. We are in a pandemic, there is a new variant. i am grateful i am able to do the normal day to day things again, why do people feel the need to over do it?",mistral,"I'm sorry to hear that you're feeling overwhelmed and exhausted by the pressure to engage in activities that make you uncomfortable, despite the pandemic and the presence of new variants. It's important to remember that everyone processes risk differently, and your feelings and comfort level are valid. Communicating your boundaries can be challenging, but it's essential for your well-being. You're not alone in this, and it's understandable that you may feel frustrated when others don't share the same perspective. Remember to take care of yourself and prioritize your health and safety. It's okay to set boundaries and say no, even if it means having difficult conversations. You're doing what's best for you, and that's commendable.",1,115,4.38,90.64,44.75,32.27,16.43,27.83,90.43,75.65,58.26,22.61,10.43,0.87,0,9.57,0,0,12.17,13.04,3.48,0,11.3,14.78,3.48,10.43,2.61,22.61,10.43,0,2.61,0.87,1.74,0,19.13,1.74,17.39,6.96,0.87,0.87,1.74,0,6.09,1.74,11.3,6.09,5.22,5.22,1.74,3.48,0.87,0.87,0,0,16.52,5.22,1.74,0,0,0.87,1.74,10.43,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.48,3.48,0.87,0.87,0,0,0,0,0,0.87,0,0.87,0,0,0.87,0,1.74,0.87,5.22,6.09,0,0,2.61,0,0.87,2.61,1.74,1.74,13.04,0.87,0.87,0,0.87,0,0,21.74,6.09,5.22,0,0,9.57,0.87,0
54,COVID-19,148,"I've been living life pretty much normally since the CDC said you could stop wearing masks if vaccinated. I was fully vaccinated in March and have been going about my life like normal, seeing friends, going to work, etc. Now that the WHO is recommending masks again I don't know what to do. I have a birthday party scheduled for July, should I cancel? I don't think I will survive another year of isolation. Please don't say that there won't be lockdowns enacted. Frankly it doesn't matter - if I can die just because I went outside I'll be isolated no matter what the government says. I'm afraid that my work will push us more in person and I'll send up not being able to do anything I enjoy but still terrified because I have to go to work in person. What's the point of living like that?",gpt4,"It's completely understandable to feel overwhelmed and anxious with the changing guidelines and the uncertainty of the situation. The pandemic has been a rollercoaster of emotions and adjustments for everyone. It's important to remember that your feelings are valid and you're not alone in this.
 
 Regarding your birthday party in July, it might be helpful to wait and see how the situation evolves closer to the date. You can also consider alternative plans that allow for a safer celebration, such as an outdoor gathering or a smaller group with precautions in place.
 
 Your concerns about work and personal safety are also very real. It might be worth discussing with your employer the possibility of continuing some form of remote work or implementing safety measures that make you feel more comfortable.
 
 Finding a balance between safety and enjoying life is crucial. It's okay to take precautions while also seeking ways to maintain your mental health and social connections. Remember, taking care of your well-being is just as important as physical health. If you find the anxiety is too much to handle, consider reaching out to a mental health professional who can provide support and strategies to cope during these challenging times.",1,200,60.65,86.52,52.76,86.37,18.18,29,93,69.5,52.5,11,5.5,0,0,5,0,0,5.5,14.5,7,0,14.5,8.5,5,9.5,0.5,16.5,9,2.5,4,1,3,0.5,18,0.5,17.5,6.5,2,1,3.5,1,3,1,11,7.5,3,4,2,1.5,1.5,0,0,0,14,4.5,1.5,0.5,0,0,0.5,7.5,0,0,0,0,0,0,0,0,3.5,1,0,2,0.5,0,4.5,4,0.5,0.5,2.5,0,0,0,0,0.5,0,1.5,0,0,0,0,2,0.5,6.5,8.5,0.5,0.5,5.5,0.5,0,1.5,4,2,7.5,1.5,0.5,0,0.5,0,0,10,5.5,2,0,0,2,0.5,0
54,COVID-19,148,"I've been living life pretty much normally since the CDC said you could stop wearing masks if vaccinated. I was fully vaccinated in March and have been going about my life like normal, seeing friends, going to work, etc. Now that the WHO is recommending masks again I don't know what to do. I have a birthday party scheduled for July, should I cancel? I don't think I will survive another year of isolation. Please don't say that there won't be lockdowns enacted. Frankly it doesn't matter - if I can die just because I went outside I'll be isolated no matter what the government says. I'm afraid that my work will push us more in person and I'll send up not being able to do anything I enjoy but still terrified because I have to go to work in person. What's the point of living like that?",llama,"Oh my goodness, it sounds like you're really struggling with the recent updates from the CDC and WHO. It's completely understandable to feel overwhelmed and unsure of what to do, especially when it comes to planning a birthday party and going back to work in person.
 First of all, let me say that it's completely okay to feel scared and unsure of how to navigate this situation. It's important to acknowledge and validate your feelings, especially when it comes to your own health and well-being.
 In terms of your birthday party, it might be a good idea to wait and see how things progress before making any final decisions. It's possible that the situation may improve or change in the coming weeks, and it might be better to wait and see before committing to a large gathering.
 Regarding your work, it might be helpful to talk to your employer about your concerns and see if there are any accommodations that can be made to help you feel safer. It's important to prioritize your own health and well-being, and it's okay to set boundaries and advocate for yourself.
 Remember that it's okay to take things one step at a time and to prioritize your own needs and well-being. It's understandable to feel overwhelmed and unsure of how to navigate this situation, but by taking things one step at a time and seeking support when needed, you can get through this. Remember that you don't have to go through this alone, and there are resources and support available to you.",1,258,30.58,88.63,53.52,93.23,23.45,20.16,94.96,76.36,58.91,17.05,6.59,0.78,0,5.43,0,0,10.47,12.79,3.49,1.16,16.28,9.3,5.81,10.47,0.39,20.54,6.2,2.33,5.04,1.16,2.33,1.55,17.05,0.39,16.67,5.81,2.33,1.55,4.65,1.16,1.16,0.78,8.53,6.98,1.55,3.1,1.55,1.16,1.16,0,0,0,10.85,3.88,1.55,0.39,0,0,0.78,6.59,0,0,0,0,0,0,0,0,2.33,0.78,0,1.55,0,0,1.94,1.94,0,1.16,0,0,0,0,0,0.78,0,1.55,0.78,0,0,0,0.39,0,8.91,8.91,0.39,2.71,3.88,1.16,0.39,1.94,5.81,1.94,8.53,2.33,1.55,0,1.16,0.39,0,13.57,4.26,4.26,0,0,3.88,1.16,0
54,COVID-19,148,"I've been living life pretty much normally since the CDC said you could stop wearing masks if vaccinated. I was fully vaccinated in March and have been going about my life like normal, seeing friends, going to work, etc. Now that the WHO is recommending masks again I don't know what to do. I have a birthday party scheduled for July, should I cancel? I don't think I will survive another year of isolation. Please don't say that there won't be lockdowns enacted. Frankly it doesn't matter - if I can die just because I went outside I'll be isolated no matter what the government says. I'm afraid that my work will push us more in person and I'll send up not being able to do anything I enjoy but still terrified because I have to go to work in person. What's the point of living like that?",mistral,"I'm really sorry to hear that you're feeling overwhelmed and uncertain about the recent changes in COVID-19 guidelines. It's completely understandable to feel anxious about the potential for more restrictions and the impact they may have on your social life and work. It's important to remember that each person's situation is unique, and it's okay to make decisions based on what feels right for you. If you're feeling uncomfortable with the current recommendations, it might be worth considering options like wearing a mask or taking other precautions to help protect yourself and those around you. It's also important to prioritize self-care and find ways to connect with loved ones and enjoy the things that bring you joy, even if they need to be adapted to current circumstances. Remember, it's okay to ask for support and take things one day at a time. You're not alone in this, and there are resources available to help you navigate these challenging times.",1,159,35.71,85.88,50.86,69.7,22.71,24.53,94.97,75.47,55.97,16.98,7.55,0.63,0,5.66,0,1.26,9.43,11.32,4.4,1.26,15.72,10.06,5.66,8.18,0.63,20.13,10.69,1.89,4.4,2.52,1.26,0.63,18.87,0,18.87,6.29,2.52,0.63,5.03,1.26,4.4,1.26,8.18,5.66,2.52,3.14,1.26,1.89,1.26,0,0,0,15.72,4.4,2.52,0,0,0,0.63,8.81,1.26,0,0,0,0,0,0,0,1.89,0,0,1.26,0.63,0,1.26,1.26,0.63,0.63,0,0,0,0,0,0.63,0,1.26,0,0,0,0,0.63,0.63,10.06,7.55,0,0.63,3.14,0,0.63,2.52,3.77,1.26,9.43,1.89,1.26,0,1.26,0,0,15.09,4.4,3.14,0,0,6.29,1.26,0
55,COVID-19,175,"First time poster, sorry if any rules are broke. My wife and I are moving to the UK from South Korea this month and are in a tight position regarding vaccination - we could technically get our first jab in Korea but dont have enough time to get both. We have been struggling to decide on what to do for two reasons. 1) is it even possible to get to the UK and say hey I have already got one jab from maker X so please just give me the second one 2) would it be possible to get a vaccine passport like this? I fear that with countries not recognizing vaccination abroad we would be stuck in this limbo of not being believed by either the UK or South Korea Anyone has a similar experience? What did you end up doing? If it were 1 month ago we would have no problems just having two jabs in the UK but given the current situation, flying in without a minimum level of immunity sounds crazy",gpt4,"Hello there, Firstly, it's completely understandable to feel anxious about your vaccination status amidst an international move. Navigating health requirements in these times can be quite complex. Regarding your concerns, it's advisable to check with the UK's official health service (NHS) or the embassy for the most accurate guidance on vaccinations. They can provide information on whether you can receive your second jab in the UK and how it aligns with the vaccine passport requirements.
 In many cases, countries have provisions for completing vaccination courses for individuals who have received their first dose abroad. It's also worth looking into whether the vaccine you received in South Korea is approved and available in the UK.
 Remember, your health and safety are paramount. If possible, try to document your first vaccination thoroughly (with dates, vaccine type, etc.) to present upon arrival in the UK. This documentation could be crucial in ensuring you receive your second dose without delay.
 Moving countries is a significant life event, and it's okay to seek clarity and support. You're doing the right thing by asking questions and preparing in advance. Wishing you a smooth transition to the UK and all the best with your vaccination process.",1,199,71.56,93.17,17.94,42.58,15.31,31.66,83.42,64.32,51.76,11.56,7.54,0,0,6.03,0,1.01,4.02,16.08,7.04,2.51,14.57,8.54,4.52,6.03,0,14.07,8.04,5.03,2.51,0,1.01,1.51,11.06,0.5,10.55,3.52,0.5,3.02,2.51,0.5,2.51,0.5,2.51,2.01,0.5,0.5,0,0.5,0.5,0,0,0,11.06,2.51,0.5,1.01,0,0,1.01,8.04,0,0,0,0,0.5,0.5,0,0,1.01,0,0,0.5,0.5,0,6.53,6.53,4.02,0,0,0,0,0,0,1.51,0.5,2.01,0,0,0,0,0.5,0,4.02,11.56,1.51,1.51,7.04,0.5,0,1.01,1.51,2.01,6.53,1.01,0.5,0,0.5,0,0,16.08,6.53,4.52,0,0,3.02,2.01,0
55,COVID-19,175,"First time poster, sorry if any rules are broke. My wife and I are moving to the UK from South Korea this month and are in a tight position regarding vaccination - we could technically get our first jab in Korea but dont have enough time to get both. We have been struggling to decide on what to do for two reasons. 1) is it even possible to get to the UK and say hey I have already got one jab from maker X so please just give me the second one 2) would it be possible to get a vaccine passport like this? I fear that with countries not recognizing vaccination abroad we would be stuck in this limbo of not being believed by either the UK or South Korea Anyone has a similar experience? What did you end up doing? If it were 1 month ago we would have no problems just having two jabs in the UK but given the current situation, flying in without a minimum level of immunity sounds crazy",llama,"Hi there! I can completely understand your concerns and the tight spot you're in. Firstly, it's great that you're taking the necessary precautions to ensure your safety and the safety of others during this pandemic.
 Regarding your questions, it is possible to get vaccinated in the UK even if you have already had one dose in another country. However, it's important to note that the UK's National Health Service (NHS) may not recognize vaccination certificates from other countries, so you may need to provide additional documentation or proof of vaccination.
 As for a vaccine passport, there is currently no internationally recognized document that proves vaccination status. However, some countries are exploring the use of digital vaccination certificates, which could potentially be recognized across borders.
 If you do decide to get vaccinated in the UK, it's important to inform your healthcare provider of your previous vaccination dose, as they may need to adjust the dosing schedule accordingly.
 I hope this information helps, and I wish you the best of luck with your move to the UK. Please keep us updated on how things go for you!",1,185,39.7,79.02,70.46,89.48,18.5,28.11,89.73,72.97,56.22,16.76,9.73,1.62,0.54,7.03,0,0.54,7.03,15.14,5.95,1.08,14.05,9.19,7.03,5.95,1.08,18.92,6.49,3.78,2.7,1.08,1.62,0,19.46,0.54,18.92,5.95,1.08,3.24,5.41,1.08,5.95,0,5.95,5.41,0.54,0.54,0.54,0,0,0,0,0,11.89,3.24,1.08,1.62,0,0,1.08,8.11,0,0,0,0,0.54,0,0,0.54,2.16,0,0,2.16,0,0,7.03,7.03,4.86,0,0,0,0,0,0,1.62,1.08,1.62,0,0,0,0,1.62,0.54,5.95,8.11,0.54,1.62,5.95,0,0,0.54,3.24,2.7,7.03,3.24,0,0,0,0,0,15.14,4.32,5.41,0,1.08,3.24,1.08,0
55,COVID-19,175,"First time poster, sorry if any rules are broke. My wife and I are moving to the UK from South Korea this month and are in a tight position regarding vaccination - we could technically get our first jab in Korea but dont have enough time to get both. We have been struggling to decide on what to do for two reasons. 1) is it even possible to get to the UK and say hey I have already got one jab from maker X so please just give me the second one 2) would it be possible to get a vaccine passport like this? I fear that with countries not recognizing vaccination abroad we would be stuck in this limbo of not being believed by either the UK or South Korea Anyone has a similar experience? What did you end up doing? If it were 1 month ago we would have no problems just having two jabs in the UK but given the current situation, flying in without a minimum level of immunity sounds crazy",mistral,"I'm sorry to hear about the challenges you're facing with your vaccination situation as you move to the UK from South Korea. I can understand your concerns about the recognition of your vaccination and the potential complications it may bring. It's a complex issue, and I'm not an expert, but I can share that some countries do have mutual recognition agreements for vaccines. You may want to check with both the South Korean and UK embassies or health authorities for the most accurate and up-to-date information. Additionally, you could consider getting the second dose as soon as possible upon arrival in the UK, if that's an option for you. I hope this information is helpful, and I wish you the best of luck in your move. Please take care of yourself and your wife during this transition.",1,137,55.91,88.05,50.93,91.27,19.57,20.44,92.7,74.45,59.85,17.52,13.14,4.38,0,8.76,0,0,4.38,18.25,8.76,0.73,16.06,9.49,2.92,8.76,0.73,18.98,5.11,3.65,5.11,1.46,2.19,2.19,17.52,0,17.52,5.84,0,4.38,5.84,0,3.65,0,5.11,5.11,0,0.73,0.73,0,0,0,0,0,13.87,4.38,2.92,0.73,0,0,0,9.49,0.73,0,0.73,0,1.46,0.73,0.73,0,0,0,0,0,0,0,3.65,3.65,2.19,0,0,0,0,0,0,0,2.19,1.46,0,0,0,0,0.73,0,2.92,8.03,0.73,2.92,3.65,0,0.73,0,2.19,0.73,6.57,4.38,0,0,0,0,0,13.87,5.11,3.65,0,0,3.65,1.46,0
56,COVID-19,187,"Hi! I have an appointment booked for my second dose of Pfizer on Monday, with the possibility of moving it up to tomorrow. I struggle with severe food allergies and therefore getting the first dose of the vaccine was incredibly difficult for me. I feared having a severe allergic reaction and had many panic attacks leading up to the vaccine appointment. Luckily, all went well and Im not anticipating my second dose. However, I have a few fears. First, I developed an odd skin reaction approximately one week after vaccination. My forearms became incredibly itchy for about 2-3 days, but I never developed a rash or anything of the sorts. Not sure if it was related to the vaccine, but I cant think of anything else If this was due to the vaccine, does that put me at any risk of having a severe allergic reaction with the second dose? Second, I am a woman in my early twenties. Ive heard reports of myocarditis after the second dose in young people. This is quite scary to me as Im very active. Should I be concerned? Thanks everyone.",gpt4,"Hello there, Firstly, I want to acknowledge how brave you are for moving forward with your vaccination despite your concerns about allergies. It's completely understandable to feel anxious, especially when you've experienced an unexpected reaction like the itchiness on your forearms. While I'm not a medical professional, it's important to remember that mild skin reactions can occur with vaccines and are not typically indicative of a severe allergic reaction. However, it's always best to discuss any concerns with your healthcare provider before your second dose, as they can offer personalized advice and reassurance.
 Regarding the reports of myocarditis, it's natural to feel worried about potential side effects. The risk is relatively low, but it's good to stay informed. Again, your healthcare provider is the best source for information tailored to your health history and can help you weigh the benefits and risks.
 Remember, it's okay to ask questions and seek support. You're taking steps to protect not only your health but also the health of those around you. Take care, and I wish you a smooth experience with your second dose.",1,181,33.72,87.75,38.94,85.6,18.1,29.28,93.37,70.72,54.14,14.92,10.5,1.66,0,8.29,0,0.55,4.42,13.81,5.52,1.66,14.36,8.84,8.84,7.73,1.66,16.57,7.73,3.87,1.66,0.55,1.1,0,19.89,0.55,19.34,5.52,3.31,2.76,2.21,0.55,4.42,1.1,7.73,6.08,1.66,1.66,0.55,1.1,1.1,0,0,0,16.02,7.18,2.21,1.1,0,0.55,2.76,8.84,0,0,0,0,0,0,0,0,1.1,0,0,1.1,0,0,7.18,6.08,2.21,0,0,0,0,0,0,0,1.1,1.1,0,0,0,0.55,1.66,0,6.63,7.73,1.1,1.1,3.31,0,0,2.21,3.31,2.76,9.39,1.1,0.55,0,0.55,0,0,16.57,5.52,6.08,0,0,4.97,0,0
56,COVID-19,187,"Hi! I have an appointment booked for my second dose of Pfizer on Monday, with the possibility of moving it up to tomorrow. I struggle with severe food allergies and therefore getting the first dose of the vaccine was incredibly difficult for me. I feared having a severe allergic reaction and had many panic attacks leading up to the vaccine appointment. Luckily, all went well and Im not anticipating my second dose. However, I have a few fears. First, I developed an odd skin reaction approximately one week after vaccination. My forearms became incredibly itchy for about 2-3 days, but I never developed a rash or anything of the sorts. Not sure if it was related to the vaccine, but I cant think of anything else If this was due to the vaccine, does that put me at any risk of having a severe allergic reaction with the second dose? Second, I am a woman in my early twenties. Ive heard reports of myocarditis after the second dose in young people. This is quite scary to me as Im very active. Should I be concerned? Thanks everyone.",llama,"Hi there! Thank you for reaching out and sharing your concerns. It's completely understandable to have fears and worries when it comes to vaccine reactions, especially when you've had a previous adverse reaction.
 Regarding your skin reaction after the first dose, it's possible that it could have been related to the vaccine, but it's also possible that it could have been caused by something else. It's important to keep in mind that vaccines are thoroughly tested and monitored for safety, and the risk of a severe allergic reaction is very low. However, if you do experience any symptoms after the second dose, it's important to seek medical attention right away.
 As for the risk of myocarditis, it's true that there have been some reports of this condition in young people after receiving the Pfizer vaccine. However, the risk is still very low, and the benefits of getting vaccinated far outweigh the risks. It's important to keep in mind that myocarditis can occur for a variety of reasons, and it's not exclusive to the vaccine.
 I would recommend discussing your concerns with your healthcare provider, and they can help you weigh the risks and benefits of getting the second dose. They can also provide guidance on how to monitor your health after the vaccination and what to do if you experience any symptoms.
 Remember, it's completely normal to feel anxious or scared when it comes to vaccine reactions, but it's important to remember that the vast majority of people who receive the Pfizer vaccine experience no serious side effects. Take care and please let me know if you have any other questions or concerns!",1,273,29.12,55.35,43.48,81.46,21,27.47,93.04,73.26,57.88,14.29,5.86,0.73,0,4.03,0,0.73,8.42,14.29,6.59,1.1,13.19,11.36,6.59,10.62,0.73,17.95,7.69,4.76,0.73,0.73,0,0,18.32,0.37,17.95,3.66,3.3,2.2,4.4,0.73,5.13,0.73,7.69,5.86,1.83,1.47,0,1.47,1.47,0,0,0,8.79,3.66,1.47,1.47,0,0,1.1,5.13,0,0,0,0,0,0,0,0,0.73,0,0,0.73,0,0,6.59,6.23,3.66,0,0,0,0,0,0,0,0,1.83,0,0,0,0.73,2.2,0,6.59,6.59,0.73,1.1,5.49,0,0,0.37,3.3,3.66,7.69,0,0,0,0,0,0,13.55,4.03,4.76,0,0.73,4.03,0,0
56,COVID-19,187,"Hi! I have an appointment booked for my second dose of Pfizer on Monday, with the possibility of moving it up to tomorrow. I struggle with severe food allergies and therefore getting the first dose of the vaccine was incredibly difficult for me. I feared having a severe allergic reaction and had many panic attacks leading up to the vaccine appointment. Luckily, all went well and Im not anticipating my second dose. However, I have a few fears. First, I developed an odd skin reaction approximately one week after vaccination. My forearms became incredibly itchy for about 2-3 days, but I never developed a rash or anything of the sorts. Not sure if it was related to the vaccine, but I cant think of anything else If this was due to the vaccine, does that put me at any risk of having a severe allergic reaction with the second dose? Second, I am a woman in my early twenties. Ive heard reports of myocarditis after the second dose in young people. This is quite scary to me as Im very active. Should I be concerned? Thanks everyone.",mistral,"I'm here to listen and support you. I understand that your experience with the first dose of the vaccine was anxiety-provoking due to your food allergies. It's natural to have concerns about potential side effects from the second dose, especially with the news about myocarditis and young people. Regarding your skin reaction, it's important to note that not all vaccine side effects are caused by the vaccine itself. It's possible that it could have been an unrelated cause. As for myocarditis, the risk is generally low, especially for women. However, if you have concerns, it's important to discuss them with your healthcare provider. They can help assess your individual risk and provide you with accurate information based on your medical history. Remember, the benefits of getting vaccinated far outweigh the risks. I hope this information helps, and please don't hesitate to reach out if you have any further questions or concerns.",1,151,42.06,85.21,38.82,80.81,15.1,29.8,92.72,68.21,54.97,16.56,9.93,1.99,0,6.62,0,1.32,6.62,15.23,5.96,1.32,13.91,10.6,4.64,5.96,1.32,15.89,6.62,3.97,1.32,1.32,0,0,18.54,0,18.54,5.3,3.97,1.99,7.95,0,3.31,0.66,5.3,4.64,0.66,1.32,0.66,0.66,0.66,0,0,0,14.57,5.3,2.65,1.32,0,0,1.32,8.61,0,0,0.66,0,0,0,0,0,0,0,0,0,0,0,6.62,5.3,3.31,0,0,0,0,0.66,0,0,0.66,0.66,0,0,0,0.66,2.65,0,5.96,5.96,0.66,0.66,5.3,0,0.66,0,1.99,3.31,7.28,1.32,0,0,0,0,0,16.56,6.62,5.3,0,0,3.97,0.66,0
57,COVID-19,182,"this morning I had my 2nd dose shot. finally, I'm glad I am fully vaccinated now and that I will reach full protection in about two weeks. but idk, it feels like it barely changes anything. I was waiting for this so long, and now I'm just... mildly disappointed. right now situation in my country is more or less okay, but I am still WFH, and my office sent us official info that we can start coming back to the office only since September. so I'm still gonna be stuck at home over the summer. then also I am worried that September return to the office won't happen because everyone is scaring is that we will have another wave in the autumn. so literally what is the point? the only consolation I have is that I am being responsible, and I'm not contributing to the situation potentially getting worse again. I want to feel happier about it or more relieved. tbh I have no energy for this anymore. cool now I can rot in depression inside my apartment while being fully vaccinated.",gpt4,"It's completely understandable to feel a mix of emotions after getting your second dose. It's a significant step, and it's natural to hope for immediate changes in your daily life. However, it's also normal to feel a bit let down when the reality of the ongoing situation sets in. It's great that you're taking responsibility by getting vaccinated and contributing to the collective effort to curb the spread of the virus. Remember, being fully vaccinated does offer you a layer of protection and is a step towards returning to some normalcy in the future. It's okay to feel tired and frustrated with the current circumstances, but try to hold onto the fact that your actions are part of a larger, positive change. In the meantime, consider finding new ways to enrich your time at home, perhaps by exploring new hobbies or connecting with friends and family virtually. Your feelings are valid, and it's important to acknowledge them while also looking forward to better days ahead. Hang in there.",1,168,83.77,79.51,95.34,57.46,18.67,25,94.05,74.4,52.98,10.12,4.76,0,0,4.17,0,0.6,5.36,14.29,8.93,0.6,19.05,7.74,5.36,8.33,0,16.07,10.71,4.17,2.98,1.19,1.79,0,13.69,0,13.69,5.36,1.79,1.19,1.79,1.79,2.38,0.6,5.36,3.57,1.19,2.38,0.6,1.19,0,0.6,0,0,8.33,1.79,0.6,0,0,0,0,5.36,0,0.6,0,0,0,0,0,0,2.38,0.6,0.6,1.19,0,0,2.98,2.98,1.79,0,0,0,0,0,0,0,0.6,1.79,0,0.6,0.6,0,0.6,0.6,7.14,14.29,0,2.38,9.52,0.6,0,2.38,8.93,0.6,10.12,1.79,0.6,0,0.6,0,0,14.88,5.36,4.76,0,0,4.76,0,0
57,COVID-19,182,"this morning I had my 2nd dose shot. finally, I'm glad I am fully vaccinated now and that I will reach full protection in about two weeks. but idk, it feels like it barely changes anything. I was waiting for this so long, and now I'm just... mildly disappointed. right now situation in my country is more or less okay, but I am still WFH, and my office sent us official info that we can start coming back to the office only since September. so I'm still gonna be stuck at home over the summer. then also I am worried that September return to the office won't happen because everyone is scaring is that we will have another wave in the autumn. so literally what is the point? the only consolation I have is that I am being responsible, and I'm not contributing to the situation potentially getting worse again. I want to feel happier about it or more relieved. tbh I have no energy for this anymore. cool now I can rot in depression inside my apartment while being fully vaccinated.",llama,"Hey there! 🤗 I can totally understand how you're feeling right now. It's normal to feel a bit disappointed after waiting for something for so long, and then it not quite living up to your expectations. It sounds like you're feeling a bit stuck at home and worried about the future, and that's totally valid. 😔
 First of all, let me say that being fully vaccinated is a huge accomplishment, and you should be proud of yourself for taking that step towards protecting yourself and others! 💪 It's understandable that you might not feel a huge difference right away, but remember that the vaccine is working to protect you in the long run. 💫
 It's also understandable that you're worried about the future and the potential for another wave of the virus. It's okay to feel overwhelmed and unsure about what's to come. 😟 But remember that you're not alone in this, and there are many people and resources available to support you. 🤝
 It might be helpful to try and focus on the things that you can control, like taking care of yourself and your loved ones, and finding ways to stay engaged and connected with the world around you. 🌟 Even small things, like taking a walk or watching a funny movie, can make a big difference in your mood. 😊
 Remember that it's okay to feel overwhelmed and to need support sometimes. If you ever need someone to talk to, I'm here to listen and offer support. 🤗 You got this, and you're doing the best you can in a difficult situation. Keep being kind to yourself and taking things one step at a time. 💕",1,269,27.28,90.58,63.87,48.55,16.81,17.84,98.88,83.27,62.45,18.96,8.92,1.12,0,7.81,0,0,10.04,13.75,6.69,0.74,15.24,10.41,6.69,9.29,1.12,23.05,7.81,4.83,2.97,0.74,1.86,0.37,19.33,0.74,18.59,5.2,1.12,2.97,4.09,1.12,4.09,1.12,6.69,4.09,2.23,3.35,1.12,1.86,1.49,0,0.37,0,13.01,3.35,1.86,0,0,0,1.12,8.92,0.74,0,0,0,0,0,0,0,1.86,0.37,0.37,1.12,0,0,1.49,1.12,1.12,0,0,0,0,0,0,0.74,0,1.86,0.74,0.37,0,0,0.74,0,10.41,13.01,1.12,2.23,7.43,0.37,0.74,2.23,2.97,1.86,9.29,2.23,1.12,0.37,0.74,0,0,14.87,4.83,4.46,0,0.74,4.83,0,3.72
57,COVID-19,182,"this morning I had my 2nd dose shot. finally, I'm glad I am fully vaccinated now and that I will reach full protection in about two weeks. but idk, it feels like it barely changes anything. I was waiting for this so long, and now I'm just... mildly disappointed. right now situation in my country is more or less okay, but I am still WFH, and my office sent us official info that we can start coming back to the office only since September. so I'm still gonna be stuck at home over the summer. then also I am worried that September return to the office won't happen because everyone is scaring is that we will have another wave in the autumn. so literally what is the point? the only consolation I have is that I am being responsible, and I'm not contributing to the situation potentially getting worse again. I want to feel happier about it or more relieved. tbh I have no energy for this anymore. cool now I can rot in depression inside my apartment while being fully vaccinated.",mistral,"I'm really sorry to hear that you're feeling disappointed and overwhelmed with the current situation. It's understandable that after waiting for so long to get vaccinated, you were hoping for a sense of normalcy to return sooner. The ongoing uncertainty about returning to the office and the possibility of another wave in the autumn can be frustrating and disheartening. It's important to remember that taking care of yourself and being responsible is a significant step towards protecting yourself and those around you. Try to focus on the things you can control, such as maintaining a healthy routine, connecting with loved ones, and finding ways to bring joy and meaning to your daily life. Remember, it's okay to feel disappointed and to take time for yourself. You're not alone in this, and there are resources available if you need them. Hang in there, and know that better days are ahead.",1,149,55.4,94.14,83.51,39.82,18.63,24.16,97.99,77.18,57.72,15.44,8.05,0.67,0,6.71,0,0.67,7.38,12.08,6.04,0,18.79,9.4,4.7,9.4,0.67,19.46,9.4,2.01,3.36,1.34,1.34,0.67,15.44,0,15.44,6.04,1.34,3.36,2.68,0.67,2.01,1.34,8.05,4.7,3.36,5.37,2.01,3.36,0.67,0.67,2.01,0,12.75,2.01,1.34,0,0,0,0,8.72,1.34,0,0,0,0,0,0,0,2.01,0,0,2.01,0,0,1.34,1.34,0.67,0.67,0,0,0,0,0,0.67,0.67,2.01,0,0,0,0,0.67,0,7.38,13.42,0.67,3.36,8.05,0,0.67,2.01,6.71,2.01,9.4,2.01,0.67,0,0.67,0,0,14.09,5.37,4.7,0,0,4.03,0,0
58,COVID-19,272,"I dont even know how to speak of this grief. I have read of many stories of people losing their loved ones, but it didnt happen to my family until today. I lost my uncle who is my best friend, we lived abroad all our lives but because of the pandemic I returned home, and barely managed to see him those 2 years. He was the kindest and purest human being. I met him briefly yesterday as we took him to the hospital. Today he passed away from COVID, he was deathly afraid from needles and the vaccination. I feel so so powerless. So guilty I didnt reply to his phone call 3 days earlier as my family was also sick of Covid and I was caring for them. The death feels like it could have been avoided, he took the remaining precautions but it didnt work. At least he died happy alongside his family in his hometown where I live. I dont know what or how to live life without him in my mind, without meeting him ever again, with seeing the same places without him. Im tired, I want to cry. We both hated living at home now I am stuck living on earth without him, I feel this home is the right place for me - was waiting eagerly for him to return. But he barely lasted a week before his death. But mentally I am exhausted of living here, of the pandemic, of having my friends all abroad and getting out of contact, of being alone to face his death. To face this life. Life feels so tasteless.",gpt4,"I am deeply sorry to hear about the loss of your uncle, who was not only a family member but also your best friend. It's clear that he held a very special place in your heart, and his absence has left a profound void. Grief can be overwhelming, especially when it feels like there were missed opportunities for connection, like the phone call you mentioned. Please remember that you were doing your best, caring for your family, and that's what mattered at that moment.
 It's natural to feel powerless in the face of such a loss, and it's okay to feel exhausted and to want to cry. Allow yourself to grieve and to feel all the emotions that come with it. Your feelings are valid, and it's important to express them. It's also understandable to feel disconnected from life and the places that once held shared memories with your uncle.
 In time, the pain will not be as sharp, and you will find ways to carry his memory with you. For now, be gentle with yourself and reach out to friends or support groups, even if they're far away. You're not alone, and there are people who want to help you through this. Take it one day at a time, and remember that it's okay to seek professional help if you find the burden too heavy to bear alone. Your journey through grief is uniquely yours, and there's no right or wrong way to navigate it.",1,246,26.62,97.06,36.79,15.67,18.92,12.6,96.75,76.83,60.57,18.29,10.57,0.41,0,7.32,1.22,0.81,7.72,14.23,4.88,0.81,15.45,10.16,6.5,8.54,1.63,18.29,8.94,2.03,6.1,3.66,0.81,1.63,12.2,0.81,11.38,4.47,0.41,1.22,1.63,0,3.66,1.63,8.13,3.66,4.07,3.25,0,2.85,0.41,0,1.63,0,20.33,6.1,2.85,0.41,0,0.41,1.63,12.6,0.81,1.22,0,2.03,0.41,0,0,0.41,0.41,0,0,0.41,0,0,2.44,1.63,0.41,0.81,0,0,0,0,0,0,0.81,0.41,0.41,0,0.41,0.41,1.22,0,11.38,12.2,0.41,1.22,6.91,0,0.41,3.25,2.03,3.66,8.94,0.81,0.81,0,0.81,0,0,15.45,5.28,6.1,0,0,4.07,0,0
58,COVID-19,272,"I dont even know how to speak of this grief. I have read of many stories of people losing their loved ones, but it didnt happen to my family until today. I lost my uncle who is my best friend, we lived abroad all our lives but because of the pandemic I returned home, and barely managed to see him those 2 years. He was the kindest and purest human being. I met him briefly yesterday as we took him to the hospital. Today he passed away from COVID, he was deathly afraid from needles and the vaccination. I feel so so powerless. So guilty I didnt reply to his phone call 3 days earlier as my family was also sick of Covid and I was caring for them. The death feels like it could have been avoided, he took the remaining precautions but it didnt work. At least he died happy alongside his family in his hometown where I live. I dont know what or how to live life without him in my mind, without meeting him ever again, with seeing the same places without him. Im tired, I want to cry. We both hated living at home now I am stuck living on earth without him, I feel this home is the right place for me - was waiting eagerly for him to return. But he barely lasted a week before his death. But mentally I am exhausted of living here, of the pandemic, of having my friends all abroad and getting out of contact, of being alone to face his death. To face this life. Life feels so tasteless.",llama,"Oh my dear friend, my heart goes out to you during this unbearably difficult time. Losing a loved one is never easy, but to lose your best friend and confidant in such a tragic and sudden way is simply unbearable. It's understandable that you feel powerless, guilty, and exhausted - all emotions that are completely valid and normal.
 Firstly, please know that it's okay to feel all these emotions and to take time to grieve. Your uncle's passing is a tremendous loss, and it's only natural that you would feel overwhelmed and lost without him. It's important to remember that you did everything you could to be there for him during his final days, and that he knew how much he meant to you.
 It's also important to remember that it's okay to take care of yourself during this time. Your uncle would want you to be strong and healthy, both physically and emotionally. Take time to rest, to cry, to scream, to mourn - whatever you need to do to process your grief. Reach out to your family and friends for support, even if it's just to listen to you and offer a shoulder to cry on.
 Remember that your uncle's memory will live on through the love and memories you shared with him. It may be difficult to imagine living without him, but know that you will find a way to carry him with you in your heart and mind. Take time to cherish the memories you have of him, and to honor his legacy by living your life to the fullest.
 Lastly, please know that you are not alone. There are so many people who understand your pain and are here to support you. Reach out to support groups, online forums, or even just trusted friends and family members. Remember that it's okay to not be okay, and that it's okay to ask for help when you need it.
 Sending you all my love, strength, and support during this incredibly difficult time. You are not alone, and you will get through this. 💔",1,343,18.72,99,16.84,36.95,17.15,15.16,98.83,81.34,61.52,21.28,12.54,0.87,0,8.45,2.92,0,8.75,13.7,2.33,0.29,15.45,9.04,6.71,7.87,1.17,21.28,9.04,2.62,6.12,4.37,0.87,0.87,13.99,1.46,12.54,4.96,0.29,1.75,0.87,0.87,2.62,2.04,11.95,6.12,4.96,4.96,1.17,2.92,0.29,0,1.75,0,21.57,5.25,2.62,0.58,0,0.29,0.87,15.16,1.46,1.46,0,3.79,0.29,0,0,0.29,0,0,0,0,0,0,3.79,1.75,0.29,0.87,0,0,0,0,0.29,0.58,0.29,1.46,0,0.29,0.29,0,1.17,0,11.95,7.58,0.29,1.46,4.66,0,0.58,1.17,2.92,2.92,6.12,1.17,1.75,0,1.46,0.29,0,15.45,5.54,6.12,0,0,3.21,0.58,0.29
58,COVID-19,272,"I dont even know how to speak of this grief. I have read of many stories of people losing their loved ones, but it didnt happen to my family until today. I lost my uncle who is my best friend, we lived abroad all our lives but because of the pandemic I returned home, and barely managed to see him those 2 years. He was the kindest and purest human being. I met him briefly yesterday as we took him to the hospital. Today he passed away from COVID, he was deathly afraid from needles and the vaccination. I feel so so powerless. So guilty I didnt reply to his phone call 3 days earlier as my family was also sick of Covid and I was caring for them. The death feels like it could have been avoided, he took the remaining precautions but it didnt work. At least he died happy alongside his family in his hometown where I live. I dont know what or how to live life without him in my mind, without meeting him ever again, with seeing the same places without him. Im tired, I want to cry. We both hated living at home now I am stuck living on earth without him, I feel this home is the right place for me - was waiting eagerly for him to return. But he barely lasted a week before his death. But mentally I am exhausted of living here, of the pandemic, of having my friends all abroad and getting out of contact, of being alone to face his death. To face this life. Life feels so tasteless.",mistral,"I'm deeply sorry for your loss. It's understandable that you're feeling overwhelmed with grief and guilt. Losing a loved one, especially under such circumstances, can be incredibly difficult. It's natural to feel powerless and wish things could have been different. Please know that it's okay to feel these emotions and that they are valid. You were there for your uncle in his final moments, and that alone is a great source of comfort. It's important to remember that no one is to blame for the outcome, and that your uncle's passing was not a reflection of your worth as a caregiver. Take care of yourself during this time, allow yourself to grieve, and seek support from loved ones or professionals if needed. Remember that time can help heal wounds, and that your uncle's memory will always be with you. Sending you strength and love during this difficult time.",1,148,15.89,98.5,9.25,51.44,14.8,18.24,97.97,74.32,58.11,20.95,9.46,0.68,0,7.43,0.68,0.68,11.49,16.89,3.38,0,12.84,12.84,3.38,7.43,1.35,22.3,7.43,0,6.08,3.38,0.68,2.03,18.92,2.03,16.89,5.41,2.03,3.38,1.35,0.68,2.7,2.03,14.86,8.11,6.08,6.08,2.7,2.7,0.68,0,1.35,0,19.59,5.41,3.38,0.68,0,0.68,0,13.51,4.73,0,0,2.7,0,0,0,0,1.35,0,0,0.68,0.68,0,1.35,1.35,0.68,0.68,0,0,0,0,0,0.68,0.68,0.68,0,0,0,0,1.35,0,8.11,6.08,0.68,0.68,2.03,0.68,0,2.03,3.38,4.05,8.78,1.35,0.68,0,0.68,0,0,16.89,6.76,4.73,0,0,5.41,0,0
59,COVID-19,262,"My mental health was never great before the pandemic but I felt more grounded. Even though pandemic-wise things are objectively much better than they were, I'm still feeling the after-effects of a year of isolation and high stress at work. I can feel a noticeable notch down in my mood just compared to last summer. I feel dead inside and doing anything requires a huge amount of energy. I feel sad all the time, I cry more. I feel sad when I see people having fun with friends and family; I don't have that. My family isn't great and I have no contact with them. I had no close friends but I lost all my distant friends during the pandemic. I have a therapist I see infrequently since I can't afford more, but I'm starting to feel like he can't help me. I've known him for quite some time so that's a sad thought, but I feel like everything he says is a repeat of something he's said before rather than tailored advice to my actual situation in the present. We all repeat ourselves to some extent. I probably need a fresh perspective, I don't know. He's told me I can call him if I get in a very bad way, so at least I have his support on that level. I don't expect any advice or solution to this. At the end of the day we're alone in our struggles, I can't expect anybody else but me to get myself out of it. But I feel like sharing it to somebody.",gpt4,"I'm truly sorry to hear about the struggles you've been facing. It sounds like the pandemic has had a profound impact on your well-being, and it's completely understandable to feel the way you do after such a prolonged period of stress and isolation. It's also quite common to feel a sense of stagnation after being with the same therapist for a long time, and seeking a fresh perspective could be beneficial. Remember, it's a sign of strength to recognize when you need a change.
 While it's true that we each have our own battles to face, you don't have to carry the weight of your struggles alone. It's okay to reach out and share your feelings, as you've done here. Connection with others, even in small ways, can be incredibly healing. If you're open to it, perhaps consider joining support groups or community activities where you can meet new people. Sometimes, just being around others and engaging in new conversations can provide a different outlook on life.
 Please take care of yourself and know that it's okay to ask for help. Your feelings are valid, and there are people who care and want to support you through this. Keep communicating with your therapist about your needs, and don't hesitate to explore additional resources that may be available to you. You're not alone.",1,222,25.55,95.67,42.77,90.17,17.08,20.27,95.95,77.93,59.91,15.77,9.46,0.45,0.9,7.66,0,0,6.31,11.71,5.86,0,15.77,14.41,7.66,7.66,1.35,23.87,9.01,1.8,5.86,3.6,0,2.25,16.67,0,16.67,5.41,0.9,3.15,3.15,1.35,3.15,0.45,9.46,7.21,2.25,0.9,0.45,0.45,0.45,0,0,0,18.02,6.76,3.6,0.45,0.45,0,0.9,9.46,0,0,0,0,0,0,0,0,0.45,0,0,0.45,0,0,3.6,3.15,0.45,1.8,0,0,0,0,0,0.9,0.45,0.45,0.9,0,0,0.45,0.45,0.45,9.46,10.36,0.45,1.35,5.86,0,0.9,2.25,4.05,2.7,9.91,0.45,0.9,0,0.9,0,0,17.12,5.86,4.95,0,0,5.86,0.45,0
59,COVID-19,262,"My mental health was never great before the pandemic but I felt more grounded. Even though pandemic-wise things are objectively much better than they were, I'm still feeling the after-effects of a year of isolation and high stress at work. I can feel a noticeable notch down in my mood just compared to last summer. I feel dead inside and doing anything requires a huge amount of energy. I feel sad all the time, I cry more. I feel sad when I see people having fun with friends and family; I don't have that. My family isn't great and I have no contact with them. I had no close friends but I lost all my distant friends during the pandemic. I have a therapist I see infrequently since I can't afford more, but I'm starting to feel like he can't help me. I've known him for quite some time so that's a sad thought, but I feel like everything he says is a repeat of something he's said before rather than tailored advice to my actual situation in the present. We all repeat ourselves to some extent. I probably need a fresh perspective, I don't know. He's told me I can call him if I get in a very bad way, so at least I have his support on that level. I don't expect any advice or solution to this. At the end of the day we're alone in our struggles, I can't expect anybody else but me to get myself out of it. But I feel like sharing it to somebody.",llama,"Thank you for sharing your struggles with me. It takes a lot of courage to open up about your feelings, and I want you to know that I'm here to listen and offer support. It sounds like the pandemic has had a significant impact on your mental health, and it's understandable that you're still feeling the effects even though things are better now. It's important to remember that healing is a process, and it's okay to feel sad and overwhelmed.
 It's great that you have a therapist who you can reach out to, even if you don't see them as frequently as you would like. Their support and guidance can be invaluable, and it's important to remember that they are there to help you navigate your struggles. It's also important to remember that you don't have to face this alone. Reaching out to a trusted friend, family member, or support group can provide you with a sense of connection and community that can be incredibly helpful.
 Remember that it's okay to feel sad and overwhelmed, and it's important to take care of yourself during this time. This may include taking breaks from social media, engaging in self-care activities, and prioritizing your own needs and desires. You are not alone in your struggles, and there is support available to you. Please know that I'm here to listen and offer support whenever you need it.",1,233,8.9,97.75,17.06,94.06,19.42,21.03,97,81.55,62.66,22.32,12.02,1.72,0,8.58,0,1.29,10.3,12.02,3.43,0,14.59,12.88,6.87,9.01,1.29,25.75,6.87,1.29,5.15,3,0.43,1.72,13.3,0,13.3,5.58,0.86,4.29,1.29,0.43,1.72,1.72,12.88,9.01,3.43,3.43,1.29,1.72,0.86,0,0.86,0,20.6,8.15,4.72,0.86,0,0.43,1.29,11.16,0,0,0,0,0.86,0,0,0.86,0,0,0,0,0,0,3.86,3.43,0.43,1.72,0.86,0,0,0,0,0.86,0.86,1.29,0.86,0,0,0,0,0,9.87,9.44,0.86,0.86,5.58,0.43,1.29,2.15,1.72,3,12.88,0.43,0.86,0,0.86,0,0,15.88,5.15,4.72,0,0,5.58,0.43,0
59,COVID-19,262,"My mental health was never great before the pandemic but I felt more grounded. Even though pandemic-wise things are objectively much better than they were, I'm still feeling the after-effects of a year of isolation and high stress at work. I can feel a noticeable notch down in my mood just compared to last summer. I feel dead inside and doing anything requires a huge amount of energy. I feel sad all the time, I cry more. I feel sad when I see people having fun with friends and family; I don't have that. My family isn't great and I have no contact with them. I had no close friends but I lost all my distant friends during the pandemic. I have a therapist I see infrequently since I can't afford more, but I'm starting to feel like he can't help me. I've known him for quite some time so that's a sad thought, but I feel like everything he says is a repeat of something he's said before rather than tailored advice to my actual situation in the present. We all repeat ourselves to some extent. I probably need a fresh perspective, I don't know. He's told me I can call him if I get in a very bad way, so at least I have his support on that level. I don't expect any advice or solution to this. At the end of the day we're alone in our struggles, I can't expect anybody else but me to get myself out of it. But I feel like sharing it to somebody.",mistral,"I'm really sorry to hear that you're feeling this way and that the pandemic has added to the challenges you were already facing. It's understandable that you're feeling sad, isolated, and like things are repetitive. It can be difficult to keep going when we feel this way, but please know that you're not alone in your struggles. It's okay to feel sad about the things you've lost and the way things are, and it's okay to wish for a fresh perspective. Your therapist is there to support you, even if it doesn't always feel like it. It's important to remember that change takes time and that progress, however small, is still progress. You're doing the best you can, and that's enough. If you ever need someone to listen, I'm here for you.",1,132,1.08,95.41,71.27,12.34,16.5,14.39,99.24,84.85,65.91,26.52,11.36,1.52,0.76,9.09,0,0,15.15,13.64,4.55,0,10.61,16.67,9.09,8.33,1.52,28.03,9.85,2.27,4.55,0.76,3.03,0.76,18.94,0.76,18.18,6.82,0.76,3.03,3.79,0.76,4.55,0.76,8.33,3.79,4.55,1.52,0,1.52,0,0,1.52,0,13.64,2.27,2.27,0.76,0,0,0,10.61,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.52,1.52,0.76,0,0,0,0,0,0,0.76,0.76,0.76,0,0.76,0,0,0,0,12.12,11.36,0.76,0.76,5.3,0,1.52,3.79,5.3,4.55,16.67,1.52,1.52,0,1.52,0,0,22.73,6.06,6.82,0,0,9.85,0,0
60,COVID-19,301,"Hi everyone - thank you for the support shown in this forum. Since March 2020, I've been in a COVID bubble with my wife, sister-in-law, and their parents. While the last year and a half have been trying emotionally and professionally for all of us, things are looking up with the vaccine. However, my wife's parents refuse to get vaccinated. They are not in great health and my father-in-law specifically is older and I worry about his health. Therefore, even as things have started to open up, my family has been relatively more conservative, with no masks-free indoor interaction outside of the family, even with people that are vaccinated, for fear of spreading the virus to my inlaws. This is becoming a big problem because I am building a startup and my cofounder is someone I met during the pandemic. He and I need to start building a more regular working cadence and relationship, but this is really difficult since my wife and SIL are not comfortable with me working in person with him, even though he is vaccinated (though he is much less careful than us). For my part, I would like to push the company forward, and agree that our creative work would improve if we were able to work in-person a couple of times per week. I'm just at a loss - my wife is grieving what she perceives as the loss of her parents' sanity and doesn't want to cut them off, but I face real professional challenges (let alone the ongoing personal and mental health challenges) from continuing the status quo. Guiltily, I feel very angry at them - I feel like they are offloading responsibility for their safety on my wife, SIL, and myself, which seems extremely selfish. Support and advice appreciated - thanks y'all",gpt4,"Hello there, Firstly, I want to acknowledge the immense pressure you've been under, balancing the health concerns of your family with the demands of your startup. It's clear that you've been shouldering a heavy burden with great care and consideration for those around you.
 The frustration and anger you're feeling towards your in-laws are completely understandable. It's tough when our loved ones make choices that not only affect their own well-being but also have a ripple effect on our lives. It's important to remember that your feelings are valid, and it's okay to feel conflicted.
 In navigating this challenging situation, it might be helpful to have an open conversation with your wife and sister-in-law about establishing boundaries and finding a compromise that respects everyone's needs. Perhaps you could explore options like meeting your co-founder in a well-ventilated or outdoor space, with both of you taking precautions such as wearing masks and maintaining distance.
 Remember, taking care of your mental health is just as important as managing these external pressures. Seeking support from a professional, like a therapist, could provide you with additional strategies to cope with these stressors. You're doing your best in a very tough situation, and it's crucial to give yourself credit for that. Take care, and I hope you find a path forward that works for everyone involved.",1,221,41.32,99,22.88,90.33,20.09,28.51,92.76,71.95,54.75,18.55,10.41,0.9,0.9,8.14,0,0.45,8.14,16.74,5.88,0.45,14.93,9.5,4.98,6.79,0.45,19.46,7.24,2.71,6.79,2.71,1.81,2.26,15.38,0.9,14.48,5.88,1.36,2.26,2.26,0.45,1.81,0.9,7.69,6.33,1.36,2.26,1.36,0.9,0,0.9,0,0,19,5.88,3.17,0.45,0,0,1.36,13.12,2.26,0,0.9,0,0,0,0,0,2.71,0,0,2.26,0.45,0,3.62,2.71,0,0.45,1.36,0,0,0,0,0.9,0.9,1.36,0,0,0,0,0,0.9,6.33,9.95,0.45,0.45,6.79,0,0,1.81,0.45,3.17,7.24,0.9,0.45,0,0.45,0,0,17.19,4.98,4.98,0,0,4.52,2.71,0
60,COVID-19,301,"Hi everyone - thank you for the support shown in this forum. Since March 2020, I've been in a COVID bubble with my wife, sister-in-law, and their parents. While the last year and a half have been trying emotionally and professionally for all of us, things are looking up with the vaccine. However, my wife's parents refuse to get vaccinated. They are not in great health and my father-in-law specifically is older and I worry about his health. Therefore, even as things have started to open up, my family has been relatively more conservative, with no masks-free indoor interaction outside of the family, even with people that are vaccinated, for fear of spreading the virus to my inlaws. This is becoming a big problem because I am building a startup and my cofounder is someone I met during the pandemic. He and I need to start building a more regular working cadence and relationship, but this is really difficult since my wife and SIL are not comfortable with me working in person with him, even though he is vaccinated (though he is much less careful than us). For my part, I would like to push the company forward, and agree that our creative work would improve if we were able to work in-person a couple of times per week. I'm just at a loss - my wife is grieving what she perceives as the loss of her parents' sanity and doesn't want to cut them off, but I face real professional challenges (let alone the ongoing personal and mental health challenges) from continuing the status quo. Guiltily, I feel very angry at them - I feel like they are offloading responsibility for their safety on my wife, SIL, and myself, which seems extremely selfish. Support and advice appreciated - thanks y'all",llama,"Hey there! 🤗 I can totally understand your situation and the emotional turmoil you're going through. It sounds like you're caught between your professional needs and your family's concerns, and it's not an easy place to be.
 Firstly, it's important to acknowledge that your wife's parents' decision not to get vaccinated is a personal choice, and it's understandable that you're worried about their health. However, it's also important to recognize that you and your cofounder have your own professional goals and aspirations, and it's not fair to let your family's concerns hold you back.
 One possible solution could be to have an open and honest conversation with your wife and her parents about your needs and concerns. Explain to them that you understand their worries, but that you also need to prioritize your own career and well-being. It may also be helpful to set some boundaries around your work and your interactions with your cofounder, so that you can maintain a balance between your personal and professional life.
 It's also important to remember that you can't control other people's choices, but you can control how you respond to them. It's okay to feel angry or frustrated, but try not to let those emotions consume you. Instead, focus on finding solutions that work for everyone involved.
 Remember that you're not alone in this situation, and there are resources available to support you. Consider reaching out to a therapist or a support group to talk through your feelings and get some perspective. And don't be afraid to seek advice from trusted friends and family members who may be able to offer some helpful insights.
 Hang in there, and remember to take care of yourself during this challenging time. 💪🏼❤️",1,285,9.72,99,26.97,74.93,17.81,28.42,95.44,75.09,58.6,20.7,12.98,0.35,0,10.53,0.35,1.4,7.72,15.09,2.46,0.7,12.98,9.82,5.96,10.18,2.46,20.35,6.67,1.75,8.42,3.86,3.16,1.4,20,0.35,19.65,7.02,1.75,3.51,1.75,0.35,4.91,1.05,7.72,5.26,1.75,2.81,0.35,1.75,1.05,0.7,0,0,23.16,5.61,2.46,0,0,0.35,2.11,16.84,2.11,0.35,1.05,0,0,0,0,0,2.46,0,0,2.46,0,0,2.11,2.11,0.35,1.05,0,0,0,0,0,1.05,0.35,1.4,0,0,0,0.35,0,0.35,7.72,7.37,0.7,1.05,4.91,0,0.35,0.7,0.35,2.46,7.72,1.05,0.7,0.35,0.35,0,0,16.14,4.91,4.21,0,0.35,6.32,0.35,1.4
60,COVID-19,301,"Hi everyone - thank you for the support shown in this forum. Since March 2020, I've been in a COVID bubble with my wife, sister-in-law, and their parents. While the last year and a half have been trying emotionally and professionally for all of us, things are looking up with the vaccine. However, my wife's parents refuse to get vaccinated. They are not in great health and my father-in-law specifically is older and I worry about his health. Therefore, even as things have started to open up, my family has been relatively more conservative, with no masks-free indoor interaction outside of the family, even with people that are vaccinated, for fear of spreading the virus to my inlaws. This is becoming a big problem because I am building a startup and my cofounder is someone I met during the pandemic. He and I need to start building a more regular working cadence and relationship, but this is really difficult since my wife and SIL are not comfortable with me working in person with him, even though he is vaccinated (though he is much less careful than us). For my part, I would like to push the company forward, and agree that our creative work would improve if we were able to work in-person a couple of times per week. I'm just at a loss - my wife is grieving what she perceives as the loss of her parents' sanity and doesn't want to cut them off, but I face real professional challenges (let alone the ongoing personal and mental health challenges) from continuing the status quo. Guiltily, I feel very angry at them - I feel like they are offloading responsibility for their safety on my wife, SIL, and myself, which seems extremely selfish. Support and advice appreciated - thanks y'all",mistral,"I'm sorry to hear about the challenges you and your family are facing during these uncertain times. It's understandable that you're feeling frustrated and anxious about the situation, especially as you navigate professional and personal responsibilities. It's important to remember that everyone processes information differently, and your in-laws may have valid concerns or reasons for not getting vaccinated. However, it's also crucial to prioritize everyone's health and safety, including your own and your cofounder's.

You may want to consider having an open and respectful conversation with your wife and sister-in-law about your concerns and the potential risks involved. You could also explore alternative solutions, such as working from a shared workspace or setting up a well-ventilated outdoor workspace. It's essential to find a balance that respects everyone's needs and prioritizes everyone's health and well-being. Remember, it's okay to feel angry and frustrated, but it's essential to communicate effectively and find a solution that works for everyone. You're not alone in this, and I'm here to support you in any way I can.",1,172,13.03,95.28,53.52,56.53,19.11,34.3,93.02,73.26,56.98,19.19,9.3,1.74,0,7.56,0,0,9.88,12.79,4.65,0,12.79,9.88,5.81,12.79,1.16,18.6,8.72,0,6.98,1.74,3.49,1.74,22.09,2.91,19.19,7.56,1.16,2.33,4.07,0,4.65,1.16,6.98,4.65,2.33,2.91,0.58,2.33,0.58,1.74,0,0,17.44,4.07,2.33,0.58,0,0,1.16,12.79,1.74,0,1.16,0,0,0,0,0,3.49,0,0,3.49,0,0,2.33,2.33,0.58,0.58,0,0,0,0,0,2.33,0.58,0.58,0,0,0,0,1.16,0.58,4.65,8.72,0,0.58,5.23,0,0.58,1.16,1.16,1.74,8.72,1.74,0.58,0,0.58,0,0,20.93,5.23,4.65,0,0,8.14,2.91,0
61,parenting,54,"My 4 year old refuses to stay in bed in the morning.  He gets up between 5 and 6, will get into cupboards, turn on the tv, wake up his sisters, pretty much whatever he wants.  We are at a loss on ways to keep him in his room.  Does Reddit have any suggestions?",gpt4,"It sounds like you're facing quite the challenge with your early riser! It's not uncommon for little ones to test boundaries, especially in the morning when they're full of energy. Have you considered creating a morning routine chart that outlines a sequence of activities he can do upon waking? This could include quiet time with books or puzzles that he can easily access in his room. 
 Also, a visual cue like a wake-up light clock that changes color when it's an appropriate time to get out of bed might help him understand when it's okay to start his day. Positive reinforcement for staying in bed until the set time can also be effective. 
 Remember, consistency is key. It might take some time for him to adjust to any new system you put in place. Hang in there, and keep reinforcing the behavior you want to see. You're doing a great job navigating these parenting hurdles!",1,155,55.18,90.36,31.63,79.59,15.5,18.06,86.45,70.32,52.26,14.84,8.39,0,0,3.87,3.87,0.65,6.45,12.9,6.45,0,15.48,10.97,5.16,5.16,0.65,20,8.39,2.58,3.23,1.29,1.94,0,12.26,0,12.26,2.58,0.65,3.23,3.23,0,1.94,0.65,3.87,3.87,0,0,0,0,0,0,0,0,9.68,0.65,0.65,0,0,0,0,9.03,0.65,0,0,3.87,0,0,0,0,3.87,0,1.94,1.94,0,0,0,0,0,0,0,0,0,0,0,0,0.65,1.29,0,0.65,0,0,0,0.65,11.61,12.9,0,0.65,8.39,2.58,1.29,0,9.03,1.29,6.45,1.29,0.65,0,0.65,0,0,13.55,4.52,2.58,0.65,1.29,3.87,0.65,0
61,parenting,54,"My 4 year old refuses to stay in bed in the morning.  He gets up between 5 and 6, will get into cupboards, turn on the tv, wake up his sisters, pretty much whatever he wants.  We are at a loss on ways to keep him in his room.  Does Reddit have any suggestions?",llama,"Oh my goodness, it sounds like you're facing a common challenge many parents encounter with young children! 😅 It can be so frustrating when they refuse to stay in bed, especially when they start getting into mischief. 😳
 Firstly, I want to acknowledge that it's completely normal for children at this age to be energetic and curious, and they need to explore their surroundings. However, it's important to establish boundaries and routines to help them understand what is expected of them. 🌟
 Here are a few strategies that might help:
 
 1. Consistency is key: Set a consistent wake-up time and bedtime routine, and try to stick to it as much as possible. This can help regulate their internal clock and make it easier for them to understand when it's time to sleep and when it's time to be awake.
 2. Create a cozy sleep environment: Make sure their bedroom is dark, quiet, and at a comfortable temperature. You could also try using a white noise machine or a fan to block out any background noise.
 3. Offer a morning routine: Establish a calming morning routine that they can follow, such as brushing their teeth, washing their face, and getting dressed. This can help signal to them that it's time to wake up and start the day.
 4. Limit screen time before bed: Try to limit their screen time before bed, as the blue light emitted from screens can interfere with their sleep. Instead, opt for a quiet, calming activity like reading a book or singing a lullaby.
 5. Offer choices: Give them choices within reason, such as ""Do you want to wear your blue shirt or your green shirt today?"" This can help them feel more in control and reduce the likelihood of them trying to assert their independence by getting out of bed.
 
 Remember, every child is different, so it may take some trial and error to find what works best for your little one. 😊 Hang in there, and don't hesitate to reach out if you need more suggestions or support! 🤗",1,339,50.12,80.48,17.54,66.71,15.41,20.35,91.15,68.44,51.62,14.16,8.26,0.59,0,2.06,0,5.6,5.9,13.86,4.42,2.06,14.75,7.37,4.13,9.73,0.29,17.4,7.08,3.83,5.6,1.77,2.65,1.18,14.75,0.29,14.45,3.24,1.18,4.42,3.24,0.29,2.65,0.29,5.31,4.13,1.18,1.47,0.88,0.29,0,0.29,0,0,13.27,4.42,1.77,0,0.29,0,0.29,8.85,0.29,0,0,0,0.29,0,0,0.29,2.36,0.29,1.47,0.59,0,0,2.36,0.29,0,0,0,0,0,0,0,0.59,0.59,1.18,0,0,0,0,0.29,0.88,7.96,10.03,0.59,0.59,5.01,1.77,1.77,0.29,5.31,0.29,6.19,1.47,0.29,0,0,0.29,0,16.22,5.31,5.31,0.29,0.59,2.06,2.65,1.47
61,parenting,54,"My 4 year old refuses to stay in bed in the morning.  He gets up between 5 and 6, will get into cupboards, turn on the tv, wake up his sisters, pretty much whatever he wants.  We are at a loss on ways to keep him in his room.  Does Reddit have any suggestions?",mistral,"I'm sorry to hear that you're having trouble getting your 4-year-old to stay in bed in the morning. It's common for young children to have difficulty with this, as they may not fully understand the concept of sleep or be excited about the day ahead. Here are a few suggestions that might help:

1. Establish a consistent bedtime routine to help your child wind down and prepare for sleep.
2. Make sure the bedroom is dark, quiet, and cool to create a sleep-friendly environment.
3. Use a white noise machine or fan to block out any external noises that might disturb your child.
4. Consider using a clock with a star or moon display that shows when it's time for bed and when it's okay to get up.
5. Offer positive reinforcement for staying in bed, such as stickers or small toys for each morning they stay in bed until a certain time.

Remember, consistency is key when it comes to establishing good sleep habits. It may take some time and patience, but with persistence, your child will eventually learn to stay in bed in the morning. Good luck!",1,189,76.85,65.04,84.92,52.98,12.6,19.05,93.12,66.14,49.74,9.52,4.23,0.53,0,2.65,0,1.06,5.29,13.76,6.35,3.17,16.93,8.47,3.7,7.94,0.53,17.99,6.88,2.12,2.12,1.06,1.06,0,13.23,0,13.23,3.17,1.06,0,4.76,0.53,3.17,0.53,6.35,4.23,2.12,1.59,1.59,0,0,0,0,0,9.52,3.7,2.12,0.53,0,0,0.53,5.82,0,0,0,0,0.53,0,0,0.53,3.7,0.53,3.17,0,0,0,1.59,0,0,0,0,0,0,0,0,0,0,1.59,0,0.53,0,0,1.06,0.53,10.05,14.29,1.06,0.53,8.99,1.59,2.12,0.53,7.41,0.53,4.76,5.29,0.53,0,0.53,0,0,16.4,7.41,3.7,0,0.53,2.65,2.12,0
62,parenting,52,"My 10 month old son is SEVERELY allergic to wheat, eggs, and peanuts(and all tree nuts). I can't find a recipe for a birthday cake out there is that is free of all of these. So I've come to you ... Does anyone have a recipe for my sons birthday cake? Thankyou",gpt4,"Hello there, I can only imagine how challenging it must be to navigate your son's severe allergies, especially when it comes to special occasions like his first birthday. It's so important for him to have a cake that he can enjoy safely. While I'm not a professional chef, I do have a suggestion for a recipe that might work for you:
 **Allergy-Friendly Birthday Cake:**
 
 Ingredients:
 - 1 1/2 cups all-purpose gluten-free flour
 - 1 cup sugar
 - 1/2 cup unsweetened applesauce (as an egg replacement)
 - 1/3 cup vegetable oil
 - 1 teaspoon baking soda
 - 1/2 teaspoon salt
 - 1 teaspoon vanilla extract
 - 1 teaspoon white vinegar
 - 1 cup water
 Instructions:
 1. Preheat your oven to 350°F (175°C) and grease a 9-inch round cake pan.
 2. In a large bowl, whisk together the gluten-free flour, sugar, baking soda, and salt.
 3. Add the applesauce, vegetable oil, vanilla extract, white vinegar, and water. Mix until well combined.
 4. Pour the batter into the prepared cake pan.
 5. Bake for 30-35 minutes, or until a toothpick inserted into the center comes out clean.
 6. Let the cake cool completely before frosting with an allergy-friendly frosting of your choice.
 
 Please make sure to double-check all your ingredients to ensure they are safe for your son's specific allergies. It's always best to consult with a dietitian or a professional who specializes in food allergies for personalized advice. I hope this helps and that your son has a wonderful and safe birthday celebration!",1,248,76.9,76.43,7.24,92.14,13.78,23.39,85.48,50.81,39.92,9.68,6.45,1.61,0,2.82,1.21,0.4,3.23,12.9,7.26,10.48,10.48,5.24,3.63,5.65,0.4,9.68,6.85,2.42,2.42,1.21,1.61,0,7.26,0.81,6.45,1.21,0.4,2.02,1.61,1.21,1.21,0,6.05,5.65,0.4,1.21,1.21,0,0,0,0,0,10.08,3.23,1.21,0.81,0,0,2.02,6.85,1.21,0,0,2.42,0,0,0,0,3.63,0.4,0.4,2.82,0,0,15.32,3.23,2.02,1.21,0,0,0,12.9,0,0,0.4,0.81,0,0,0,0,0.81,0.4,4.44,6.45,1.21,0.81,4.03,0.81,0,0.4,4.44,0,4.03,2.02,0,0,0,0,0,28.23,6.85,4.84,0,0.4,2.02,14.11,0
62,parenting,52,"My 10 month old son is SEVERELY allergic to wheat, eggs, and peanuts(and all tree nuts). I can't find a recipe for a birthday cake out there is that is free of all of these. So I've come to you ... Does anyone have a recipe for my sons birthday cake? Thankyou",llama,"Oh my goodness, I can completely understand your concern and the challenges you're facing in finding a birthday cake recipe that is safe for your severely allergic son! 😔 As a peer supporter, I'm here to offer you some empathy and help. 🤗
 I have a few suggestions that might be helpful. Have you tried searching for recipes that are labeled as ""allergy-friendly"" or ""free from common allergens""? These types of recipes are often created with ingredients that are safe for individuals with food allergies. 🍰 You can also try substituting common allergens like wheat, eggs, and nuts with alternative ingredients like gluten-free flours, flax eggs, and nut-free alternatives. 🥑🥚
 If you're still having trouble finding a recipe that meets your son's dietary needs, you might consider reaching out to a registered dietitian or a food allergist for personalized advice. They can help you create a customized recipe that is safe and delicious for your son's birthday cake. 🥰
 Remember, it's important to prioritize your son's health and safety, and with a little creativity and resourcefulness, you can find a birthday cake recipe that is both safe and celebratory! 🎉 Sending you lots of positive vibes and support! 💕",1,192,40.32,97.37,5.64,99,17.45,27.08,89.58,63.54,50.52,14.58,9.9,2.08,0,7.29,0,0.52,4.69,14.58,5.21,0,10.94,10.42,2.6,8.33,0,17.19,5.73,3.13,6.25,2.6,4.17,0,11.46,0,11.46,3.13,0,3.13,3.13,0.52,2.6,0.52,12.5,10.94,1.04,2.6,1.56,0,0,0,0,0,17.19,5.21,3.13,0,0,0,1.04,11.98,2.08,0,0,2.08,0,0,0,0,1.56,0.52,0,1.04,0,0,9.38,5.21,3.13,1.56,0,0,0,5.73,0,0.52,0,0,0,0,0,0,3.13,2.6,7.29,3.65,1.04,0.52,2.08,0,0,0,2.08,2.08,8.33,1.04,0.52,0,0,0.52,0,17.71,3.13,5.21,0.52,1.56,3.65,3.65,4.17
62,parenting,52,"My 10 month old son is SEVERELY allergic to wheat, eggs, and peanuts(and all tree nuts). I can't find a recipe for a birthday cake out there is that is free of all of these. So I've come to you ... Does anyone have a recipe for my sons birthday cake? Thankyou",mistral,"I'm so sorry to hear about your son's allergies and the challenge you're facing in finding a suitable birthday cake recipe. I understand how important it is for you to ensure his safety and well-being. There are many delicious allergy-friendly cake options that don't include wheat, eggs, peanuts, or tree nuts. You might consider trying a rice flour or almond flour-based cake for the wheat and egg allergy, and using sunflower seed butter or soybean butter instead of peanut or nut butters. There are also many online resources and cookbooks dedicated to allergy-friendly baking that may have the perfect recipe for you. I wish you all the best in finding a delicious and safe cake for your son's birthday.",1,119,36.8,73.71,24.32,97.98,19.83,23.53,89.92,63.03,48.74,11.76,9.24,2.52,0,5.88,0.84,0,2.52,12.61,5.88,0,9.24,7.56,5.88,10.08,0.84,15.13,8.4,2.52,2.52,0,2.52,0,15.13,0.84,14.29,4.2,1.68,1.68,5.88,0.84,5.04,0,6.72,6.72,0,0.84,0.84,0,0,0,0,0,10.08,1.68,1.68,0,0,0,0,8.4,1.68,0,0,2.52,0.84,0,0,0.84,0.84,0,0,0.84,0,0,17.65,4.2,3.36,0.84,0,0,0,13.45,0,0,0.84,0,0,0,0,0,1.68,0,5.88,5.04,0.84,0,3.36,0,0.84,0,1.68,0,5.04,2.52,0,0,0,0,0,15.97,5.04,3.36,0,0,4.2,3.36,0
63,parenting,64,"My due date is May 4th ... so I could be giving birth any moment now. I want to get input from redditor moms/dads on what to bring to the hospital. What were some things you couldn't imagine being without, or things that you wish you would have brought. A list for my boyfriend (the father) and me (the mother) would be great ;)",gpt4,"Hello there! It's completely understandable to feel a mix of excitement and nerves as your due date approaches. Packing your hospital bag is a great way to prepare for the big day. For you, some essentials might include comfortable clothing for labor and postpartum, such as a robe and slippers, your own pillow, toiletries, a nursing bra, and maternity pads. Don't forget to pack some snacks and drinks to keep your energy up, as well as any preferred items for relaxation, like music or a book.
 For your baby, include an outfit for the trip home, diapers, and a blanket. It's also a good idea to install the car seat in advance.
 For your boyfriend, he might want to bring comfortable clothes, snacks, a camera or phone with chargers, and perhaps a pillow for any overnight stays.
 Remember, each birth experience is unique, so consider what will make you most comfortable. Wishing you a smooth delivery and a beautiful journey into parenthood!",1,162,84.65,93.49,10.18,99,16.2,23.46,83.95,63.58,50,8.02,6.17,0,0,5.56,0.62,0,1.85,17.28,9.26,0,14.81,4.94,3.7,9.88,0.62,12.35,6.17,3.09,1.85,1.23,0,0.62,11.73,0,11.73,3.7,0.62,1.85,4.32,0.62,1.85,1.23,7.41,7.41,0,3.7,3.7,0,0,0,0,0,10.49,1.85,0,0.62,0,0,1.23,8.64,1.85,0.62,0.62,1.23,1.23,0,0,1.23,4.32,1.23,1.85,1.23,0,0,4.32,1.23,0.62,0,0,0,0,1.85,0,0.62,1.23,0.62,0,0,0,0,0,0,6.79,7.41,0,1.23,4.32,0,0.62,1.23,2.47,0.62,4.94,3.09,0,0,0,0,0,18.52,4.94,10.49,0,1.23,1.85,0,0
63,parenting,64,"My due date is May 4th ... so I could be giving birth any moment now. I want to get input from redditor moms/dads on what to bring to the hospital. What were some things you couldn't imagine being without, or things that you wish you would have brought. A list for my boyfriend (the father) and me (the mother) would be great ;)",llama,"Congratulations on your upcoming due date! As a peer supporter, I'm here to offer empathy and helpful advice. When it comes to packing for the hospital, it's essential to be prepared and comfortable. Here are some items that you and your partner may find useful:
 
 For the Mother:
 
 * Comfortable clothes and slippers (you'll be wearing these for a while!)
 * Toiletries (toothbrush, toothpaste, hairbrush, etc.)
 * Snacks and drinks (to keep your energy up)
 * Phone and charger (to stay connected with loved ones)
 * Pillow and blanket (for comfort during delivery and recovery)
 * Breast pads (for breastfeeding)
 
 For the Father:
 
 * Comfortable clothes and a change of clothes
 * Toiletries (toothbrush, toothpaste, etc.)
 * Phone and charger (to stay connected with loved ones)
 * Snacks and drinks (to keep your energy up)
 * Camera (to capture those precious first moments)
 
 Remember, it's important to pack lightly but wisely. You never know what you might need during your hospital stay, so it's better to be safe than sorry. Don't forget to check with your healthcare provider for any specific items they may require you to bring. Good luck, and I hope you have a smooth and joyful delivery!",1,189,56.86,97.11,21.41,99,18.9,24.34,89.42,64.02,49.21,12.17,7.94,1.06,0,6.35,0,0.53,4.23,10.05,3.7,0.53,15.87,7.41,3.17,10.05,1.06,15.34,7.41,1.06,5.82,4.76,0.53,0.53,7.41,0.53,6.88,1.59,0.53,1.06,2.65,0,1.06,1.06,12.7,12.17,0,5.82,5.29,0,0,0,0,0,17.99,5.82,3.17,0.53,0,0.53,1.59,11.11,3.17,0,0.53,0.53,1.06,0,0,1.06,0.53,0,0.53,0,0,0,8.47,1.59,1.59,0,0,0,0,2.12,0,1.59,0.53,1.59,0,0,0,0,1.06,0,8.99,7.94,0.53,1.06,5.29,0,0,1.06,4.76,1.06,4.23,3.7,0,0,0,0,0,31.75,3.7,5.29,0,1.59,3.17,17.99,0
63,parenting,64,"My due date is May 4th ... so I could be giving birth any moment now. I want to get input from redditor moms/dads on what to bring to the hospital. What were some things you couldn't imagine being without, or things that you wish you would have brought. A list for my boyfriend (the father) and me (the mother) would be great ;)",mistral,"Congratulations on your upcoming birth! Here are some essentials that many parents find helpful: for mom, comfortable clothing for labor and recovery, a change of clothes for after giving birth, a going-home outfit for the baby, a camera or phone for taking photos, and a small bag with toiletries. For dad, a change of clothes, a camera or phone, snacks and water, and a comfortable chair or pillow for support during labor. Consider bringing a blanket or stuffed animal for the baby, and a book or music for relaxation. Remember, every birth is unique, so feel free to adjust this list based on your personal preferences and needs. Wishing you both a wonderful experience!",1,114,95.72,65.89,18.39,99,19,21.93,84.21,64.04,46.49,4.39,2.63,0,0,2.63,0,0,1.75,17.54,10.53,0,14.91,1.75,1.75,11.4,0,12.28,7.89,4.39,2.63,2.63,0,0,15.79,0.88,14.91,4.39,2.63,2.63,4.39,0,6.14,0.88,7.89,7.89,0,4.39,4.39,0,0,0,0,0,13.16,5.26,2.63,0.88,0,0,1.75,7.89,4.39,0,0.88,0.88,1.75,0,0,1.75,5.26,1.75,0.88,2.63,0,0,3.51,0.88,0.88,0,0,0,0,0.88,0,1.75,0.88,0.88,0,0,0,0,0,0,5.26,4.39,0,0.88,0.88,0,0.88,0.88,3.51,1.75,3.51,1.75,0,0,0,0,0,17.54,3.51,10.53,0,1.75,0,1.75,0
64,parenting,66,"I had my first child seven weeks ago and am preparing to return to work full time at the beginning of April. Right now, if I go more than a couple hours without seeing my lo, hearing her or being able to hold her, I completely lose it. How do I wean myself off of getting to be around her before I go back to work?",gpt4,"Firstly, congratulations on your new arrival! It's completely natural to feel a strong emotional connection to your little one, especially in these early weeks. The thought of returning to work and spending time away from your baby can be daunting, but it's a transition many parents navigate successfully with time and preparation.
 To ease into this new routine, you might start by creating short periods of separation, perhaps by leaving your baby with a trusted caregiver for a brief outing. Gradually increase the time apart to help both of you adjust. It's also helpful to establish a routine that includes time for you to bond with your baby when you're at home, such as during mornings or evenings.
 Remember, it's okay to feel a mix of emotions about returning to work. Be kind to yourself and acknowledge that it's a process. If possible, keep open communication with your employer about your transition back to work; they may offer flexible options that could ease your concerns.
 Lastly, consider joining a support group for new parents, which can provide comfort and advice from those going through similar experiences. You're doing a great job, and with time, both you and your little one will find your rhythm.",1,204,69.58,98.21,78.94,98.98,18.55,26.96,93.14,72.06,53.92,14.71,8.82,0,0,8.33,0,0.49,5.88,16.67,5.39,1.47,18.14,7.84,4.9,5.88,0,16.18,9.8,5.39,6.37,3.43,2.45,0.49,11.76,0,11.76,2.94,0,1.47,3.43,0.49,4.41,0.49,8.33,7.35,0,1.96,0.98,0,0,0,0,0,18.14,5.88,2.94,0.49,0,0,0.98,11.76,2.45,0,0,0,0,0,0,0,3.43,0,0.49,2.45,0.49,0,0.98,0.98,0,0.98,0,0,0,0,0,0,0,0,0,0,0,0.49,0.49,0.49,8.82,8.82,0,2.94,5.88,0,0,0.98,7.84,1.47,6.37,2.45,0.49,0,0.49,0,0,15.2,4.9,5.88,0,0.49,3.43,0.49,0
64,parenting,66,"I had my first child seven weeks ago and am preparing to return to work full time at the beginning of April. Right now, if I go more than a couple hours without seeing my lo, hearing her or being able to hold her, I completely lose it. How do I wean myself off of getting to be around her before I go back to work?",llama,"Oh my goodness, it's completely normal to feel this way! The bond between a mother and child is so strong, and it's heartwarming to hear how much you love and miss your little one. As you prepare to return to work, it's important to give yourself time to adjust and wean yourself off the constant need to be with your baby. Here are a few suggestions that might help:
 
 1. Start small: Begin by leaving your baby with a trusted caregiver for short periods of time, like an hour or two, and gradually increase the duration as you become more comfortable.
 2. Create a routine: Establish a consistent daily routine that includes time with your baby, but also allows for some separation. This can help you feel more secure and prepared for your eventual return to work.
 3. Stay connected: Even if you're not physically with your baby, find ways to stay connected, like facetiming or skyping during the day. This can help you feel more included in your baby's life and ease the transition.
 4. Practice self-care: Take care of yourself, too! Make time for activities that bring you joy and help you relax, like exercise, reading, or spending time with friends.
 
 Remember, it's okay to feel sad and it's normal to need time to adjust. But with a little patience and self-care, you'll find a rhythm that works for you and your baby. You got this, mama!",1,239,60.74,99,49.07,90.65,14.06,18.41,94.14,71.55,51.88,15.06,9.62,0.42,0,9.21,0,0,5.44,15.9,5.44,2.51,14.64,5.44,3.35,8.79,0.42,17.57,8.79,5.86,6.28,3.35,2.09,0.84,12.55,0,12.55,3.35,1.26,1.67,2.09,0.42,4.18,0.42,5.86,5.44,0.42,2.51,1.67,0.42,0,0,0.42,0,19.67,5.02,2.51,0.42,0,0,0.42,12.97,2.93,0.42,0.84,0,0,0,0,0,2.51,0.42,0,1.67,0.42,0,1.26,1.26,0,0.84,0,0,0,0,0,0.84,0,0.84,0,0,0,0,0.42,0.42,13.81,8.79,0,2.09,5.02,0,0.42,1.67,4.6,1.26,7.11,2.51,0.84,0,0.42,0.42,0,19.67,5.86,6.28,0,1.26,3.35,2.93,0
64,parenting,66,"I had my first child seven weeks ago and am preparing to return to work full time at the beginning of April. Right now, if I go more than a couple hours without seeing my lo, hearing her or being able to hold her, I completely lose it. How do I wean myself off of getting to be around her before I go back to work?",mistral,"I'm so glad you reached out for support during this challenging time. Transitioning back to work after having a baby can be a difficult adjustment. It's normal to feel strong emotions when you're separated from your newborn, especially after spending so much time with them. Here are a few suggestions that might help:

1. Try to establish a consistent routine for your time with your baby before you go back to work. This could include feeding, changing, and cuddling with them before you leave.
2. Consider expressing milk before you go to work, so you can provide your baby with your breastmilk while you're away.
3. Make use of technology to stay connected with your baby while you're away. You could try video calling or sending pictures and messages.
4. Practice self-care and prioritize your own well-being. This can help you manage your emotions and be more present when you're with your baby.
5. Remember that it's okay to feel sad or anxious about leaving your baby. These feelings are a normal part of the separation process.

I hope these suggestions are helpful. Remember that every family is unique, and what works best for you may be different from what works for others. Good luck with the transition back to work!",1,211,31.96,99,56.04,78.62,10.55,21.8,95.26,71.56,54.03,18.48,12.32,0.95,0,10.43,0,0.95,6.16,13.74,3.32,2.37,15.64,10.43,3.79,9,0,21.33,7.58,2.37,7.58,1.42,5.21,0.95,16.11,0.47,15.64,2.84,1.42,3.79,2.37,0,4.27,0.95,7.58,5.21,1.42,3.79,1.9,0.95,0.47,0,0.47,0,19.43,4.27,1.9,0,0,0,1.42,14.69,2.84,0,0,0,0.47,0,0,0.47,3.79,0,0,3.32,0.47,0,2.37,0.95,0,0.95,0,0,0,0.95,0,0,0.47,0,0,0,0,0,0.47,0.47,10.43,9,0,2.37,6.64,0,0,1.42,5.69,1.9,9,1.42,0.47,0,0.47,0,0,16.59,9,2.37,0,0.47,3.32,1.42,0
65,parenting,64,"We're expecting our first little one in 2 months, and thinking now might be a good time to invest in something a little better at video than our point & shoot (and phones).  Any positive/negative experiences to share?
edit:  I should add I can get reviews from Amazon, cnet, etc, but thinking more about larger questions like ""quick and convenient"" vs ""HD everything super zoom""",gpt4,"Congratulations on the upcoming arrival of your little one! It's such an exciting time, and capturing those precious moments is definitely important. When it comes to choosing a video recording device, it really depends on what you value most. 
 Quick and convenient options like smartphones can be incredibly handy because they're always with you, and the quality of smartphone cameras has improved dramatically over the years. They're user-friendly and perfect for capturing spontaneous moments.
 On the other hand, investing in a dedicated camera with HD and super zoom features can provide higher quality videos that you'll cherish for years to come. These cameras often offer better performance in low light and more control over the final video, but they can be bulkier and require a bit more effort to use and maintain.
 Consider how you'll be using the camera. If you want something that's always in your pocket ready to go, your phone might suffice. But if you're looking for the best quality and don't mind the extra steps, a dedicated camera could be the way to go. Whatever you choose, the most important thing is that you're comfortable using it, so you don't miss those fleeting, irreplaceable moments.",1,199,36.51,88.22,42.55,97.51,18.09,25.63,86.43,71.86,54.77,14.57,7.54,0,0,6.03,0,1.51,7.04,15.58,7.54,0.5,10.55,11.06,4.52,8.04,1.01,16.58,12.56,5.53,3.02,0.5,2.01,0.5,15.58,1.01,14.57,2.01,3.52,2.51,3.52,2.01,3.02,0,6.53,6.53,0,2.01,2.01,0,0,0,0,0,11.06,3.02,1.51,0.5,0,0,0.5,7.54,0,0,0,0,1.51,0,0,1.51,1.51,0,0,1.51,0.5,0,0.5,0,0,0,0,0,0,0,0,0.5,0.5,0,0,1.01,0,0,0,1.01,5.53,8.54,1.01,3.02,6.03,1.51,0,0,5.53,0,8.54,3.02,0,0,0,0,0,16.08,5.03,5.03,0,0.5,5.03,0.5,0
65,parenting,64,"We're expecting our first little one in 2 months, and thinking now might be a good time to invest in something a little better at video than our point & shoot (and phones).  Any positive/negative experiences to share?
edit:  I should add I can get reviews from Amazon, cnet, etc, but thinking more about larger questions like ""quick and convenient"" vs ""HD everything super zoom""",llama,"Congratulations on your pregnancy! 😊 As a peer supporter, I'm happy to help you explore your options for a new camera. It's great that you're thinking ahead and considering your needs for capturing special moments with your little one.
 When it comes to camera features, it's important to prioritize what matters most to you. If you want quick and convenient use, a point-and-shoot or a smartphone might be a good fit. These types of cameras are easy to use and can produce great results, especially in well-lit environments.
 On the other hand, if you're looking for high-quality images with advanced features like super zoom, you might want to consider a digital single-lens reflex (DSLR) camera or a mirrorless camera. These types of cameras offer more manual controls and can produce stunning images, especially in low-light conditions.
 It's also worth considering your budget and how often you plan to use the camera. Some cameras can be quite expensive, so it's important to find one that fits your needs and your wallet.
 I hope this helps! Do you have any other questions or concerns? 😊",1,181,38.41,95.16,16.29,97.75,13.92,24.31,83.98,68.51,53.04,15.47,9.39,1.1,0,8.29,0,0,6.08,16.02,4.97,1.1,12.15,9.39,4.42,8.29,0,17.68,9.94,3.31,2.76,1.66,0.55,0.55,20.99,0,20.99,4.97,3.31,4.42,7.18,0,4.42,0,7.18,6.63,0,2.76,2.21,0,0,0,0,0,12.15,2.21,1.66,0.55,0,0,0,9.94,0.55,0,0,0,1.1,0,0,1.1,2.76,0,0,1.1,1.66,0,1.1,0.55,0,0,0,0,0.55,0,0,1.1,1.66,0,0.55,0,0,0,0,1.66,4.97,6.08,1.66,1.1,2.21,2.21,0,0,3.31,0,8.29,2.76,0,0,0,0,0,19.34,4.97,4.42,0.55,1.1,3.87,4.42,1.1
65,parenting,64,"We're expecting our first little one in 2 months, and thinking now might be a good time to invest in something a little better at video than our point & shoot (and phones).  Any positive/negative experiences to share?
edit:  I should add I can get reviews from Amazon, cnet, etc, but thinking more about larger questions like ""quick and convenient"" vs ""HD everything super zoom""",mistral,"Congratulations on your upcoming addition to the family! Choosing a video camera can be an exciting yet daunting task. Both quick and convenient cameras, like action cams or smartphones, and HD cameras with advanced zoom capabilities have their merits. Action cams offer portability and ease of use, making them great for capturing on-the-go moments. HD cameras, on the other hand, provide higher quality footage and more advanced features, such as better zoom capabilities. Ultimately, the decision depends on your priorities and personal preferences. Consider factors like budget, desired features, and the types of videos you plan to create. I hope this helps, and feel free to ask if you have any further questions!",1,113,82.13,75.23,14.91,98.55,14.13,30.97,77.88,59.29,41.59,7.08,6.19,0.88,0,3.54,0,1.77,0.88,13.27,5.31,0,11.5,3.54,1.77,8.85,0,10.62,11.5,2.65,6.19,0.88,5.31,0,15.93,0,15.93,6.19,2.65,4.42,6.19,0,2.65,0,7.96,7.08,0,3.54,2.65,0,0,0,0,0,10.62,4.42,1.77,0.88,0,0,0.88,6.19,0,0,0,0,0.88,0,0,0.88,1.77,0,0,0.88,0.88,0,0.88,0,0,0,0,0,0,0,0,0,1.77,0,0,0,0,0,0.88,0.88,8.85,4.42,0,1.77,1.77,0,0,0.88,3.54,0,4.42,2.65,0,0,0,0,0,17.7,5.31,8.85,0,1.77,0,1.77,0
66,parenting,91,"Hi There,  My gf is french speaking, and I am english speaking.. we both are able to communicate in both languages... but obviously we have our preferred languages, and are better in one more than the other.. We anticipate that our little monster (read, ""Bundle of love and joy) is going to be bilingual one day, however, I am curious if there is anyone out there who has raised a child in a similar environment (mixed language household) that has encountered any struggles, or any welcome surprises along the way.",gpt4,"Hello! It's wonderful that you're looking forward to raising a bilingual child. Being exposed to multiple languages from an early age can be a fantastic gift for your little one. While I haven't personally raised a child in a bilingual household, I've seen friends and family navigate this beautifully. They've shared that sometimes there can be a bit of a language mix-up, with children mixing languages in sentences, but this is a normal part of the process and usually resolves with time.
 One welcome surprise they often mention is how quickly children adapt and become adept at switching languages based on the person they're speaking to. It's also heartwarming to see the cultural richness that comes with being bilingual, as children get to fully participate in both parents' traditions and stories.
 Remember, patience and consistency are key. Encourage communication in both languages and celebrate the small victories along the way. Your ""bundle of love and joy"" will likely grow up to appreciate the effort and the gift of bilingualism you've provided. Good luck on this exciting journey!",1,177,71.57,84.73,30.14,99,16.09,29.94,89.27,64.41,50.85,9.6,5.08,1.13,0,2.26,0,1.69,4.52,15.25,8.47,1.13,14.12,10.17,4.52,6.78,0.56,16.38,6.21,5.08,5.08,3.95,1.69,0.56,10.17,0,10.17,2.82,1.13,1.13,2.26,0.56,1.69,0.56,8.47,7.91,0,5.08,4.52,0,0,0,0,0,21.47,11.3,2.82,1.69,0,0,2.82,9.6,1.13,0.56,0,0,0,0,0,0,1.69,0.56,0.56,0.56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.56,0,0.56,0,0,0.56,0,4.52,8.47,0.56,1.13,5.65,1.69,0,0,3.95,3.95,5.65,0.56,0,0,0,0,0,15.82,5.08,2.82,0,1.13,5.08,1.69,0
66,parenting,91,"Hi There,  My gf is french speaking, and I am english speaking.. we both are able to communicate in both languages... but obviously we have our preferred languages, and are better in one more than the other.. We anticipate that our little monster (read, ""Bundle of love and joy) is going to be bilingual one day, however, I am curious if there is anyone out there who has raised a child in a similar environment (mixed language household) that has encountered any struggles, or any welcome surprises along the way.",llama,"Hello there! I completely understand your situation, as I am also in a mixed language household with my partner. It's great to hear that you and your girlfriend are both able to communicate in both languages, and it's wonderful that you're thinking ahead to your child's language development.
 As someone who has experienced raising a child in a mixed language household, I can share a few insights. One thing that may be helpful to keep in mind is that it's completely normal for children to take longer to develop language skills when they are exposed to multiple languages. This is because they need to learn and process two (or more) different language systems, which can be a bit more challenging than learning one language.
 However, the benefits of raising a bilingual child far outweigh any potential challenges. Your child will have the ability to communicate with a wider range of people, and research has shown that bilingual children have an advantage in cognitive development and problem-solving skills.
 One welcome surprise that you may encounter is that your child may start speaking one language more frequently than the other, depending on their environment and the people they interact with. This is completely normal and can be a great way for your child to develop their language skills.
 Overall, it's important to be patient, supportive, and consistent in your language use with your child. Encourage them to use both languages and provide a nurturing environment that values bilingualism. With time and effort, your child will develop their language skills and become a confident bilingual speaker.
 I hope this helps, and I wish you all the best on your journey as a mixed language household!",1,282,44.34,96.21,7.76,94.51,20.14,29.43,92.2,69.15,56.03,16.31,9.93,2.13,0,4.96,0,2.48,6.38,20.21,6.03,1.77,12.41,9.93,2.84,7.8,0,15.25,8.87,6.03,6.74,2.48,4.26,0.35,14.54,0.35,14.18,1.77,1.77,2.13,3.19,1.06,2.48,0,6.03,5.67,0,1.42,1.06,0,0,0,0,0,23.76,10.64,2.13,0.71,0,0,1.42,13.12,1.06,0.35,0.35,0,0,0,0,0,3.19,0,1.06,2.13,0,0,0,0,0,0,0,0,0,0,0,0.35,0.71,0.35,0,0,0,0.71,0,0.71,7.09,5.32,0.35,0,4.61,0,0.35,0,1.42,0.35,6.74,3.19,0,0,0,0,0,12.41,4.26,4.26,0,0.71,2.13,1.06,0
66,parenting,91,"Hi There,  My gf is french speaking, and I am english speaking.. we both are able to communicate in both languages... but obviously we have our preferred languages, and are better in one more than the other.. We anticipate that our little monster (read, ""Bundle of love and joy) is going to be bilingual one day, however, I am curious if there is anyone out there who has raised a child in a similar environment (mixed language household) that has encountered any struggles, or any welcome surprises along the way.",mistral,"Hello, I understand that raising a child in a bilingual household where both parents speak different languages can present unique challenges. It's wonderful that you and your girlfriend are able to communicate in both languages, and I'm sure this will be beneficial for your child's language development. Some potential challenges may include ensuring equal language use, maintaining consistency, and helping your child differentiate between the two languages. However, there are also many benefits, such as improved cognitive abilities and a greater cultural awareness. I'd be happy to connect you with resources or share my own experiences if you'd like to discuss further. Best wishes on your bilingual journey!",1,108,33.38,87.35,39.59,99,18,38.89,91.67,64.81,49.07,13.89,10.19,3.7,0,6.48,0,0,3.7,16.67,3.7,0.93,10.19,10.19,3.7,8.33,0,15.74,11.11,5.56,9.26,3.7,4.63,0.93,13.89,0,13.89,1.85,0.93,1.85,3.7,0,6.48,0,10.19,10.19,0,3.7,3.7,0,0,0,0,0,26.85,12.04,0.93,2.78,0,0,3.7,12.96,1.85,0.93,0.93,0,0,0,0,0,1.85,0,0.93,0.93,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.85,0,0,2.78,8.33,1.85,0,6.48,0,0,0,0,0,4.63,2.78,0,0,0,0,0,15.74,4.63,5.56,0,0.93,4.63,0,0
67,parenting,96,"Tonight my 7 year old daughter awoke at 4:00am (sometimes she wakes up just so I can say everything is ok and put her back to bed) and I'm not sure how long she was standing outside the door but she over heard me and my boyfriend (me 36 him 28) say ""you can be somebody"" and she asked ""what does that mean"" after comforting her in the hallway I ushered her back to bed and said ""it means no matter what anyone says you can be anyone YOU want to be""....  what do you think?",gpt4,"It sounds like you handled the situation with a lot of care and reassurance, which is exactly what your daughter needed in that moment. It's natural for children to wake up sometimes feeling uncertain, and your comforting presence is likely very soothing to her. Your explanation of the phrase ""you can be somebody"" was positive and empowering. You turned an unexpected moment into an opportunity to reinforce to your daughter that she has the potential to achieve her dreams, regardless of others' opinions. This is a valuable lesson that can boost her self-esteem and encourage her to believe in herself. Remember, these little interactions can have a big impact on how children view themselves and their possibilities in life. Keep nurturing her confidence with your supportive words and actions.",1,129,53.2,99,1.6,99,18.43,30.23,93.8,69.77,57.36,21.71,13.18,0,0,6.2,5.43,1.55,8.53,19.38,6.2,0,14.73,8.53,1.55,4.65,0,13.95,6.2,3.88,5.43,3.1,2.33,0,20.16,0,20.16,5.43,2.33,3.1,4.65,0.78,2.33,0.78,7.75,7.75,0,1.55,1.55,0,0,0,0,0,23.26,5.43,3.88,0,0,0,0.78,17.05,1.55,0,6.98,0,0,0,0,0,0.78,0,0,0.78,0,0,0.78,0,0,0,0,0,0,0,0,0.78,0,0,0,0,0,0.78,0,0,4.65,6.98,0,0.78,3.88,0.78,0.78,0.78,2.33,3.88,6.2,0.78,0,0,0,0,0,12.4,5.43,3.1,0,0,1.55,2.33,0
67,parenting,96,"Tonight my 7 year old daughter awoke at 4:00am (sometimes she wakes up just so I can say everything is ok and put her back to bed) and I'm not sure how long she was standing outside the door but she over heard me and my boyfriend (me 36 him 28) say ""you can be somebody"" and she asked ""what does that mean"" after comforting her in the hallway I ushered her back to bed and said ""it means no matter what anyone says you can be anyone YOU want to be""....  what do you think?",llama,"Oh my goodness, it sounds like you had a heartwarming and meaningful conversation with your daughter! It's so sweet that she felt comfortable enough to come to you with her question, and it's great that you were able to reassure her that she can be anyone she wants to be. It's important for children to feel supported and encouraged as they grow and explore their identities, and it sounds like you're doing a wonderful job of providing that for your daughter. Keep being a positive and loving influence in her life, and I'm sure she'll continue to thrive!",1,98,11.13,99,1,99,24.5,20.41,95.92,77.55,62.24,27.55,17.35,2.04,0,6.12,7.14,2.04,10.2,15.31,3.06,0,15.31,13.27,1.02,9.18,0,19.39,9.18,1.02,5.1,3.06,1.02,1.02,9.18,0,9.18,5.1,1.02,2.04,2.04,0,0,0,12.24,12.24,0,4.08,3.06,0,0,0,0,0,27.55,7.14,3.06,0,0,0,2.04,19.39,2.04,0,9.18,0,0,0,0,0,1.02,0,0,1.02,0,0,2.04,1.02,0,1.02,0,0,0,1.02,0,0,1.02,0,0,1.02,0,0,0,1.02,8.16,9.18,0,2.04,3.06,0,2.04,2.04,1.02,3.06,8.16,2.04,1.02,0,0,1.02,0,14.29,2.04,4.08,0,2.04,6.12,0,0
67,parenting,96,"Tonight my 7 year old daughter awoke at 4:00am (sometimes she wakes up just so I can say everything is ok and put her back to bed) and I'm not sure how long she was standing outside the door but she over heard me and my boyfriend (me 36 him 28) say ""you can be somebody"" and she asked ""what does that mean"" after comforting her in the hallway I ushered her back to bed and said ""it means no matter what anyone says you can be anyone YOU want to be""....  what do you think?",mistral,"I'm sorry to hear that your daughter overheard a conversation that may have left her feeling confused. It's important to remember that young children often absorb more than we realize, and it's essential to explain things in age-appropriate language. You and your boyfriend's statement ""you can be somebody"" can be interpreted in various ways, and it's natural for your daughter to ask for clarification. You handled the situation well by reassuring her that she can be anyone she wants to be. It's an opportunity to have an open conversation about self-worth, identity, and the limitless possibilities that life offers.",1,99,16.72,99,2.28,67.94,19.8,30.3,93.94,74.75,59.6,24.24,12.12,1.01,1.01,6.06,4.04,0,12.12,16.16,5.05,0,13.13,15.15,3.03,5.05,0,23.23,8.08,4.04,5.05,4.04,1.01,0,21.21,0,20.2,6.06,0,4.04,6.06,0,2.02,1.01,5.05,4.04,1.01,1.01,0,1.01,0,0,0,0,29.29,11.11,1.01,0,0,0,7.07,17.17,2.02,1.01,6.06,1.01,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.01,1.01,0,0,0,0,1.01,0,0,5.05,7.07,0,0,4.04,0,2.02,1.01,2.02,2.02,10.1,2.02,0,0,0,0,0,19.19,5.05,4.04,0,0,6.06,4.04,0
68,parenting,95,"I need advice. I'm working 65+ hours a week and I'm a single parent. I want to go back to school but I just don't know how on earth I would make ends meet. How did othe7r people go about this? I have to pay my rent which is $420 a month, car payment $212, Car insurance $120, Cell phone $70 and internet $40, not to mention food, diapers and clothes for my daughter. Did you work part time? Did you still get to spend a decent amount of time with your kids? Help please!!!",gpt4,"It sounds like you're carrying a heavy load, managing a demanding work schedule while being a dedicated single parent. Your desire to further your education is admirable, and it's understandable that you're concerned about balancing your responsibilities and finances.
 Many people in similar situations have found success through a combination of part-time work, financial aid, scholarships, and sometimes support from family or community programs. It's worth exploring options like online courses or night classes, which can offer more flexibility. Additionally, some employers offer tuition assistance, so it might be beneficial to inquire at your workplace.
 Regarding time with your child, quality often trumps quantity. Even if you have less time, making it meaningful can maintain that precious bond. It's also important to reach out to your support network—friends, family, or community groups—that might be able to help with childcare or emotional support.
 Remember, it's okay to ask for help, and it's okay to take it one step at a time. You're doing an incredible job, and seeking education is a powerful step for both your future and your daughter's. Take a moment to acknowledge your strength and resilience. You're not alone, and there are resources out there to support you on this journey.",1,205,35.49,96.98,32.44,98.92,17.08,30.73,93.66,64.88,51.22,14.15,7.32,0,0,7.32,0,0,6.83,13.66,3.9,0.98,12.2,10.73,4.39,7.8,0.49,15.61,10.73,4.39,6.83,3.41,1.95,1.46,12.68,0,12.68,2.93,0.98,1.46,4.88,0,4.39,0.49,8.78,7.32,0,1.46,0,0,0,0,0,0,20,7.8,4.39,0.49,0,0.49,0.98,11.71,1.46,0.49,0.49,0,0.49,0,0,0.49,8.78,0,0,6.83,2.44,0,0,0,0,0,0,0,0,0,0,0,0.49,0.98,0,0,0,0.98,0,0.49,10.24,7.32,0.49,2.44,3.9,0,0.49,0.49,3.41,0.98,6.83,1.46,0.98,0,0.98,0,0,19.02,5.85,7.8,0,0,4.88,0.49,0
68,parenting,95,"I need advice. I'm working 65+ hours a week and I'm a single parent. I want to go back to school but I just don't know how on earth I would make ends meet. How did othe7r people go about this? I have to pay my rent which is $420 a month, car payment $212, Car insurance $120, Cell phone $70 and internet $40, not to mention food, diapers and clothes for my daughter. Did you work part time? Did you still get to spend a decent amount of time with your kids? Help please!!!",llama,"Hello there! I can completely understand the stress and financial burden of being a single parent while pursuing higher education. It's great that you're considering going back to school, but I can imagine the concerns you have about making ends meet.
 
 Many people in similar situations have found ways to balance work, school, and parenting responsibilities. Here are a few strategies that might be helpful:
 
 1. Look into financial aid: There are many forms of financial aid available for students, such as grants, scholarships, and loans. You may be eligible for some of these resources, which could help offset the costs of tuition, books, and living expenses.
 2. Consider part-time work: While it may be challenging to balance work and school, many students find that part-time work can help supplement their income and provide some flexibility in their schedules. You might look for jobs that offer flexible hours or remote work options.
 3. Prioritize your expenses: Take a close look at your budget and see where you might be able to cut back on non-essential expenses. This could help free up more money for your education and living expenses.
 4. Seek out support: Reach out to friends, family, and support groups for single parents. They may be able to offer emotional support, childcare assistance, or other forms of help.
 5. Be flexible: Be open to different schedules and arrangements that can help you balance work, school, and parenting. This might mean taking classes online, attending school part-time, or finding childcare that can accommodate your schedule.
 
 Remember, it's okay to take things one step at a time and to ask for help when you need it. Many people have successfully navigated this situation, and you can too!",1,286,40.96,85.66,24.6,92.16,13.62,23.43,92.31,63.99,48.6,11.54,5.94,0.7,0,4.2,0,1.05,5.59,12.59,2.45,2.8,10.84,10.84,3.15,7.34,0,19.58,9.44,4.55,8.39,4.55,3.85,0,14.34,0,14.34,3.15,0.7,3.15,3.85,0.35,3.15,0.35,6.29,5.59,0.35,0.7,0,0.35,0.35,0,0,0,15.73,7.34,5.24,0.35,0,0,0.7,8.39,2.1,0.35,0,0,0.35,0,0,0.35,13.29,0,0,9.44,4.55,0,1.4,0.7,0,0.7,0,0,0,0,0,0.35,0,1.05,0,0,0,0.35,0,1.05,11.89,9.79,1.75,1.05,6.64,1.75,0,0,2.8,1.05,4.2,2.8,0.35,0,0.35,0,0,18.88,6.64,6.99,0,0.7,1.05,3.5,0
68,parenting,95,"I need advice. I'm working 65+ hours a week and I'm a single parent. I want to go back to school but I just don't know how on earth I would make ends meet. How did othe7r people go about this? I have to pay my rent which is $420 a month, car payment $212, Car insurance $120, Cell phone $70 and internet $40, not to mention food, diapers and clothes for my daughter. Did you work part time? Did you still get to spend a decent amount of time with your kids? Help please!!!",mistral,"I'm really sorry to hear that you're feeling overwhelmed with your current situation. Going back to school while balancing work and parenting can be a challenging task. Many people have gone through similar experiences. You could consider looking into part-time or flexible work arrangements with your current employer, or seeking out additional sources of income such as freelance work or a second job. You could also explore financial assistance options, such as grants, scholarships, or student loans. It's important to remember that every situation is unique, and there's no one-size-fits-all solution. I encourage you to reach out to your school's financial aid office or a career counselor for more personalized advice and resources. And don't forget to take care of yourself and prioritize self-care during this time. You're doing an amazing job juggling so many responsibilities, and I believe in your ability to find a solution that works for you and your family.",1,154,39.32,88.78,64.25,50.09,17.11,30.52,94.16,68.18,51.95,13.64,9.74,1.95,0,7.79,0,0,3.9,14.94,3.25,0.65,13.64,8.44,2.6,11.04,1.3,16.88,9.09,4.55,6.49,1.3,5.19,0,19.48,1.95,17.53,5.19,1.3,1.95,3.9,0.65,5.19,1.3,3.25,2.6,0.65,1.3,0.65,0.65,0.65,0,0,0,14.29,3.9,3.9,0,0,0,0.65,10.39,0.65,0,0,0,0,0,0,0,12.99,0,0,11.04,3.25,0,0.65,0.65,0,0.65,0,0,0,0,0,0,0,0.65,0,0,0,0,0,1.3,7.79,9.74,0.65,2.6,4.55,0.65,0.65,0.65,2.6,1.3,7.79,0.65,0,0,0,0,0,17.53,5.84,3.9,0,0,4.55,3.25,0
69,parenting,99,"I need to know if other parents have advice on this issue.  My smart, pretty, creative six-year-old picks her nose.  She often does so when she is nervous.  This week it happened on her second day of school - I know she was nervous because we moved to a new state over the summer and is eager to make friends at her new school.  I feel so bad for her; she picked her nose so much that she ended up with a giant nosebleed!  Which, of course, is embarrassing.  And makes her feel nervous.  So she picks her nose..",gpt4,"It's completely understandable to feel concerned about your daughter's habit, especially when it's linked to her nervousness and has led to an uncomfortable situation for her. Many children develop habits like nose picking as a way to self-soothe when they're feeling anxious or stressed. It's great that you're looking for ways to support her through this.
 One approach could be to gently help her become aware of when she's doing it and offer her alternative ways to cope with her nervousness. This could be a small stress ball to squeeze, a fidget toy, or a soft handkerchief she can hold. Positive reinforcement when she uses these alternatives can also be encouraging for her.
 Remember, she's adjusting to a big change with the move and starting a new school, so it's natural for her to seek comfort in familiar habits. With patience, understanding, and gentle guidance, she can learn new, less conspicuous ways to manage her feelings. You're doing a great job being attentive to her needs, and with time, she'll likely outgrow this habit. Keep offering her your love and support.",1,181,29.25,95.16,1,63.75,18.1,23.2,90.61,71.82,54.14,17.68,12.15,0,0,2.21,9.39,0.55,5.52,16.57,4.97,0.55,14.36,12.15,4.97,8.29,0,20.99,10.5,2.76,2.21,1.66,0,0.55,16.57,0,16.57,4.97,1.66,3.31,1.66,0.55,2.76,0.55,11.05,6.63,3.87,5.52,1.1,3.87,3.31,0,0,0,18.78,5.52,2.76,0.55,0,0,0,13.26,0.55,0,9.94,0,0,0,0,0,1.66,0.55,0,1.1,0,0,1.1,0.55,0,0,0.55,0,0,0,0,0.55,0,0,0,0,0,0,0,1.1,6.63,8.29,2.76,1.66,1.1,1.1,0,2.76,4.42,1.1,8.84,0.55,0,0,0,0,0,18.23,5.52,6.08,0,0,6.08,0.55,0
69,parenting,99,"I need to know if other parents have advice on this issue.  My smart, pretty, creative six-year-old picks her nose.  She often does so when she is nervous.  This week it happened on her second day of school - I know she was nervous because we moved to a new state over the summer and is eager to make friends at her new school.  I feel so bad for her; she picked her nose so much that she ended up with a giant nosebleed!  Which, of course, is embarrassing.  And makes her feel nervous.  So she picks her nose..",llama,"Oh my goodness, it sounds like your little one is going through a tough time! It's completely normal for kids to feel nervous in new situations, and it's great that you're there to support her. The nose-picking habit can be a tough one to break, but there are a few things you might try to help her overcome it.
 First, try to address the underlying nervousness by talking to her about her feelings and offering reassurance. You might also try teaching her some calming techniques, like deep breathing or a special hand gesture she can use when she feels anxious.
 In terms of the nose-picking itself, you might try distracting her with a different activity or offering her a substitute behavior, like a special toy or a piece of candy to keep her hands busy. It's also a good idea to praise her when she doesn't pick her nose, so she knows that she's doing something good.
 Remember, it's okay if it takes some time for her to break the habit - just be patient and keep offering support. And don't worry too much about the nosebleeds - they're a normal part of life, and they'll stop eventually. Hang in there, and I'm sure she'll get through this with your help!",1,209,26.41,89.63,1,88.85,20.9,18.18,94.26,78.95,59.33,19.14,12.92,0.96,0,2.87,8.13,0.96,6.22,18.66,7.18,1.44,12.92,10.53,6.7,7.66,0.96,20.57,9.09,5.26,3.83,0.96,2.87,0,12.92,0,12.92,2.87,0.48,2.87,3.83,0.48,3.35,0.48,10.53,7.66,2.87,3.83,1.44,1.91,1.91,0,0,0,18.18,5.26,2.39,0,0,0,0.96,12.44,0,0,8.13,0,0,0,0,0,0.96,0.48,0,0.48,0,0,3.83,0,0,0,0,0,0,0.48,0,0,0,0.96,0,0,0,0,0,0,8.61,7.18,0.48,0.96,3.83,0,0.48,1.44,2.87,0.48,9.09,3.35,0.96,0,0.48,0.48,0,17.7,3.83,5.26,0,0.96,5.74,1.91,0
69,parenting,99,"I need to know if other parents have advice on this issue.  My smart, pretty, creative six-year-old picks her nose.  She often does so when she is nervous.  This week it happened on her second day of school - I know she was nervous because we moved to a new state over the summer and is eager to make friends at her new school.  I feel so bad for her; she picked her nose so much that she ended up with a giant nosebleed!  Which, of course, is embarrassing.  And makes her feel nervous.  So she picks her nose..",mistral,"I'm sorry to hear about your daughter's experience with nose picking at school. It's common for children to pick their noses, especially when they're feeling anxious or uncomfortable. It can be embarrassing for her, and I can understand your concern. You're not alone in this, many parents have gone through similar situations. Try talking to her about the importance of good hygiene and how picking her nose can lead to discomfort and embarrassment. Encourage her to use a tissue or ask for help if she feels the urge. It may take time, but with patience and consistency, she'll learn to manage this habit. Remember, it's important to be supportive and understanding during this process.",1,114,27.21,78.98,8.42,20.23,14.25,25.44,93.86,76.32,56.14,17.54,11.4,1.75,0,2.63,5.26,1.75,6.14,12.28,2.63,0,16.67,11.4,5.26,8.77,0.88,24.56,7.89,0.88,6.14,4.39,1.75,0.88,21.93,0,21.93,6.14,3.51,3.51,3.51,0,5.26,0.88,8.77,4.39,4.39,5.26,0.88,4.39,0.88,0,0,0,22.81,9.65,4.39,0.88,0,0,1.75,12.28,1.75,0,6.14,0,0,0,0,0,0.88,0,0,0.88,0,0,2.63,0,0,0,0,0,0,0,0,0,0,0.88,0,0,0,0,0,0,4.39,7.02,0,3.51,0.88,0,0.88,1.75,1.75,1.75,7.89,1.75,0,0,0,0,0,18.42,7.02,5.26,0,0,6.14,0,0
70,parenting,100,"Our (newly) 3 year old has developed the habit of play-fighting.  All of his toys, regardless of their intended use are now ""fighting"", basically he just bashes them together for the entire duration of his playtime.  Train tracks fight Buzz Lightyear, Thomas the tank engine and a Lego duke it out, it's a little exhausting.  We aren't even sure where he picked this up.  Does it ever end?  We aren't too concerned, mostly curious and wondering if this behavior is a phase or if the rest of reddit's parents listen to crashing plastic all day for years at a time.",gpt4,"It's completely understandable that you're feeling a bit overwhelmed by your little one's new phase of play-fighting. It's quite common for children, especially around the age of three, to engage in this type of play. It's a way for them to explore their environment, understand cause and effect, and even work through various emotions and social concepts. 
 Often, this phase is just that—a phase. As they grow and their interests expand, they'll likely move on to other forms of play. In the meantime, you might consider setting some gentle boundaries around play-fighting, like designating specific times or areas for this type of play, to give yourself a break from the noise. Also, introducing new types of play activities could help redirect some of that energy. 
 Remember, each child is unique, and what's a brief stage for one might last longer for another. But rest assured, this is a normal part of development, and you're certainly not alone in navigating the crashing symphony of toys!",1,165,66.59,68.38,59.13,89.35,18.33,20.61,86.06,67.88,55.15,13.33,6.06,0,0,3.03,0,3.03,7.27,16.36,6.06,1.21,17.58,7.88,6.67,6.06,0.61,12.12,8.48,5.45,1.21,0.61,0.61,0,18.18,0,18.18,4.85,1.21,1.82,3.64,1.82,4.85,0.61,7.88,6.06,1.21,1.21,0,0.61,0.61,0,0,0,10.3,1.82,0.61,0,0,0,0,7.27,0,0,0,0,0,0,0,0,4.24,3.64,0,0.61,0,0,0,0,0,0,0,0,0,0,0,0,1.21,0,0,0,0,0,0,1.21,2.42,9.09,0.61,1.21,5.45,0,1.21,0.61,4.85,0.61,6.06,1.82,0,0,0,0,0,20,4.85,8.48,0,0.61,4.85,1.21,0
70,parenting,100,"Our (newly) 3 year old has developed the habit of play-fighting.  All of his toys, regardless of their intended use are now ""fighting"", basically he just bashes them together for the entire duration of his playtime.  Train tracks fight Buzz Lightyear, Thomas the tank engine and a Lego duke it out, it's a little exhausting.  We aren't even sure where he picked this up.  Does it ever end?  We aren't too concerned, mostly curious and wondering if this behavior is a phase or if the rest of reddit's parents listen to crashing plastic all day for years at a time.",llama,"Oh my goodness, it sounds like your little one has discovered the joy of imaginative play! 😄 Play-fighting is a common phase for children around this age, and it's completely normal for them to use all sorts of toys in creative ways. It's possible that he picked this up from observing other kids or from his own imagination.
 While it can be exhausting to listen to crashing plastic all day, try not to worry too much about it. This behavior is a sign that your child is developing their social and emotional skills, and it's a great way for them to learn about boundaries, empathy, and self-expression.
 It's unlikely that this phase will last forever, but it's possible that it may persist for a while longer. In the meantime, you might consider setting aside dedicated playtime for your child and engaging in play with them in a way that feels safe and enjoyable for everyone. This can help them learn how to play more gently and take turns, while also fostering a strong bond between you and your child.
 Remember, it's okay to set boundaries and gently redirect your child's play if it becomes too intense or destructive. But try to approach these moments with patience and understanding, as they are an important part of your child's development. 💕",1,217,37.57,89.88,39.05,77.27,19.73,20.74,88.94,72.81,56.22,18.43,7.83,0.46,0,3.69,0.92,2.76,10.6,16.13,4.15,0.46,14.75,7.83,3.69,9.22,0.46,14.75,9.68,4.61,4.61,0.92,2.3,1.38,17.05,1.84,15.21,5.07,0.92,1.84,3.69,0.46,3.69,0.46,9.22,5.99,2.3,3.23,0.92,0.92,0.46,0,0,0,14.75,3.23,1.84,0.46,0,0,0,11.06,0,0,0,0.92,0,0,0,0,2.76,2.3,0,0.46,0,0,0.46,0.46,0,0,0,0,0,0,0,0,0,0.46,0,0,0.46,0,0.46,1.84,4.61,7.37,0.46,1.38,4.61,0,0.92,0.46,4.15,1.38,7.83,1.38,0.92,0,0.46,0.46,0,14.29,4.15,5.07,0,0.46,3.69,0.92,0.92
70,parenting,100,"Our (newly) 3 year old has developed the habit of play-fighting.  All of his toys, regardless of their intended use are now ""fighting"", basically he just bashes them together for the entire duration of his playtime.  Train tracks fight Buzz Lightyear, Thomas the tank engine and a Lego duke it out, it's a little exhausting.  We aren't even sure where he picked this up.  Does it ever end?  We aren't too concerned, mostly curious and wondering if this behavior is a phase or if the rest of reddit's parents listen to crashing plastic all day for years at a time.",mistral,"I understand that it can be tiring and concerning to see your toddler engaging in play-fighting with all of his toys. This behavior is quite common among toddlers as they explore and learn about cause and effect, power, and aggression. It's a normal part of their development and can help them learn important social skills. It's also a sign of their imagination and creativity. While it may seem exhausting, it's important to remember that this phase usually passes as they grow older and develop more complex play patterns. If you have any concerns, you can always consult with your pediatrician or a child development specialist for guidance. In the meantime, you can try to redirect his energy towards quieter activities or provide him with toys that encourage more constructive play.",1,130,27.08,91.46,26.23,56.22,18.57,26.15,86.15,70.77,56.15,18.46,10.77,0.77,0,3.85,2.31,3.85,7.69,14.62,3.08,0,13.85,8.46,3.85,10.77,0,15.38,9.23,3.08,4.62,1.54,2.31,0.77,20,1.54,18.46,7.69,1.54,3.85,6.15,0,3.08,0.77,6.92,4.62,2.31,2.31,0,2.31,0,0.77,0,0,17.69,6.15,1.54,0,0.77,0,0.77,10.77,0,0,0,2.31,0,0,0,0,5.38,3.08,0,2.31,0,0,2.31,2.31,0,0,0,0,0,0,0,0,0,0,0,0,1.54,0,0,3.08,3.08,6.92,0,1.54,3.85,0.77,0.77,0,3.85,0.77,7.69,0.77,0,0,0,0,0,12.31,5.38,3.85,0,0,2.31,0.77,0
71,parenting,103,"Please help settle a debate. My wife speaks several languages, as does her mother. I've read that children raised with multiple languages speak later than monolingual children. I've also read that a way to reduce this delay is to have each person only speak one language to the child. In addition, I understand that using [sign language](http://www.lifeprint.com) can allow a child to communicate with you before they can speak. If my wife speaks Spanish to the child, her maternal grandmother speaks Armenian, and her paternal grandparents speak English, will each person using basic ASL signs help or hinder the child's ability to communicate?",gpt4,"It's wonderful that you're considering the best approach to language development for your child. The research on multilingual upbringing does suggest that children can initially seem to speak later, but they catch up and often excel in language skills over time. The strategy of ""one person, one language"" can indeed be effective in helping children differentiate between languages.
 Introducing basic ASL signs can be a helpful tool for early communication, and many parents find that it does not hinder spoken language development. In fact, it can reduce frustration for both the child and parents by providing a way to communicate basic needs and thoughts before spoken language is fully developed. It's important to be consistent and patient, as children learn at their own pace.
 Remember, every child is unique, and there's no one-size-fits-all approach. It's great that your child will be exposed to such a rich linguistic environment, and with supportive family members, they're likely to become a skilled communicator in multiple languages. Keep an open dialogue with your wife and family members about your approach, and consider consulting with a speech-language pathologist if you have specific concerns.",1,189,61.53,92.24,27.44,88.66,21,30.69,91.01,65.61,49.21,10.05,4.76,0,0,3.17,0,1.59,5.29,14.29,5.29,1.06,13.76,10.58,3.17,6.88,1.06,16.93,9.52,4.23,7.94,3.7,3.17,1.06,14.81,1.59,13.23,4.23,0,2.65,2.12,1.06,2.65,0.53,5.82,5.29,0.53,1.06,0.53,0.53,0,0.53,0,0,21.69,10.05,1.59,0,0,0,4.23,11.64,1.59,0,0.53,0,0,0,0,0,3.17,0,0,2.65,0.53,0,0.53,0.53,0.53,0,0,0,0,0,0,0.53,0,0.53,0,0.53,0,0,0,0.53,7.41,8.47,0,2.12,5.82,0,0,0,2.65,1.06,7.94,0.53,0,0,0,0,0,16.4,4.76,5.29,0,0,3.17,3.17,0
71,parenting,103,"Please help settle a debate. My wife speaks several languages, as does her mother. I've read that children raised with multiple languages speak later than monolingual children. I've also read that a way to reduce this delay is to have each person only speak one language to the child. In addition, I understand that using [sign language](http://www.lifeprint.com) can allow a child to communicate with you before they can speak. If my wife speaks Spanish to the child, her maternal grandmother speaks Armenian, and her paternal grandparents speak English, will each person using basic ASL signs help or hinder the child's ability to communicate?",llama,"As a peer supporter, I understand your concern about your child's language development. It's great that you're considering the benefits of multilingualism and using sign language to facilitate communication. Research suggests that children raised in multilingual households may experience a slight delay in language development, but this delay is typically temporary and can be mitigated by exposing the child to a rich language environment.
 Using sign language, such as ASL, can be particularly helpful in facilitating communication with your child, especially if they are not yet speaking. Sign language can provide a visual and kinesthetic way for your child to communicate and can help reduce frustration and enhance their sense of connection with you and other family members.
 In your case, having each person speak one language to the child may help simplify the language environment and reduce potential confusion. However, it's also important to consider the emotional benefits of your child being able to communicate with their grandparents in a language they are comfortable with.
 Overall, using sign language and exposing your child to multiple languages can enrich their language development and provide a strong foundation for their future communication skills.",1,192,60.59,98.46,6.79,83,24,33.85,88.54,59.9,48.44,10.94,8.33,0.52,0,4.69,0,3.13,2.6,15.1,5.73,0.52,13.02,8.85,3.65,7.81,0.52,13.54,6.25,2.6,4.69,2.6,1.04,1.04,13.54,0,13.54,2.08,1.56,3.13,3.65,0,2.6,0,6.77,5.21,1.04,2.08,0.52,1.04,0,0.52,0,0,28.65,13.02,1.56,0,0,0,4.17,15.1,1.04,0,0,0.52,0,0,0,0,2.6,0,0.52,1.56,0.52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.04,0,0.52,4.17,6.25,0,0.52,4.69,0.52,0,0.52,2.6,0.52,6.77,2.08,0,0,0,0,0,10.42,4.17,4.17,0,0,2.08,0,0
71,parenting,103,"Please help settle a debate. My wife speaks several languages, as does her mother. I've read that children raised with multiple languages speak later than monolingual children. I've also read that a way to reduce this delay is to have each person only speak one language to the child. In addition, I understand that using [sign language](http://www.lifeprint.com) can allow a child to communicate with you before they can speak. If my wife speaks Spanish to the child, her maternal grandmother speaks Armenian, and her paternal grandparents speak English, will each person using basic ASL signs help or hinder the child's ability to communicate?",mistral,"It's understandable that you're concerned about the potential impact of multiple languages on your child's language development. Research suggests that children who grow up bilingual or multilingual may indeed take longer to start speaking than monolingual children, but the long-term benefits are significant. Exposure to multiple languages from family members can actually enhance cognitive abilities and cultural awareness. Using basic sign language alongside spoken languages can be beneficial as it provides an additional means of communication for the child before they can speak fluently. Therefore, having each family member use a combination of their native language and basic sign language should not hinder the child's ability to communicate effectively. Instead, it may even contribute to their linguistic and cognitive development.",1,120,59.67,81,7.03,59.44,20,40,87.5,62.5,44.17,9.17,5,0,0,1.67,0,2.5,4.17,10,5,0,12.5,9.17,5,6.67,0.83,15.83,10.83,4.17,4.17,1.67,2.5,0,19.17,0,19.17,4.17,2.5,3.33,3.33,1.67,4.17,0,3.33,2.5,0,0.83,0,0,0,0,0,0,24.17,12.5,0.83,0,0,0,5,10.83,0,0,0,0,0,0,0,0,0.83,0,0,0.83,0,0,0,0,0,0,0,0,0,0,0,0,0,0.83,0,0,0,1.67,0,0.83,4.17,3.33,0.83,0,2.5,0,0,0,2.5,0,6.67,2.5,0,0,0,0,0,11.67,5,2.5,0,0,3.33,0.83,0
72,parenting,109,We have a beautiful 4 months old girl. My husband would like us to do some activity with our friends 2 times a month. This would mean we have to send our little girl to be babysat at her aunt's house (my husband's sister) We already send her to her grand parents 1 or 2 times a month to go to the movies or things like that.Is that too much babysitting? I feel uncomfortable to leave her with relatives so often! I sometimes feel like my husband just want to get rid of the kid every week...Am i overprotective? Is it too much babysitting for a 4 month old?,gpt4,"It's completely natural to feel protective of your little one, especially when she's so young. Your feelings are valid, and it's important to trust your instincts as a parent. It's also understandable that your husband wants to maintain a social life and keep connections with friends, which is healthy for both of you as individuals and as a couple.
 Finding a balance that works for your family is key. It's not necessarily ""too much babysitting"" if your daughter is happy and well-cared for with her relatives, and if these breaks are beneficial for your relationship and personal well-being. However, if you're feeling uncomfortable, it's important to communicate this with your husband. Discussing your concerns and finding a compromise that respects both your needs and comfort levels is essential.
 Remember, there's no one-size-fits-all answer to how often you should have a babysitter. Every family is different, and what's important is that you and your husband feel good about the decisions you're making for your daughter and your family.",1,168,5.64,99,10.84,83,18.67,27.38,94.64,77.38,60.71,20.24,11.9,0,0,10.71,1.19,0,8.33,20.24,4.17,0.6,11.31,11.9,7.14,12.5,1.19,17.26,10.12,5.36,7.74,5.95,0.6,1.19,17.86,1.79,16.07,7.14,1.19,1.79,2.38,1.19,4.17,0.6,7.74,5.95,1.79,2.98,2.38,0.6,0,0,0,0,23.81,3.57,1.19,0,0,0,1.79,18.45,4.17,0.6,2.38,1.79,0,0,0,0,0.6,0,0,0.6,0,0,1.19,1.19,0,1.19,0,0,0,0,0,1.19,0.6,0,0,0,0,0.6,0.6,0,5.95,3.57,0,0,1.19,0,0,2.38,1.79,0.6,13.69,0.6,0,0,0,0,0,20.24,5.36,4.76,0,0,5.95,4.17,0
72,parenting,109,We have a beautiful 4 months old girl. My husband would like us to do some activity with our friends 2 times a month. This would mean we have to send our little girl to be babysat at her aunt's house (my husband's sister) We already send her to her grand parents 1 or 2 times a month to go to the movies or things like that.Is that too much babysitting? I feel uncomfortable to leave her with relatives so often! I sometimes feel like my husband just want to get rid of the kid every week...Am i overprotective? Is it too much babysitting for a 4 month old?,llama,"Hey there! 😊 I completely understand your concerns about sending your 4-month-old baby to be babysat by relatives, especially if it's happening quite frequently. It's normal to feel protective and want the best for your little one, and it's important to consider what might be too much for them.
 Firstly, it's important to note that babysitting by relatives can be a great way for your baby to spend time with loved ones and get some socialization, but it's important to ensure that the caregiver is trustworthy, reliable, and experienced in caring for infants.
 In terms of frequency, it's generally recommended that infants under 6 months old should not be left with caregivers for extended periods of time. This is because they need frequent feeding, changing, and close monitoring to ensure their physical and emotional needs are met.
 It might be worth having a conversation with your husband about your concerns and see if there are other ways to spend time with friends that don't involve babysitting. Perhaps you could plan activities that are more inclusive of your baby, like going for a family walk or having a picnic in a nearby park.
 Remember, it's okay to be protective of your baby, and it's important to prioritize their needs. It might be helpful to set some boundaries and guidelines for babysitting, such as limiting the frequency or duration of babysitting, or ensuring that the caregiver is fully aware of your baby's needs and routines.
 Remember, it's okay to be protective of your baby, and it's important to prioritize their needs. It might be helpful to set some boundaries and guidelines for babysitting, such as limiting the frequency or duration of babysitting, or ensuring that the caregiver is fully aware of your baby's needs and routines.",1,293,39.3,89.22,6.01,88.79,24.42,26.28,86.69,75.77,57,13.65,6.14,0.34,0,4.1,0,1.71,7.51,14.68,3.75,1.37,15.7,12.29,4.78,8.19,0.68,21.5,8.87,4.1,3.07,2.39,0.68,0,13.99,0,13.99,2.73,0.68,3.41,4.78,1.02,3.41,0.68,6.48,5.46,0.68,0.68,0.34,0,0,0,0,0,13.31,3.07,1.37,0,0,0.34,0.68,10.24,4.1,0.34,0,0.34,0,0,0,0,1.37,0.34,0,0,1.02,0,0.68,0,0,0,0,0,0,0.34,0,2.05,0.34,0.34,0,0.68,0,0,1.02,0,5.46,7.17,2.05,0.68,3.75,0.34,0,0.34,2.05,1.71,8.53,2.05,1.02,0.34,0.68,0,0,15.36,3.75,6.14,0,0.34,4.44,0.68,0.34
72,parenting,109,We have a beautiful 4 months old girl. My husband would like us to do some activity with our friends 2 times a month. This would mean we have to send our little girl to be babysat at her aunt's house (my husband's sister) We already send her to her grand parents 1 or 2 times a month to go to the movies or things like that.Is that too much babysitting? I feel uncomfortable to leave her with relatives so often! I sometimes feel like my husband just want to get rid of the kid every week...Am i overprotective? Is it too much babysitting for a 4 month old?,mistral,"I understand your concerns about leaving your 4-month-old baby with relatives for regular outings. It's natural to feel uneasy about entrusting your child to someone else, especially when they are so young. However, it's also important for parents to have some time for themselves and to maintain social connections. Two outings a month with friends might be manageable if you trust your sister and if the baby is well taken care of. You could consider discussing your concerns with your husband and finding a compromise that makes you feel more comfortable, such as alternating between your sister and other trusted caregivers, or having your husband join you on some outings. Remember, every family is unique, and there's no one-size-fits-all answer to this question. You're not overprotective for wanting to ensure your baby's well-being, but it's also important to prioritize your own mental and emotional health.",1,146,15.16,99,33.37,88.93,20.86,28.77,91.78,76.03,57.53,17.12,12.33,0.68,0,10.27,0,1.37,4.79,16.44,2.05,1.37,13.7,8.9,7.53,10.96,1.37,18.49,10.27,4.79,8.9,7.53,0,1.37,18.49,2.05,16.44,5.48,0.68,1.37,4.11,0,6.16,0.68,6.85,5.48,0.68,2.74,1.37,0.68,0.68,0,0,0,26.03,5.48,1.37,0,0,0,2.05,19.18,5.48,0.68,1.37,1.37,0,0,0,0,0,0,0,0,0,0,1.37,1.37,0,0.68,0,0,0,0,0,0,0.68,0.68,0,0,0,0,0,0,5.48,4.79,0.68,0.68,2.05,0,0,1.37,2.05,2.05,7.53,0.68,0,0,0,0,0,17.81,4.79,4.79,0,0,4.11,4.11,0
73,parenting,135,"Hi All My sister and her husband recently moved to NewJersey area (from India). They have been to USA couple of times therefore they are aware of the culture and life style. But now that they have a 2.5yr old kid things are bit different. 
The biggest problem is to find ways to keep my nephew occupied in some fun stuff. The kid is not used to of cold and like playing out doors which is not possible now. He is going to a pre-school for 2days a week. His proper schooling will begin in Fall. The couple does not have a very active social life in NJ area as they are pretty new. My sister needs some ideas as to what people do at home to keep kids occupied.  Thanks in advance for suggestions.",gpt4,"Hello, It's wonderful that you're reaching out to support your sister and her family as they adjust to their new life in New Jersey. It can indeed be challenging to keep a young child engaged indoors, especially when they're accustomed to playing outside.
 One idea is to create a variety of indoor play areas that can stimulate your nephew's imagination and keep him active. This could include a small indoor playground with a slide or a tent that can serve as a playhouse. Additionally, arts and crafts are a fantastic way to keep little hands busy and minds creative. Supplies like colored paper, non-toxic paints, and playdough can provide hours of fun.
 Interactive storytime can also be a great indoor activity. Reading books together not only keeps a child entertained but also helps with language development. If your sister is comfortable with screen time, there are educational apps and shows designed for preschoolers that can be both entertaining and informative.
 Encourage your sister to connect with local parenting groups or online communities where she can exchange ideas with other parents. Libraries and community centers often have programs for young children that can be a great way for both her and her child to socialize and make new friends.
 
 Remember, it's a phase of exploration and learning for both the child and the parents. With a little creativity and planning, they can create a nurturing and fun indoor environment for their son. Wishing them the best in this new chapter!",1,249,53.94,93.34,15.16,99,17.79,24.9,91.16,67.07,49.8,10.44,6.43,0,0,2.01,2.01,2.41,4.02,14.86,6.43,0.4,11.65,9.24,4.02,9.24,0.4,14.86,11.65,4.02,7.63,4.82,2.81,0,14.06,0,14.06,3.61,1.2,4.42,1.61,0.4,3.21,0.4,9.64,9.64,0,2.81,2.81,0,0,0,0,0,18.47,4.42,2.01,0.4,0,0,0.8,13.25,3.21,0.4,2.81,1.2,0.8,0,0,0.8,4.82,2.81,0,2.01,0,0,0.4,0,0,0,0,0,0,0,0,0,0.4,0,0,0,0,0,0,2.41,8.03,8.03,0,1.2,6.83,0.4,0,0,4.02,0.4,8.03,0.8,0,0,0,0,0,11.24,5.22,3.21,0,0.4,2.01,0.4,0
73,parenting,135,"Hi All My sister and her husband recently moved to NewJersey area (from India). They have been to USA couple of times therefore they are aware of the culture and life style. But now that they have a 2.5yr old kid things are bit different. 
The biggest problem is to find ways to keep my nephew occupied in some fun stuff. The kid is not used to of cold and like playing out doors which is not possible now. He is going to a pre-school for 2days a week. His proper schooling will begin in Fall. The couple does not have a very active social life in NJ area as they are pretty new. My sister needs some ideas as to what people do at home to keep kids occupied.  Thanks in advance for suggestions.",llama,"Hi there! 😊 I completely understand your concern as a new parent in a new place. It can be challenging to keep little ones occupied and engaged, especially during the cold winter months. Here are some ideas that might help your nephew have fun and learn at home:
 
 1. Indoor play areas: Look for indoor play areas or play centers near you that have age-appropriate equipment for toddlers. These places usually have soft play areas, ball pits, and climbing structures that can keep your nephew active and entertained.
 2. Arts and crafts: Set up a craft station with paper, crayons, markers, and other art supplies. You can also try projects like finger painting, making collages, or creating handprint art.
 3. Music and dance: Put on some upbeat music and have a dance party or create your own instruments with household items like pots, pans, and wooden spoons.
 4. Cooking and baking: Engage your nephew in the kitchen by baking cookies or making simple meals together. This can be a great way to teach him about measurements and following recipes.
 5. Story time: Create a cozy reading nook and read books together. You can also make up your own stories or act out stories with puppets or stuffed animals.
 6. Science experiments: Try simple science experiments like making a volcano or growing plants in a terrarium.
 7. Building and construction: Provide building materials like blocks, LEGO, or cardboard boxes, and let your nephew build and create his own structures.
 8. Dress-up and pretend play: Encourage your nephew to use his imagination and dress up in different costumes. You can also create a pretend play scenario together.
 
 Remember, the most important thing is to make sure your nephew is safe and having fun! 😊 I hope these ideas help, and don't hesitate to reach out if you need more suggestions.",1,306,55.58,83.62,16.46,99,11.77,21.9,82.68,58.17,41.83,8.82,6.21,0.65,0,4.58,0.98,0,2.61,11.11,3.92,2.61,9.8,5.88,2.94,10.46,0.33,16.34,7.19,1.96,6.54,2.61,2.94,0.98,14.05,0,14.05,1.96,2.29,3.27,4.25,0.33,3.59,0.33,7.52,7.52,0,1.63,1.63,0,0,0,0,0,12.75,4.58,0.98,0.33,0,0,1.63,8.17,2.61,0,0,2.94,0,0,0,0,8.82,5.56,0.98,2.29,0,0,2.29,0,0,0,0,0,0,1.96,0,0.33,0.33,0,0,0,0,0,0.65,3.27,7.84,10.78,1.31,1.63,7.19,0.65,0.65,0.65,1.96,0.33,3.59,1.31,0,0,0,0,0,17.32,7.84,4.9,0,0.65,0.33,3.59,0.65
73,parenting,135,"Hi All My sister and her husband recently moved to NewJersey area (from India). They have been to USA couple of times therefore they are aware of the culture and life style. But now that they have a 2.5yr old kid things are bit different. 
The biggest problem is to find ways to keep my nephew occupied in some fun stuff. The kid is not used to of cold and like playing out doors which is not possible now. He is going to a pre-school for 2days a week. His proper schooling will begin in Fall. The couple does not have a very active social life in NJ area as they are pretty new. My sister needs some ideas as to what people do at home to keep kids occupied.  Thanks in advance for suggestions.",mistral,"I'm here to support you and your family during this transition. I understand that keeping your nephew entertained indoors during the colder months can be a challenge, especially since he's not used to the cold and enjoys playing outside. Here are some ideas for indoor activities that can help keep your nephew engaged and entertained:
1. Arts and Crafts: Encourage your nephew to explore his creativity through painting, drawing, or making collages. You can also help him make homemade playdough or salt dough for sculpting.
2. Indoor Treasure Hunt: Create a treasure hunt game using household items or toys. This can help keep your nephew active and engaged while also encouraging problem-solving skills.
3. Story Time: Reading books together is a great way to bond and stimulate your nephew's imagination. You can also make up your own stories or act out the stories as a family.
4. Cooking or Baking: Involve your nephew in the kitchen by letting him help prepare simple meals or bake cookies or cakes. This can be a fun and educational experience for him.
5. Indoor Camping: Set up a tent in the living room and have an indoor camping adventure. You can tell stories, sing songs, and even roast marshmallows over a pretend campfire.
I hope these ideas help provide some inspiration for keeping your nephew entertained during the colder months. Remember, every child is unique, so feel free to adapt these activities to suit your nephew's interests and abilities. Good luck and take care!",1,250,51.7,94.01,13.33,99,12.5,24,90,60.8,44.4,11.6,8.8,1.2,0,5.6,2,0,2.8,14,5.6,2,9.6,6,3.2,10,0.4,16,5.2,2,5.6,3.2,2,0.4,14.4,0.4,14,3.2,2.8,3.2,3.2,0,3.6,0.4,10.8,10.8,0,3.2,3.2,0,0,0,0,0,17.6,6,3.6,0,0,0,2,11.6,3.6,0,0,5.2,0,0,0,0,8,4,2,1.2,0.8,0,3.2,0,0,0,0,0,0,3.2,0,0,0.4,0.4,0,0,0,0.8,0.4,2.4,7.6,9.2,0.4,0.4,6,0,0.8,1.6,2.8,0.8,6,0.8,0,0,0,0,0,15.2,7.6,2.8,0,0.4,1.6,2.8,0
74,parenting,136,"I realize that the two aren't mutually exclusive.I have a lot of good friends and family who are Christian, and a few friends who are gay. I don't really have anything against either group. It's just that I'd find it much easier being supportive of a gay son than a Christian son. I'm straight, but I can understand being in love, and I think I could deal with the first time my son brings home a boyfriend if he turns out to be gay. As an atheist, though, I can't understand believing in God, and I think if he turns out to be Christian, it would be hard for me to be supportive. He'd have more community support as a Christian, but I feel like it would be harder to connect with him myself.
Is this selfish?",gpt4,"It's commendable that you're reflecting on your feelings and considering how they might impact your relationship with your son. It's not uncommon to feel more at ease with experiences that we can personally relate to. Your honesty about the challenge you might face in supporting a Christian son shows a level of self-awareness that is important in navigating familial relationships.
 It's not necessarily selfish to acknowledge your comfort zones; it's human. However, the essence of support, especially as a parent, often lies in stepping outside of our own perspectives to embrace our loved ones for who they are, including their beliefs. It might be helpful to remember that support doesn't require full understanding but rather an open heart and a willingness to accept your son's choices, even when they diverge from your own.
 Consider exploring why the idea of having a Christian son feels more challenging. Engaging in open, non-judgmental conversations with your Christian friends and family could provide insight and help bridge the gap in understanding. Your son's beliefs, should he choose Christianity, wouldn't diminish the bond you share; they would simply add another layer to his identity, one that you can learn to appreciate and respect over time.",1,200,42.65,99,45.52,98.42,22.22,29.5,91.5,64.5,55,17.5,12,0,1.5,6.5,1,2.5,5.5,16.5,5.5,0.5,14.5,9.5,5.5,4.5,2,15.5,5.5,3,8.5,6,1,1.5,22,0,22,10.5,1.5,3,2.5,1,2.5,0.5,8,7.5,0.5,1.5,1.5,0,0,0,0,0,26,7.5,3,0,0,1.5,0.5,18.5,4.5,0.5,0,3.5,2,0,2,0,2,0,0,0,0,2,1,0,0,0,0,0,0,0,0,0.5,0,0.5,0,0.5,0,0,0,1,3.5,9.5,0,0.5,7,0.5,0,1.5,1,1,6.5,1.5,0,0,0,0,0,15.5,4.5,4.5,0,0,4.5,2,0
74,parenting,136,"I realize that the two aren't mutually exclusive.I have a lot of good friends and family who are Christian, and a few friends who are gay. I don't really have anything against either group. It's just that I'd find it much easier being supportive of a gay son than a Christian son. I'm straight, but I can understand being in love, and I think I could deal with the first time my son brings home a boyfriend if he turns out to be gay. As an atheist, though, I can't understand believing in God, and I think if he turns out to be Christian, it would be hard for me to be supportive. He'd have more community support as a Christian, but I feel like it would be harder to connect with him myself.
Is this selfish?",llama,"Thank you for sharing your thoughts and feelings with me. It's understandable that you would want to be supportive of your child, regardless of their sexual orientation or religious beliefs. However, it's important to recognize that being supportive doesn't mean you have to fully understand or agree with their beliefs or lifestyle. What's most important is that you love and accept your child for who they are, and that you provide a safe and welcoming environment for them to express themselves.
 It's also important to recognize that being an atheist doesn't mean you can't understand or respect someone else's beliefs. Many atheists are able to appreciate the beauty and value of different religious traditions, even if they don't personally believe in them.
 It's not selfish to prioritize your own comfort and understanding when it comes to your child's beliefs and lifestyle. However, it's important to consider the potential impact of your actions and attitudes on your child's well-being and sense of self-worth. It may be helpful to reflect on how you can balance your own beliefs and values with your desire to support and accept your child, regardless of their choices.",1,191,9.95,98.51,51.49,99,21.22,29.84,91.62,71.73,58.64,21.47,14.14,0.52,0,8.9,0,4.19,7.33,12.57,2.09,0,13.61,10.99,3.66,10.47,2.62,17.8,6.28,1.05,4.71,2.62,0.52,1.57,22.51,0,22.51,11.52,1.05,2.62,4.19,0.52,6.28,0,10.47,9.42,0.52,2.62,2.09,0,0,0,0,0,23.56,6.81,3.66,1.05,0,0.52,0.52,16.75,0,0,0,0,0,0,0,0,1.05,0,0,0,0,1.05,1.05,0.52,0,0.52,0,0,0.52,0,0,1.05,1.05,1.05,0,0.52,0,0,0.52,0,3.66,3.14,0,0.52,1.57,0.52,0,1.05,0.52,0.52,8.38,2.09,0.52,0,0.52,0,0,15.71,4.71,3.14,0,0,6.81,1.05,0
74,parenting,136,"I realize that the two aren't mutually exclusive.I have a lot of good friends and family who are Christian, and a few friends who are gay. I don't really have anything against either group. It's just that I'd find it much easier being supportive of a gay son than a Christian son. I'm straight, but I can understand being in love, and I think I could deal with the first time my son brings home a boyfriend if he turns out to be gay. As an atheist, though, I can't understand believing in God, and I think if he turns out to be Christian, it would be hard for me to be supportive. He'd have more community support as a Christian, but I feel like it would be harder to connect with him myself.
Is this selfish?",mistral,"It's understandable that you may feel more comfortable supporting certain aspects of your loved one's identity based on your own experiences and beliefs. However, it's important to remember that being supportive doesn't necessarily mean agreeing with every aspect of someone's identity or beliefs. You can still love and accept your son unconditionally, even if you have difficulty understanding or connecting with his religious beliefs as an atheist. It's not selfish to have feelings or preferences, but it's crucial to communicate openly and respectfully with your son about your concerns and work towards finding common ground. Ultimately, the most important thing is to prioritize your relationship with him and be there for him through thick and thin.",1,116,12.25,98.12,26.47,96.03,23.2,32.76,88.79,70.69,58.62,17.24,10.34,0,0,7.76,2.59,0,6.9,12.07,1.72,0,13.79,10.34,6.9,11.21,1.72,12.93,10.34,4.31,6.03,3.45,0.86,1.72,21.55,0.86,20.69,9.48,0.86,1.72,5.17,0.86,6.03,0.86,9.48,7.76,1.72,2.59,2.59,0,0,0,0,0,20.69,4.31,1.72,0.86,0,0.86,0.86,15.52,3.45,0,0,4.31,0,0,0,0,1.72,0,0,0.86,0,0.86,0,0,0,0,0,0,0,0,0,0.86,0,0.86,0,0,0,0,0,0,6.03,4.31,0,0,2.59,0,0,1.72,0.86,0.86,6.9,0.86,0,0,0,0,0,13.79,4.31,3.45,0,0,6.03,0,0
75,parenting,138,"One of my kids is in the first grade.  They started school at the beginning of August.  The teacher sits at her desk basically all day while the kids do worksheets that are overly simplistic even for their young age.  Friday, she sent home progress reports.  The scores just didn't really fit my son's strengths and weaknesses.  A friend that also has a child in the class and I compared notes and the scores for both children were exactly the same-all 19 of them.  So, I'm guessing she just filled this evaluation the same for each student.  What do you think I should do about it?  I don't want to alienate her considering she is my kid's teacher, but this doesn't seem right.  I'm new at this school thing (as a parent) and would love your opinions.  Thanks.",gpt4,"It's completely understandable that you're concerned about your child's education and the approach the teacher is taking. It's important for progress reports to accurately reflect each child's individual abilities and progress, and it's concerning that your son's report doesn't seem to match his strengths and weaknesses. It's also worrying that the reports for different children are identical.
 Before taking any action, it might be helpful to gather more information. Consider requesting a meeting with the teacher to discuss your son's progress report. Approach the conversation with curiosity rather than accusation, which can help maintain a positive relationship. You could express your appreciation for her work and then share your observations, asking for clarification on how the evaluations are determined.
 If you still have concerns after speaking with the teacher, you might want to reach out to other parents or the school administration for guidance on how to proceed. Remember, advocating for your child's education is important, and doing so respectfully can lead to positive changes.",1,165,48.76,97.86,41.74,58.17,18.33,34.55,95.15,65.45,54.55,12.73,7.27,0,0,6.06,1.21,0,5.45,15.15,6.06,0,15.15,10.91,5.45,8.48,0.61,16.97,5.45,1.21,9.09,2.42,3.64,3.64,20,0,20,7.88,2.42,2.42,3.64,0.61,4.24,0.61,6.67,4.24,1.82,1.82,0.61,0.61,0.61,0,0,0,22.42,7.88,2.42,1.21,0.61,0.61,3.64,13.94,1.82,0,0.61,1.82,0,0,0,0,7.88,0,0,7.88,0,0,0,0,0,0,0,0,0,0,0,0,0.61,1.82,0,0,0,0,0,0.61,2.42,3.64,0,2.42,1.21,0.61,0,0,4.85,1.21,7.27,1.21,0,0,0,0,0,16.36,5.45,4.24,0,0,6.67,0,0
75,parenting,138,"One of my kids is in the first grade.  They started school at the beginning of August.  The teacher sits at her desk basically all day while the kids do worksheets that are overly simplistic even for their young age.  Friday, she sent home progress reports.  The scores just didn't really fit my son's strengths and weaknesses.  A friend that also has a child in the class and I compared notes and the scores for both children were exactly the same-all 19 of them.  So, I'm guessing she just filled this evaluation the same for each student.  What do you think I should do about it?  I don't want to alienate her considering she is my kid's teacher, but this doesn't seem right.  I'm new at this school thing (as a parent) and would love your opinions.  Thanks.",llama,"Hello there! I can completely understand your concerns about your son's progress report. It sounds like the teacher may have been a bit too hasty in filling out the evaluations, and it's understandable that you want to address the situation without alienating your child's teacher.
 Firstly, I would suggest scheduling a meeting with the teacher to discuss your concerns. It's important to approach the conversation in a non-confrontational manner, and to focus on your son's needs rather than attacking the teacher's methods. You might say something like, ""I've noticed that my son's progress report didn't seem to accurately reflect his strengths and weaknesses. I'm concerned that the evaluations may have been filled out too quickly or without enough consideration for each student's individual needs. Can we discuss this further and see if there's anything we can do to support my son's learning?""
 It's also a good idea to have specific examples ready to share during the meeting, such as instances where your son has demonstrated strengths or struggles that don't align with the progress report. This will help the teacher understand your concerns and provide a more well-rounded picture of your son's abilities.
 Remember that the teacher is there to support your child's education, and it's okay to advocate for their needs. By approaching the situation with empathy and a solution-focused mindset, you can work together to find a resolution that benefits your son. Good luck!",1,236,43.72,96.8,30.14,78.9,18.15,31.36,94.07,65.68,56.36,16.1,9.75,2.54,0.85,5.51,0.42,0.42,6.36,19.49,8.05,0.42,13.14,11.02,6.36,5.51,0.85,17.37,2.97,2.12,7.2,2.97,2.12,2.12,17.37,0,17.37,5.93,0,3.81,3.81,0.42,2.97,0.42,8.05,5.51,1.69,2.12,0.85,0.42,0,0,0,0,22.88,8.47,2.97,0.42,0.85,0,3.39,13.98,2.97,0,0,3.39,0.42,0.42,0,0,7.2,0,0,6.78,0,0.42,0,0,0,0,0,0,0,0,0,1.27,0.42,0,0,0.85,0,0.42,0.42,0,5.08,8.05,0.85,0.85,4.24,1.27,0.42,0,2.97,2.54,7.2,2.97,0.42,0,0.42,0,0,18.22,4.24,2.97,0.42,0.85,7.63,2.12,0
75,parenting,138,"One of my kids is in the first grade.  They started school at the beginning of August.  The teacher sits at her desk basically all day while the kids do worksheets that are overly simplistic even for their young age.  Friday, she sent home progress reports.  The scores just didn't really fit my son's strengths and weaknesses.  A friend that also has a child in the class and I compared notes and the scores for both children were exactly the same-all 19 of them.  So, I'm guessing she just filled this evaluation the same for each student.  What do you think I should do about it?  I don't want to alienate her considering she is my kid's teacher, but this doesn't seem right.  I'm new at this school thing (as a parent) and would love your opinions.  Thanks.",mistral,"I'm sorry to hear that you're feeling concerned about your child's progress reports. It's understandable that you want to ensure your child is receiving individualized attention and accurate assessments. You're not alone in this situation, and it's important to approach the situation with a solution-focused mindset. I would suggest scheduling a meeting with the teacher to discuss your concerns and ask for more information about the assessment process. Express your desire to work collaboratively to support your child's learning. Remember, open communication is key to building a strong partnership between home and school.",1,93,64.03,99,28.88,70.91,15.5,36.56,92.47,63.44,48.39,16.13,10.75,2.15,0,8.6,0,0,5.38,16.13,6.45,0,15.05,8.6,3.23,4.3,1.08,16.13,9.68,2.15,6.45,2.15,3.23,1.08,15.05,0,15.05,7.53,0,3.23,0,0,1.08,1.08,5.38,3.23,0,2.15,0,0,0,0,0,0,25.81,10.75,4.3,0,0,0,5.38,12.9,0,0,0,0,0,0,0,0,8.6,0,1.08,7.53,0,0,0,0,0,0,0,0,0,0,0,0,2.15,1.08,0,0,0,0,0,0,3.23,9.68,2.15,1.08,4.3,0,1.08,1.08,2.15,1.08,7.53,0,0,0,0,0,0,17.2,6.45,2.15,0,0,7.53,1.08,0
76,parenting,165,"My son made a poor decision with his iPod touch while trying to turn it into an iPhone about a year back, (Using a VOIP app, he called a friend late night about four times, this scared them because they didn't know the number, and they called the police.) and now many of his friends are getting this device and he obviously wishes to have it back after it was confiscated. Is there any reason I should give it back to him? Is there a way that he could maybe earn it back? We do let him have a netbook, and he has been mostly responsible with it, however he was caught watching Doctor Who at 11:30 on netflix with it recently. How can I truly trust that he can be responsible with this device, if he has proven himself to have been irresponsible in the past?  I feel guilty having taken it away, but more or less a parent knowing that I had too.",gpt4,"It's completely understandable that you're feeling conflicted about this situation. As a parent, it's your role to teach responsibility and consequences, but it's also natural to want to give your child opportunities to learn from their mistakes. Perhaps you could consider setting clear, achievable goals for your son to earn back his iPod touch. This could involve demonstrating responsible behavior over a consistent period, such as adhering to agreed-upon screen time limits and using technology appropriately. You could also involve him in creating a contract that outlines the expectations and consequences, which can help reinforce the seriousness of the agreement. Remember, it's okay to feel guilty, but it's also important to recognize that you're making these decisions out of love and concern for his well-being. Trust is built over time, and with each responsible choice he makes, he's learning valuable life lessons. Your guidance and the boundaries you set now can help him develop into a responsible digital citizen.",1,159,37.52,98.93,2.12,69.7,19.88,30.19,89.94,64.78,50.94,17.61,10.06,0,0,5.66,3.77,0.63,7.55,14.47,5.03,0,13.84,8.81,5.03,8.18,0,15.72,6.29,0.63,5.66,2.52,3.14,0,22.64,0,22.64,7.55,5.66,4.4,0.63,0.63,1.89,0.63,8.18,5.66,2.52,2.52,1.26,1.26,0,0,1.26,0,20.13,6.29,2.52,0,0,0,0,13.21,1.26,0,0,4.4,2.52,0.63,0,1.89,6.29,0.63,0,5.03,0,0.63,0.63,0.63,0,0.63,0,0,0,0,0,0,0.63,0.63,0,0,0,1.89,1.26,0.63,7.55,5.66,0,0,4.4,0,0,1.26,1.26,0.63,10.06,0.63,0.63,0,0.63,0,0,16.98,5.03,5.66,0,0,5.03,1.26,0
76,parenting,165,"My son made a poor decision with his iPod touch while trying to turn it into an iPhone about a year back, (Using a VOIP app, he called a friend late night about four times, this scared them because they didn't know the number, and they called the police.) and now many of his friends are getting this device and he obviously wishes to have it back after it was confiscated. Is there any reason I should give it back to him? Is there a way that he could maybe earn it back? We do let him have a netbook, and he has been mostly responsible with it, however he was caught watching Doctor Who at 11:30 on netflix with it recently. How can I truly trust that he can be responsible with this device, if he has proven himself to have been irresponsible in the past?  I feel guilty having taken it away, but more or less a parent knowing that I had too.",llama,"Hello! I can understand your concerns about your son's responsibility with technology, and the situation with his iPod touch. It's great that you're considering giving him another chance to prove himself.
 Firstly, it's important to acknowledge that children, especially teenagers, can make mistakes and learn from them. It's a normal part of growing up. However, it's also important to set clear boundaries and expectations for responsible behavior.
 Before considering giving your son his iPod touch back, you may want to have a conversation with him about what happened in the past and what he has learned from it. Ask him to reflect on his actions and how he can be more responsible in the future. You may also want to set some conditions for him to earn back the device, such as completing chores or showing consistent responsibility with his netbook.
 Additionally, you may want to consider setting some rules and boundaries for his use of the iPod touch, such as limiting the times of day he can use it or setting restrictions on the apps he can access. This can help him understand the consequences of his actions and learn to be more responsible.
 Ultimately, the decision of whether to give your son his iPod touch back is up to you and what you feel is best for your family. However, by setting clear expectations and giving him the opportunity to prove himself, you can help him learn and grow from this experience.",1,244,40.68,99,1,51.82,18.77,22.54,93.03,75.82,59.02,19.67,13.93,0.41,0,4.92,8.2,0.41,5.74,14.75,4.92,0.41,16.39,8.61,4.51,8.2,0,19.26,5.74,3.69,2.87,0.82,1.23,0.82,20.08,0,20.08,6.15,4.1,4.51,2.46,0.82,2.87,0,3.69,2.87,0.82,0,0,0,0,0,0,0,20.08,4.51,0.82,0.41,0,0,1.23,15.57,1.23,0,0,9.43,2.46,0,0,2.46,4.51,1.64,0.41,2.87,0,0,0,0,0,0,0,0,0,0,0,0,1.23,0.41,0,0,0,0.82,0.41,0,5.74,6.56,0,0,3.69,0.82,0,2.05,2.46,1.23,6.97,2.46,0,0,0,0,0,12.7,4.92,4.92,0,0.41,2.46,0,0
76,parenting,165,"My son made a poor decision with his iPod touch while trying to turn it into an iPhone about a year back, (Using a VOIP app, he called a friend late night about four times, this scared them because they didn't know the number, and they called the police.) and now many of his friends are getting this device and he obviously wishes to have it back after it was confiscated. Is there any reason I should give it back to him? Is there a way that he could maybe earn it back? We do let him have a netbook, and he has been mostly responsible with it, however he was caught watching Doctor Who at 11:30 on netflix with it recently. How can I truly trust that he can be responsible with this device, if he has proven himself to have been irresponsible in the past?  I feel guilty having taken it away, but more or less a parent knowing that I had too.",mistral,"I understand your concern and the difficult decision you're facing. It's natural to feel guilty about confiscating your son's iPod touch, especially if he has shown responsibility with other devices like the netbook. However, his past actions, such as making late-night calls using a VOIP app, can raise valid concerns about his ability to handle the device responsibly.

Considering the potential risks and your son's past behavior, it's important to have open and honest conversations about the importance of responsible device use. You could consider setting clear boundaries and consequences for any future misuse. Additionally, you could explore options for earning the iPod touch back, such as completing chores, demonstrating good behavior, or saving up for it. Ultimately, the decision is yours, but involving your son in the conversation and setting clear expectations can help promote accountability and responsibility.",1,139,58.66,91.51,17.4,20.23,19.86,30.94,84.89,59.71,46.04,10.79,8.63,0.72,0,5.76,2.16,0,2.16,13.67,6.47,0,11.51,7.19,5.04,8.63,0,12.95,8.63,0,2.88,0.72,1.44,0.72,21.58,0,21.58,5.76,5.76,2.88,3.6,0,4.32,0,5.76,2.88,2.88,2.16,0.72,1.44,0,0,1.44,0,15.11,4.32,0.72,0,0,1.44,1.44,10.07,2.16,0,0,4.32,2.16,0,0,2.16,7.19,1.44,0.72,5.04,0.72,0.72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.72,1.44,0.72,5.04,5.76,0,1.44,2.88,0,0,1.44,2.88,2.16,6.47,2.16,0,0,0,0,0,17.27,5.04,7.91,0,0,3.6,0.72,0
77,parenting,165,"My wife is a stay at home mom, but our 3 year old is at a private Montessori preschool 4 days a week, 8 hours a day. Is this too much at that age? I can't really find any sort of """"standard"""" amount for school at this age. I think a lot of families with 2 working parents send their kids for 8 hours a day, 5 days a week because they are both at work, but I'm wondering if it's good for us to be sending her so long. Thanks for any advice.

EDIT: She started attending preschool at 2.5 years old for first 2 days a week, also more or less full days. She really enjoyed it then, and I felt she needed the social skills as she's an only child. It's helped a lot- she has friends there now. But she seems to enjoy it less now- she often doesn't want to go to school and wants to stay home with her toys.",gpt4,"It's completely natural to question whether the amount of time your child spends in preschool is beneficial for her, especially as her reactions to attending seem to have changed. Every child is unique, and what works for one may not work for another. It's great that she enjoyed the social aspects initially and made friends, as these are important developmental steps.
 However, her recent reluctance to go might be a sign that she needs a little more time at home, especially since she has the option with one parent being at home. It could be beneficial to have a conversation with her teachers to get their perspective on how she's doing during the day. They might provide insights into her behavior and engagement with activities at school.
 Also, consider the balance of structured learning and free play she gets. Children at this age learn a lot through play, and it's important for them to have downtime. You might want to experiment with reducing her days or hours at preschool to see if that reignites her enthusiasm for going. Trust your instincts as a parent and keep observing her responses to find the right balance for your family.",1,197,58.55,92.36,5.16,94.08,19.7,23.35,91.88,74.11,58.88,15.74,10.15,0,0,2.03,6.6,1.52,5.58,17.26,5.58,1.02,18.27,10.15,3.55,7.61,0.51,18.27,5.58,5.58,3.55,2.03,1.02,0.51,17.26,0.51,16.75,4.57,3.55,1.52,4.57,0.51,4.06,0,5.58,5.58,0,1.02,1.02,0,0,0,0,0,17.77,3.55,0,0,0,0,1.52,13.71,1.02,0.51,6.6,0,0.51,0.51,0,0,4.57,1.02,1.02,2.03,0.51,0,0,0,0,0,0,0,0,0,0,0.51,0.51,1.02,0,0,0,1.52,0.51,0,10.15,4.57,0,1.52,2.54,0.51,0,0,4.57,1.52,6.6,2.54,0,0,0,0,0,10.66,5.08,3.55,0,0,2.03,0,0
77,parenting,165,"My wife is a stay at home mom, but our 3 year old is at a private Montessori preschool 4 days a week, 8 hours a day. Is this too much at that age? I can't really find any sort of """"standard"""" amount for school at this age. I think a lot of families with 2 working parents send their kids for 8 hours a day, 5 days a week because they are both at work, but I'm wondering if it's good for us to be sending her so long. Thanks for any advice.

EDIT: She started attending preschool at 2.5 years old for first 2 days a week, also more or less full days. She really enjoyed it then, and I felt she needed the social skills as she's an only child. It's helped a lot- she has friends there now. But she seems to enjoy it less now- she often doesn't want to go to school and wants to stay home with her toys.",llama,"Thank you for sharing your concerns about your daughter's preschool schedule. It's understandable to question whether 8 hours a day, 4 days a week is too much for a 3-year-old, especially since she's an only child and may have different needs than children with siblings.
 Firstly, it's important to acknowledge that there is no one-size-fits-all answer to this question, as every child is unique and has different thresholds for socialization, learning, and energy levels. However, it's great to hear that your daughter has been enjoying preschool and has made friends, which can be a valuable aspect of early childhood education.
 It's also important to consider your daughter's individual needs and preferences. If she's expressing reluctance to attend school or wanting to stay home with toys, it may be worth exploring the possibility of reducing her preschool hours or days, or incorporating more play-based activities into her daily routine. This could help her maintain her enjoyment of preschool while also ensuring she has enough time for self-directed play and relaxation.
 Ultimately, it's important to prioritize your daughter's well-being and development, and to work with her teachers to ensure that her preschool experience is nurturing, engaging, and aligned with her needs.",1,200,23.71,89.5,8.34,90.5,25,32,88.5,68.5,53,14.5,8,0,0,3,5,0,6.5,15,3,2,13,11.5,5,10.5,0.5,18,6.5,7,4.5,4,0.5,0,17,1.5,15.5,4,1,3.5,4.5,0,5.5,0,7,6,1,2,2,0,0,0,0,0,18,4.5,1.5,0.5,0,0,2,13,2.5,0.5,7,0,0,0,0,0,5,1.5,0.5,2.5,0.5,0,0.5,0.5,0,0.5,0,0,0,0,0,1.5,0.5,0,0,0.5,0,0,0.5,0.5,4,4,1,0.5,2,0,0.5,0,7,1,9.5,1,0,0,0,0,0,20,4,7,0,0,5,4,0
77,parenting,165,"My wife is a stay at home mom, but our 3 year old is at a private Montessori preschool 4 days a week, 8 hours a day. Is this too much at that age? I can't really find any sort of """"standard"""" amount for school at this age. I think a lot of families with 2 working parents send their kids for 8 hours a day, 5 days a week because they are both at work, but I'm wondering if it's good for us to be sending her so long. Thanks for any advice.

EDIT: She started attending preschool at 2.5 years old for first 2 days a week, also more or less full days. She really enjoyed it then, and I felt she needed the social skills as she's an only child. It's helped a lot- she has friends there now. But she seems to enjoy it less now- she often doesn't want to go to school and wants to stay home with her toys.",mistral,"I understand your concerns about your child's preschool schedule. It's normal to feel unsure about what's best for your child at such a young age. While some families may have longer preschool hours due to work commitments, it's important to consider your child's individual needs. Based on your post, it seems that your child has been attending preschool for a while and has enjoyed the social interaction. However, if she's expressing reluctance to go and seems to prefer staying home, it might be worth considering a more flexible schedule or speaking with her teachers about her feelings. Remember, every child is unique and there's no one-size-fits-all answer to this question. Trust your instincts and prioritize what's best for your child's emotional well-being.",1,123,25.6,98.98,65.56,58.42,17.57,25.2,91.87,71.54,51.22,17.07,9.76,0.81,0,6.5,2.44,0,7.32,17.89,3.25,0,12.2,11.38,4.07,7.32,0.81,21.14,8.94,5.69,5.69,3.25,2.44,0,18.7,2.44,16.26,8.94,0.81,1.63,6.5,0,3.25,0.81,3.25,2.44,0,2.44,1.63,0,0,0,0,0,21.14,4.88,0,0,0,0,2.44,15.45,0.81,0,2.44,0,0,0,0,0,4.88,0,0.81,3.25,0.81,0,0.81,0.81,0,0.81,0,0,0,0,0,0.81,0,0,0,0,0,0,0.81,0,7.32,5.69,0,0.81,4.07,0,0,1.63,6.5,2.44,10.57,1.63,0,0,0,0,0,20.33,5.69,4.07,0,0,7.32,3.25,0
78,parenting,177,"I was watching one of the numerous 9/11 specials on t.v. today when my daughter walked in the room. I didn't really think anything of it until she stopped suddenly and asked: """"Is this real or fake?"""" (She is very interested in real tv. vs. make-believe right now). It caught me completely off guard, so after a moment I said, """"Unfortunately, honey, this is real."""" I then proceeded to explain to her about the events and the significance of the day, but I found it very hard to really get into it because she was, naturally, getting very scared. It just dawned on me that before today, terrorists and the attacks on the twin towers did not exist in her world. What are some things you have told your kids to help them deal with it?

Before you say it, I know she is kinda young to be telling this kind of stuff, but with the anniversary coming up, I feel it is inevitable that she will hear about this and I would like her to be prepared.",gpt4,"It's completely understandable that you were taken aback by your daughter's question about 9/11. These conversations are never easy, but they are important. It's commendable that you want to prepare her for the realities of the world while also preserving her sense of security.
 When discussing such heavy topics with children, it's often helpful to focus on the helpers and heroes of the day. You can tell her about the firefighters, police officers, and everyday people who did extraordinary things to help others. This approach not only acknowledges the tragedy but also introduces concepts of bravery, resilience, and community support.
 It's also important to reassure her that she is safe and that a lot of time has passed since that day, during which measures have been taken to prevent such events from happening again. Encourage her to ask questions and express her feelings. Let her know it's okay to be upset about what happened, but also remind her of the love and safety that surrounds her now.
 Remember, you know your daughter best, and you can gauge how much information she can handle. It's a delicate balance, but your intention to educate and prepare her is a strong foundation for a thoughtful and sensitive conversation.",1,206,15.23,96.9,4.46,95.19,18.73,24.76,95.15,72.82,59.22,19.9,10.68,0,0,3.88,5.83,0.49,9.22,17.48,5.34,0.97,12.14,9.22,7.77,9.71,0.97,16.02,7.28,3.4,4.85,2.91,0.49,1.46,15.05,0.97,14.08,5.83,1.46,1.94,1.46,0.49,3.4,0.97,9.71,7.77,1.94,2.43,0.49,1.94,0,0,0.97,0,21.84,8.25,1.94,0,0,0.97,2.91,14.56,0.97,0,6.8,0,0,0,0,0,0.49,0,0,0.49,0,0,0,0,0,0,0,0,0,0,0,0,0.49,0.49,0,0,0,0,1.94,0,6.31,4.37,0.49,0.97,0.97,0,0,1.94,5.34,3.88,7.28,0.97,0.49,0,0.49,0,0,14.56,5.34,5.34,0,0,3.4,0.49,0
78,parenting,177,"I was watching one of the numerous 9/11 specials on t.v. today when my daughter walked in the room. I didn't really think anything of it until she stopped suddenly and asked: """"Is this real or fake?"""" (She is very interested in real tv. vs. make-believe right now). It caught me completely off guard, so after a moment I said, """"Unfortunately, honey, this is real."""" I then proceeded to explain to her about the events and the significance of the day, but I found it very hard to really get into it because she was, naturally, getting very scared. It just dawned on me that before today, terrorists and the attacks on the twin towers did not exist in her world. What are some things you have told your kids to help them deal with it?

Before you say it, I know she is kinda young to be telling this kind of stuff, but with the anniversary coming up, I feel it is inevitable that she will hear about this and I would like her to be prepared.",llama,"Oh my goodness, it's completely understandable that you would want to prepare your daughter for this topic! It's amazing how quickly children can pick up on what's going on around them, even if it's something as heavy as 9/11.
 First of all, it's great that you took the time to explain the situation to her in a way that was age-appropriate and sensitive to her feelings. It's important to be honest with children, but also to be mindful of their emotional maturity and ability to process the information.
 One thing you might consider is talking to her about the importance of kindness and compassion, especially in the face of difficult or scary events. You could also emphasize the bravery and resilience of the people who were affected by the attacks, and how they came together to support each other.
 It might also be helpful to reassure her that she is safe and loved, and that you are there to support her if she has any questions or concerns. You could also encourage her to talk about her feelings and thoughts with you or another trusted adult.
 Remember, it's okay if she doesn't fully understand the complexity of the situation at her age - just being there for her and providing a safe and supportive space for her to process her emotions is incredibly valuable.",1,224,19.03,94.1,3.39,97.91,24.89,25,95.54,79.91,66.07,19.64,12.05,0.45,0,3.57,6.25,1.34,7.59,17.41,5.36,1.79,16.07,11.16,8.04,10.27,0.45,17.86,6.7,2.23,3.57,2.68,0.45,0.45,20.09,0.45,19.64,6.25,1.34,2.23,4.91,2.68,4.02,0.45,10.27,8.04,1.34,2.68,0.89,0.45,0.45,0,0,0,19.64,6.25,3.13,0,0.45,0,1.34,13.39,0.45,0,6.7,0,0,0,0,0,0,0,0,0,0,0,0.45,0,0,0,0,0,0,0,0,0,0.45,0.45,0,0.45,0,0,0.89,0,3.13,7.14,0.45,1.34,3.57,0,0,1.79,0.89,4.02,6.25,1.79,0.89,0,0.45,0.45,0,12.5,3.57,3.57,0,0.45,3.57,1.34,0
78,parenting,177,"I was watching one of the numerous 9/11 specials on t.v. today when my daughter walked in the room. I didn't really think anything of it until she stopped suddenly and asked: """"Is this real or fake?"""" (She is very interested in real tv. vs. make-believe right now). It caught me completely off guard, so after a moment I said, """"Unfortunately, honey, this is real."""" I then proceeded to explain to her about the events and the significance of the day, but I found it very hard to really get into it because she was, naturally, getting very scared. It just dawned on me that before today, terrorists and the attacks on the twin towers did not exist in her world. What are some things you have told your kids to help them deal with it?

Before you say it, I know she is kinda young to be telling this kind of stuff, but with the anniversary coming up, I feel it is inevitable that she will hear about this and I would like her to be prepared.",mistral,"I'm sorry to hear that you had to explain the events of 9/11 to your young daughter. It's natural for children to be curious, and it can be a challenging conversation to have. Here are some suggestions for helping your daughter understand and cope with this difficult topic:

1. Use age-appropriate language: Explain the events in simple terms that she can understand.
2. Answer her questions honestly: Be open and honest about what happened, but avoid graphic details.
3. Provide reassurance: Let her know that you and her family are safe and that there are people working to keep everyone safe.
4. Encourage questions: Encourage her to ask any questions she may have, and answer them in a calm and reassuring manner.
5. Offer comfort: Let her know that it's okay to feel scared or sad, and that it's normal to have strong emotions in response to difficult events.
6. Provide resources: Consider using books, videos, or other resources to help her learn more about 9/11 in a safe and age-appropriate way.
7. Encourage resilience: Help her understand that people have coped with difficult events in the past, and that they can learn and grow from them.
8. Encourage acts of kindness: Encourage her to do small acts of kindness to help others, which can help her feel empowered and make a positive impact in the world.",1,229,48.57,84.1,10.98,99,12.72,21.4,94.32,68.12,48.47,15.72,8.3,0.44,0,1.75,4.8,1.31,7.42,13.97,3.49,5.24,12.66,9.17,1.75,6.55,0,20.09,10.04,1.31,6.55,5.24,0.87,0.44,19.65,0.44,19.21,8.73,2.62,1.75,3.06,0.44,2.62,0,13.54,10.92,2.18,2.18,0.87,0.87,0.44,0,0.44,0,22.71,13.1,5.68,0,0,0.44,3.49,9.61,0.87,0,5.68,0,0,0,0,0,1.75,0,0,1.75,0,0,0.87,0.87,0,0,0.87,0,0,0,0,0.87,0,0,0,0,0,0,1.75,0.87,10.04,6.99,0,0,5.24,0.44,0.44,0.87,0.87,1.75,6.55,0.44,0.44,0,0.44,0,0,18.78,7.86,3.49,0,0,1.75,5.68,0
79,parenting,221,"There are two bits of advice that always made sense to me when taken independently.  Put them together, though, and they seem to conflict.

   * Be consistent
   * Don't sweat the little stuff

When I ask my son to do something, I expect him to do it without whining or trying to negotiate his way out of it.  I don't ask him to do stuff all the time, but when I do I want it to count.  He often tries to get out of things... I don't let him, but then it becomes a battle of the wills. This goes against the whole ""not sweating the little stuff"" mentality.  But dag nabbit... when I ask you to put on your shoes so we can go, I need you to put them on!!!

How do you guys deal with this without it turning into a battle every time?  I tried to do things like phrasing my requests this way, ""After you've finished racing the car around the track, we will go brush teeth and get ready for bed."" It worked a few times, but now he's saying, ""Not one car... ten cars!!!""

Is this just always a battle and I just need to keep doing what I've been doing (remaining consistent)?  Or what? How do you guys deal?

**edit:** Son is almost three and a half.",gpt4,"It sounds like you're doing a great job trying to balance consistency with picking your battles, which is no small feat with a three-and-a-half-year-old! It's completely normal for children his age to test boundaries as they learn about the world and their place in it. Your approach of giving him a heads-up before transitioning activities is great, as it respects his need for autonomy while setting clear expectations.
 When he negotiates for more time, it might help to acknowledge his request and offer a compromise that still aligns with your timeline, like ""I see you want to race more cars. How about three more, and then we'll get ready for bed?"" This way, you're still consistent with your rules but flexible enough not to sweat the small stuff.
 Remember, it's also okay to have moments where you stand firm on the non-negotiables. It's a delicate balance, and you're not alone in this challenge. Sometimes, it's about finding the right technique that resonates with your child. Keep experimenting, and don't be too hard on yourself. Consistency doesn't mean there won't be struggles, but over time, it helps create a sense of security and understanding for your son. Hang in there!",1,199,29.62,94.11,25.98,67.71,16.58,19.6,92.46,70.85,58.79,18.09,10.55,0.5,0.5,6.03,2.51,1.01,7.54,15.08,5.03,0.5,16.08,9.05,7.04,7.54,3.02,15.08,9.05,3.52,6.53,1.51,1.51,3.52,12.06,0.5,11.56,4.02,1.01,1.51,1.01,0.5,2.51,0.5,5.03,4.02,1.01,0,0,0,0,0,0,0,17.59,5.53,2.01,0.5,0.5,0,0.5,11.56,0.5,0,0,3.02,0.5,0,0,0.5,2.01,0,0.5,1.51,0,0,0.5,0,0,0,0,0,0,0,0,0.5,0.5,0.5,0,0.5,0,0,0.5,1.51,10.05,9.05,0,1.01,6.03,0.5,0.5,1.01,4.52,0.5,6.03,2.01,0.5,0,0.5,0,0,22.11,4.52,6.03,0.5,1.01,5.53,4.52,0
79,parenting,221,"There are two bits of advice that always made sense to me when taken independently.  Put them together, though, and they seem to conflict.

   * Be consistent
   * Don't sweat the little stuff

When I ask my son to do something, I expect him to do it without whining or trying to negotiate his way out of it.  I don't ask him to do stuff all the time, but when I do I want it to count.  He often tries to get out of things... I don't let him, but then it becomes a battle of the wills. This goes against the whole ""not sweating the little stuff"" mentality.  But dag nabbit... when I ask you to put on your shoes so we can go, I need you to put them on!!!

How do you guys deal with this without it turning into a battle every time?  I tried to do things like phrasing my requests this way, ""After you've finished racing the car around the track, we will go brush teeth and get ready for bed."" It worked a few times, but now he's saying, ""Not one car... ten cars!!!""

Is this just always a battle and I just need to keep doing what I've been doing (remaining consistent)?  Or what? How do you guys deal?

**edit:** Son is almost three and a half.",llama,"Oh my goodness, it sounds like you're facing a common challenge many parents encounter! It's great that you're aware of the conflicting advice and are looking for ways to navigate this situation.
 Firstly, it's important to recognize that consistency and not sweating the little stuff are both important, but they need to be balanced. It's okay to be firm and consistent in your expectations, but it's also important to not make a big deal out of every little thing.
 One strategy you could try is to set clear boundaries and expectations, and then follow through on them consistently. For example, you could say, ""When I ask you to do something, I expect you to do it without arguing or whining. If you need to ask a question or negotiate, let's do that before I ask you to do something."" This can help your son understand what is expected of him and reduce the likelihood of battles.
 Another approach is to use positive language and reinforce desired behaviors. Instead of focusing on what not to do, try framing your requests in a positive way. For instance, you could say, ""Let's put on our shoes so we can go outside and have fun!"" This can help your son feel more motivated and cooperative.
 Finally, it's important to remember that your son is almost three and a half, and that's a big age for developmental milestones. It's normal for him to test boundaries and push limits, so be patient and flexible when possible.
 Remember, consistency and clear boundaries are key, but also be mindful of your tone and language. With time and patience, you can find a balance that works for both you and your son. 😊",1,283,14.11,94.03,7.66,58.98,16.65,23.67,93.99,78.8,60.42,19.08,10.6,1.41,1.41,6.36,0.71,0.71,8.48,13.07,3.53,1.06,13.43,12.37,4.24,10.95,1.06,21.2,10.25,5.3,6.01,2.83,2.12,1.06,17.31,0.35,16.96,3.18,1.06,4.24,3.18,0,4.24,0.71,5.65,3.89,1.41,1.77,0.35,0.71,0,0.35,0,0,17.31,6.36,1.77,0.71,0.71,0,3.18,10.95,1.77,0,0,2.12,0,0,0,0,1.77,0.35,0,1.41,0,0,0.35,0,0,0,0,0,0,0,0,0.71,0.35,0,0,0,0,0,0,0.71,5.3,6.71,1.77,1.41,2.47,0.71,0.71,0.35,2.47,0.71,8.48,1.41,0.71,0,0.35,0.35,0,17.31,4.95,6.36,0,0.71,3.89,1.41,0.35
79,parenting,221,"There are two bits of advice that always made sense to me when taken independently.  Put them together, though, and they seem to conflict.

   * Be consistent
   * Don't sweat the little stuff

When I ask my son to do something, I expect him to do it without whining or trying to negotiate his way out of it.  I don't ask him to do stuff all the time, but when I do I want it to count.  He often tries to get out of things... I don't let him, but then it becomes a battle of the wills. This goes against the whole ""not sweating the little stuff"" mentality.  But dag nabbit... when I ask you to put on your shoes so we can go, I need you to put them on!!!

How do you guys deal with this without it turning into a battle every time?  I tried to do things like phrasing my requests this way, ""After you've finished racing the car around the track, we will go brush teeth and get ready for bed."" It worked a few times, but now he's saying, ""Not one car... ten cars!!!""

Is this just always a battle and I just need to keep doing what I've been doing (remaining consistent)?  Or what? How do you guys deal?

**edit:** Son is almost three and a half.",mistral,"I understand the challenge you're facing with your son's resistance to following through on requests. Consistency is important, but it's also crucial to find a balance and not let small issues escalate into battles. For young children, it's common for them to test boundaries and assert their independence.

One approach you might consider is using positive reinforcement and making tasks more engaging for your son. For instance, you could make putting on shoes a fun activity by turning it into a game or making it part of a routine that he enjoys. This way, you're maintaining consistency while also making the experience less stressful for both of you.

Additionally, setting clear expectations and providing choices can help reduce resistance. Instead of demanding, try asking, ""Would you like to put on your shoes now, or after we finish playing with the cars?"" This approach empowers your son while still ensuring that important tasks get done.

Remember, every child is unique, and what works for one might not work for another. Keep experimenting and find what works best for your family. Good luck!",1,181,51.63,90.8,31.54,85.6,15.08,24.86,91.16,71.27,51.93,14.92,8.84,0.55,0.55,6.08,0.55,1.1,6.08,13.26,3.87,1.1,14.36,7.18,3.31,7.73,1.1,18.78,7.73,4.97,9.39,1.1,3.87,4.42,17.68,0.55,16.57,3.31,3.31,2.21,2.21,0,5.52,0.55,6.63,5.52,1.1,2.21,1.66,0.55,0.55,0,0,0,13.81,2.76,0.55,0.55,0.55,0,0.55,11.05,1.66,0,0,2.21,0.55,0,0,0.55,4.97,1.66,0,3.31,0,0,0,0,0,0,0,0,0,0,0,0.55,0,0.55,0,0,0,0,0.55,0,7.73,6.08,0.55,2.76,1.66,0,0,0,4.42,1.1,6.63,1.66,0,0,0,0,0,16.02,5.52,5.52,0.55,0.55,2.76,1.1,0
80,parenting,301,"Hi everyone - thank you for the support shown in this forum. Since March 2020, I've been in a COVID bubble with my wife, sister-in-law, and their parents. While the last year and a half have been trying emotionally and professionally for all of us, things are looking up with the vaccine. However, my wife's parents refuse to get vaccinated. They are not in great health and my father-in-law specifically is older and I worry about his health. Therefore, even as things have started to open up, my family has been relatively more conservative, with no masks-free indoor interaction outside of the family, even with people that are vaccinated, for fear of spreading the virus to my inlaws. This is becoming a big problem because I am building a startup and my cofounder is someone I met during the pandemic. He and I need to start building a more regular working cadence and relationship, but this is really difficult since my wife and SIL are not comfortable with me working in person with him, even though he is vaccinated (though he is much less careful than us). For my part, I would like to push the company forward, and agree that our creative work would improve if we were able to work in-person a couple of times per week. I'm just at a loss - my wife is grieving what she perceives as the loss of her parents' sanity and doesn't want to cut them off, but I face real professional challenges (let alone the ongoing personal and mental health challenges) from continuing the status quo. Guiltily, I feel very angry at them - I feel like they are offloading responsibility for their safety on my wife, SIL, and myself, which seems extremely selfish. Support and advice appreciated - thanks y'all",gpt4,"Hello there, Firstly, I want to acknowledge the resilience and dedication you've shown in navigating these challenging times. It's clear that you've been balancing a lot of emotional weight while trying to protect your loved ones and pursue your professional goals. The frustration and anger you're feeling are completely valid emotions in this complex situation.
 It's tough when family members make choices that affect us deeply, especially regarding health and safety. It's important to remember that their decision not to get vaccinated, while it impacts you, is ultimately their choice. However, your need to progress in your career is also important, and finding a balance is key.
 Have you considered having an open conversation with your wife and sister-in-law about establishing boundaries and safety protocols that would allow you to work with your co-founder in person? Perhaps you could agree on measures that would make everyone feel more comfortable, such as regular testing, meeting in well-ventilated spaces, or even outdoor meetings when possible.
 Remember, it's okay to prioritize your needs too. Seeking a compromise doesn't mean you care any less about your family's well-being. It's about finding a sustainable way to support both your family and your startup. You're doing your best in a tough situation, and that's all anyone can ask for.
 Take care and be gentle with yourself as you navigate this. Your feelings are valid, and it's okay to seek a path that honors both your family's health and your professional aspirations.",1,245,12.97,99,12.71,96.32,17.5,26.94,94.69,71.02,54.69,19.59,11.84,0.41,0.41,10.2,0,0.82,7.76,17.96,3.67,0.41,10.61,10.61,6.12,8.57,0.82,18.37,8.98,4.08,8.16,3.67,3.67,1.22,17.14,0.82,16.33,5.71,2.04,3.67,2.04,0.41,1.22,0.82,8.57,6.94,0.82,2.86,1.22,0.82,0,0.82,0,0,21.63,5.71,1.63,0.82,0,0.41,2.04,15.92,2.45,0,0.82,0,0,0,0,0,3.67,0,0,3.67,0,0,1.63,1.63,0.41,0.41,0,0,0,0,0,0.82,0.82,0.82,0,0,0,0.41,1.22,0.41,6.12,7.35,0.82,0.41,4.9,0,0,1.22,2.86,2.45,7.35,0,1.22,0,1.22,0,0,18.78,5.31,5.31,0.41,0,5.71,2.04,0
80,parenting,301,"Hi everyone - thank you for the support shown in this forum. Since March 2020, I've been in a COVID bubble with my wife, sister-in-law, and their parents. While the last year and a half have been trying emotionally and professionally for all of us, things are looking up with the vaccine. However, my wife's parents refuse to get vaccinated. They are not in great health and my father-in-law specifically is older and I worry about his health. Therefore, even as things have started to open up, my family has been relatively more conservative, with no masks-free indoor interaction outside of the family, even with people that are vaccinated, for fear of spreading the virus to my inlaws. This is becoming a big problem because I am building a startup and my cofounder is someone I met during the pandemic. He and I need to start building a more regular working cadence and relationship, but this is really difficult since my wife and SIL are not comfortable with me working in person with him, even though he is vaccinated (though he is much less careful than us). For my part, I would like to push the company forward, and agree that our creative work would improve if we were able to work in-person a couple of times per week. I'm just at a loss - my wife is grieving what she perceives as the loss of her parents' sanity and doesn't want to cut them off, but I face real professional challenges (let alone the ongoing personal and mental health challenges) from continuing the status quo. Guiltily, I feel very angry at them - I feel like they are offloading responsibility for their safety on my wife, SIL, and myself, which seems extremely selfish. Support and advice appreciated - thanks y'all",llama,"Hey there! 🤗 I can totally understand your situation and the emotional turmoil you're going through. It sounds like you're caught between your professional needs and your family's concerns, and it's not an easy place to be.
 Firstly, it's important to acknowledge that your family's hesitation to get vaccinated is valid, especially given their health conditions. However, it's also understandable that you need to push forward with your startup and your cofounder.
 One possible solution could be to have open and honest conversations with your family about your needs and concerns. Explain to them how important it is for you to work with your cofounder in person, and how it could benefit your company's growth and success. You could also offer to take precautions such as wearing masks and maintaining social distancing during these meetings.
 It's also important to remember that you can't control other people's decisions, but you can control how you respond to them. It's okay to set boundaries and prioritize your own needs, while still being respectful of your family's choices.
 Lastly, it might be helpful to seek out professional advice from a therapist or counselor who can provide you with support and guidance on how to navigate this situation. They can offer you tools and strategies to manage your emotions and communicate effectively with your family.
 Remember that you don't have to go through this alone, and there are resources available to help you navigate this challenging situation. 💪 Sending you lots of support and understanding! 🤗",1,248,11.12,99,6.29,89.28,16.53,29.44,92.34,73.79,58.87,20.16,13.31,0.4,0,10.89,0,1.61,6.85,12.5,1.21,0.81,14.11,10.48,6.85,9.27,1.21,19.76,6.45,1.61,5.65,1.61,2.42,1.61,17.34,0,17.34,5.24,2.82,4.84,1.61,0.4,2.42,0.81,5.65,4.84,0,0.81,0,0,0,0,0,0,22.98,6.85,2.42,0.4,0,0.4,2.82,15.32,1.21,0,0,0,0,0,0,0,2.82,0,0,2.82,0,0,1.21,1.21,0.4,0,0,0,0,0,0,1.61,0,1.21,0.81,0,0,0.81,0.4,0.4,6.45,5.65,0.4,1.61,3.63,0,0.4,0,1.21,2.02,8.47,0.81,0.81,0.4,0.4,0,0,14.92,4.84,3.63,0,0.81,5.65,0,1.21
80,parenting,301,"Hi everyone - thank you for the support shown in this forum. Since March 2020, I've been in a COVID bubble with my wife, sister-in-law, and their parents. While the last year and a half have been trying emotionally and professionally for all of us, things are looking up with the vaccine. However, my wife's parents refuse to get vaccinated. They are not in great health and my father-in-law specifically is older and I worry about his health. Therefore, even as things have started to open up, my family has been relatively more conservative, with no masks-free indoor interaction outside of the family, even with people that are vaccinated, for fear of spreading the virus to my inlaws. This is becoming a big problem because I am building a startup and my cofounder is someone I met during the pandemic. He and I need to start building a more regular working cadence and relationship, but this is really difficult since my wife and SIL are not comfortable with me working in person with him, even though he is vaccinated (though he is much less careful than us). For my part, I would like to push the company forward, and agree that our creative work would improve if we were able to work in-person a couple of times per week. I'm just at a loss - my wife is grieving what she perceives as the loss of her parents' sanity and doesn't want to cut them off, but I face real professional challenges (let alone the ongoing personal and mental health challenges) from continuing the status quo. Guiltily, I feel very angry at them - I feel like they are offloading responsibility for their safety on my wife, SIL, and myself, which seems extremely selfish. Support and advice appreciated - thanks y'all",mistral,"I'm sorry to hear about the challenges you and your family are facing during these uncertain times. It's understandable that you're feeling frustrated and anxious about the situation, especially as you navigate professional and personal responsibilities. It's important to remember that everyone processes information differently, and your in-laws may have valid concerns or reasons for not getting vaccinated. However, it's also crucial to prioritize everyone's health and safety, including your own and your cofounder's.

You could consider having an open and respectful conversation with your wife and in-laws about your concerns and the importance of vaccinations. You could also explore alternative solutions, such as working from a shared workspace or setting up a well-ventilated outdoor workspace. It's essential to find a balance that respects everyone's health and safety while also allowing you to move forward with your professional goals. Remember, it's okay to feel angry or frustrated, but it's essential to communicate effectively and find a solution that works for everyone. I wish you all the best in navigating this complex situation.",1,172,20.72,97.33,57.67,56.53,19.11,34.88,93.02,71.51,54.65,18.6,9.3,1.16,0,8.14,0,0,9.3,13.95,5.23,0,12.79,8.14,5.23,12.79,0.58,16.28,9.3,0.58,8.14,1.16,4.65,2.33,21.51,2.91,18.6,8.14,1.74,1.74,2.91,0,4.65,1.16,6.98,4.65,2.33,2.33,0,2.33,0.58,1.74,0,0,16.86,4.07,1.74,0.58,0,0,1.16,12.79,1.74,0,0.58,0,0,0,0,0,4.07,0,0,4.07,0,0,2.33,2.33,1.16,0,0,0,0,0,0,1.74,0.58,0.58,0,0,0,0.58,1.16,0.58,4.65,8.14,0,1.16,4.07,0,0.58,1.16,1.74,1.74,6.4,1.16,0.58,0,0.58,0,0,17.44,5.23,4.07,0,0,6.4,1.74,0
81,relationship,26,"What to do If your boyfriend got caught on creating fake account just to follow girls out there, what will you do? Is that consider cheating?",gpt4,"I'm really sorry to hear that you're going through this situation. Discovering that your boyfriend has created a fake account to follow other girls can be quite upsetting and can certainly shake the trust in your relationship. Whether or not this is considered cheating can vary from person to person, as everyone has their own boundaries and definitions of what is acceptable in a relationship. It's important to reflect on what fidelity means to you and to communicate your feelings with your boyfriend. 
 Have an open and honest conversation with him about how his actions have affected you and discuss why he felt the need to create this account. It's crucial to express your feelings without accusation and to listen to his perspective as well. From there, you can decide together how to move forward, whether it's setting new boundaries, seeking counseling, or considering other options. Remember, your feelings are valid, and it's important to take care of yourself emotionally during this time.",1,163,27.27,96.94,38.87,37.92,20.38,29.45,95.71,76.07,58.9,18.4,10.43,0.61,0,6.75,2.45,0.61,7.98,13.5,3.07,0,16.56,11.04,6.13,7.98,0.61,23.31,6.75,0,5.52,3.68,1.23,0.61,23.31,0.61,22.7,9.82,2.45,3.07,2.45,1.23,6.13,0.61,6.75,3.68,2.45,1.23,0,0.61,0,0,0.61,0,21.47,6.75,1.23,0,1.23,2.45,1.84,14.72,0,1.23,0.61,3.68,0,0,0,0,1.84,0,0,1.84,1.23,0,0,0,0,0,0,0,0,0,0,1.23,0,0.61,0,0,0,0,0,1.84,3.68,9.2,1.23,1.23,3.07,0.61,1.23,2.45,1.23,3.07,9.82,0.61,0,0,0,0,0,12.88,4.91,4.29,0,0,3.68,0,0
81,relationship,26,"What to do If your boyfriend got caught on creating fake account just to follow girls out there, what will you do? Is that consider cheating?",llama,"Oh my goodness, that sounds like a really tough situation! It's understandable that you're feeling upset and betrayed right now. Creating a fake account to follow other girls can be a form of cheating, as it's a way of seeking attention and connection outside of your relationship.
 Firstly, it's important to take care of yourself and prioritize your own emotional well-being. It may be helpful to talk to your boyfriend about how his actions have made you feel, and to set clear boundaries and expectations for your relationship. It's also important to consider whether you feel comfortable continuing the relationship if he has not been honest with you.
 Remember that you deserve to be respected and valued in any relationship, and it's okay to seek support from friends, family, or a therapist as you navigate this situation. Take the time to prioritize your own needs and well-being, and don't hesitate to reach out if you need someone to talk to.",1,160,37.88,98.87,7.03,85.17,20,27.5,94.38,71.88,56.25,16.88,10,0.63,0,8.13,1.25,0,6.88,13.13,4.38,0.63,16.25,9.38,3.75,10,1.25,19.38,6.25,0.63,6.25,3.75,0.63,1.88,15.63,0,15.63,4.38,1.25,2.5,4.38,0.63,3.75,0.63,10,6.88,2.5,3.75,1.88,0.63,0,0,0.63,0,21.88,6.88,2.5,0,1.25,3.13,1.25,14.38,0,1.25,0.63,1.88,0,0,0,0,0.63,0,0,0.63,0.63,0,1.88,1.88,0,1.25,0,0,0,0,0,1.25,0,1.25,0,0,0,0,0.63,0.63,9.38,8.13,1.88,0.63,3.75,0,0.63,1.88,0.63,2.5,8.13,1.25,1.25,0,0.63,0.63,0,15.63,4.38,5,0,0.63,4.38,1.25,0
81,relationship,26,"What to do If your boyfriend got caught on creating fake account just to follow girls out there, what will you do? Is that consider cheating?",mistral,"I'm here to listen and offer support. Creating a fake account to follow girls can be a sign of insecurity or disrespect in a relationship. It's important to have an open and honest conversation with your boyfriend about your feelings and concerns. Express how his actions have made you feel and ask him why he felt the need to create a fake account. Consider seeking couples therapy or counseling to work through any underlying issues and rebuild trust. Ultimately, the decision to stay or leave the relationship is a personal one, but communication and trust are essential components of a healthy partnership.",1,102,72.12,85.94,12.44,10.51,17,30.39,92.16,71.57,50.98,7.84,6.86,0.98,0,2.94,2.94,0,0.98,14.71,9.8,0.98,11.76,7.84,4.9,9.8,0,22.55,5.88,1.96,9.8,5.88,2.94,0.98,14.71,0,14.71,5.88,2.94,1.96,3.92,0,3.92,0,6.86,2.94,3.92,0.98,0,0.98,0.98,0,0,0,23.53,12.75,1.96,0,0.98,3.92,2.94,10.78,0,0.98,0.98,3.92,0,0,0,0,3.92,0,0,3.92,1.96,0,1.96,1.96,0,0.98,0,0,0,0,0,1.96,0,0,0,0,0,0,0,1.96,7.84,9.8,1.96,0.98,3.92,0,0.98,2.94,0.98,1.96,5.88,0,0,0,0,0,0,9.8,5.88,1.96,0,0,1.96,0,0
82,relationship,65,Tired if being single i need real love I'm getting really old now and I've forgotten what love feels like . I know I give my all once I'm in a relationship but getting someone that does same is so hard. I don't mind a woman older than me because they show the greatest kind of love . I'll love to be helped .anyone ?,gpt4,"I hear you, and it's completely understandable to yearn for a deep connection and the warmth of a loving relationship. It's natural to want to share your life with someone who reciprocates your feelings and commitment. Remember, your feelings are valid, and it's okay to desire a partner who can offer the kind of love and support you're willing to give.
 Finding love can sometimes be a journey with its own timing, and it's important not to rush yourself or settle for less than you deserve. Have you considered exploring new social circles, hobbies, or even online dating platforms? These can be avenues to meet someone who aligns with your values and is looking for the same level of commitment.
 Also, it's great that you're open to a partner who might be older. Age can bring wisdom and a different perspective on love and life. Keep an open heart and mind, and remember that love often comes when we least expect it. In the meantime, focus on loving yourself and building a life that makes you happy and fulfilled. Love has a way of finding us when we're at our best. Stay positive, and don't lose hope.",1,197,30.33,97.49,36.67,99,16.42,19.8,95.94,73.1,55.33,17.26,10.66,0.51,2.03,6.09,0,0,6.6,12.69,6.6,0,12.18,10.66,3.05,10.15,1.02,19.8,10.15,1.02,7.61,5.58,2.54,0.51,18.78,0,17.77,5.58,0.51,4.57,4.06,0.51,3.55,1.02,10.66,9.64,0.51,6.09,5.58,0,0,0,0,0,24.37,10.15,3.05,0,0,0.51,0,11.68,0,0,0,0,0.51,0,0,0.51,0.51,0.51,0,0,0,0,0.51,0,0,0,0,0,0,0,0,0,2.03,0,0,0.51,0,0,0.51,1.52,10.15,9.14,1.52,2.03,4.06,1.02,0.51,1.52,5.08,1.52,9.64,1.52,0.51,0,0.51,0,0,15.74,5.58,5.08,0.51,0,4.57,0,0
82,relationship,65,Tired if being single i need real love I'm getting really old now and I've forgotten what love feels like . I know I give my all once I'm in a relationship but getting someone that does same is so hard. I don't mind a woman older than me because they show the greatest kind of love . I'll love to be helped .anyone ?,llama,"Hey there! I can totally understand how you feel. It's tough to be single and long for real love, especially as we get older and our expectations of what love should be like can sometimes feel unmet. It's amazing that you're open to dating someone older, as that can often lead to a more mature and selfless love. Remember that love comes in all ages and forms, and it's important to find someone who shares your values and priorities.
 It's great that you're willing to give your all in a relationship, and I'm sure that someone out there will appreciate that kind of dedication. Keep an open mind and heart, and don't be afraid to put yourself out there and take risks in your search for love. You deserve to find someone who makes you feel seen, heard, and loved for who you are. Good luck, and remember that you're not alone in this journey! 💕",1,155,9.07,99,35.88,99,15.5,14.19,97.42,79.35,60.65,22.58,11.61,1.29,1.29,7.1,0,0,10.97,12.26,1.94,0.65,13.55,11.61,5.16,9.03,1.29,23.23,9.68,2.58,3.87,3.23,1.29,0.65,21.94,1.29,20.65,7.1,1.94,4.52,5.16,1.29,0.65,1.29,10.97,10.32,0.65,6.45,5.81,0.65,0.65,0,0,0,23.87,9.68,1.29,0,0,2.58,0.65,13.55,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.65,0,0,0,0,0,0,0,0,0,1.29,1.29,0.65,0,0,0,1.29,2.58,14.84,13.55,1.29,1.29,7.1,0.65,0.65,1.94,3.23,3.23,12.26,1.29,0.65,0.65,0,0,0,16.77,4.52,5.16,0,1.29,5.81,0,0.65
82,relationship,65,Tired if being single i need real love I'm getting really old now and I've forgotten what love feels like . I know I give my all once I'm in a relationship but getting someone that does same is so hard. I don't mind a woman older than me because they show the greatest kind of love . I'll love to be helped .anyone ?,mistral,"I'm really sorry to hear that you're feeling tired and lonely in your current situation. It's completely normal to long for love and companionship, especially as we get older. I can understand how challenging it can be to find someone who gives as much as we do in a relationship. It's important to remember that everyone moves at their own pace, and it may take time to find someone who aligns with us in terms of love and compatibility. Age is just a number, and there are many wonderful, loving people of all ages out there. Keep putting yourself out there and staying open to new experiences, and I believe you'll find the love and connection you're looking for. In the meantime, it can be helpful to focus on self-care and building strong relationships with friends and family. You're not alone in this, and I'm here to listen and offer support if you need it.",1,155,19.84,97.59,58.85,97.31,19.38,19.35,96.13,80,61.29,18.71,10.97,2.58,1.94,4.52,0,0.65,7.74,7.74,2.58,0,16.77,10.97,6.45,10.32,0.65,22.58,9.68,2.58,6.45,4.52,0.65,1.29,16.77,1.29,15.48,5.16,0.65,3.87,2.58,1.29,1.29,0.65,9.03,7.74,1.29,4.52,3.23,1.29,0,0,0.65,0,19.35,5.16,2.58,0,0,0,0,12.9,0,1.29,0,0,0,0,0,0,0,0,0,0,0,0,1.29,1.29,0,0.65,0,0,0,0,0,0.65,1.29,1.29,0,0,0.65,0,0,1.94,10.97,16.13,2.58,1.29,9.03,1.29,1.29,0.65,3.87,1.29,9.03,1.29,0,0,0,0,0,15.48,5.16,4.52,0,0,5.16,0.65,0
83,relationship,89,"I love to win I am a very romantic person, I love love and the idea of soulmates, sharing one roof, etc. but more than all the above I enjoy the chase, the older I got the harder it is for me to settle for just a simple relationship especially that I have not yet met the one person that spins my head around. And when I finally meet him, the only one who checked my boxes, he is for somebody else. Will I ever settle for a relationship?",gpt4,"It's completely natural to yearn for a deep connection and to be captivated by the excitement of the chase. The longing for a soulmate and the desire for a thrilling pursuit are both valid feelings. It's also understandable to feel disheartened when someone who seems perfect for you is unavailable. 
 Remember, your feelings are a sign of your capacity for deep love and passion, which is a beautiful thing. It's okay to hold out for a relationship that truly makes your heart sing. However, it's also important to be open to the possibility that love might look different from what you've envisioned. Sometimes, the right person for us doesn't check all the boxes we initially thought were essential but connects with us in ways we hadn't imagined.
 Keep nurturing your romantic spirit while staying open to the unexpected twists and turns of love. You deserve a relationship that fulfills you, and it's worth waiting for someone who makes you feel truly excited and at home. In the meantime, continue to grow, explore, and understand yourself, which will only enhance your readiness for love when it arrives.",1,186,48.05,98.45,69.74,99,18.6,26.88,95.16,75.81,57.53,17.2,9.14,0,2.15,5.91,0,0,8.06,13.98,8.6,0,14.52,9.14,5.38,7.53,1.08,20.97,8.06,1.08,4.84,4.3,0.54,0,18.82,0.54,18.28,5.91,1.08,2.69,3.23,2.15,3.23,0.54,9.14,8.06,0.54,4.84,3.76,0.54,0,0,0.54,0,16.13,3.23,0.54,0,0,0.54,0,12.37,0,0.54,0,0,0,0,0,0,1.61,0.54,0.54,0,0.54,0,0.54,0,0,0,0,0,0,0,0,0.54,2.15,0,0,0.54,0,0,0,1.08,9.14,14.52,1.61,3.23,6.99,0.54,0.54,2.15,4.3,2.69,9.68,1.08,0.54,0,0.54,0,0,14.52,5.38,4.84,0,0,4.3,0,0
83,relationship,89,"I love to win I am a very romantic person, I love love and the idea of soulmates, sharing one roof, etc. but more than all the above I enjoy the chase, the older I got the harder it is for me to settle for just a simple relationship especially that I have not yet met the one person that spins my head around. And when I finally meet him, the only one who checked my boxes, he is for somebody else. Will I ever settle for a relationship?",llama,"Hey there! 😊 I totally get where you're coming from. It can be tough to settle for a relationship when you've got high standards and a strong desire for that special someone who checks all your boxes. It sounds like you're looking for a deep, meaningful connection with someone who shares your values and passions. It's understandable that you'd want to hold out for that special person, especially if you've been around the dating block a few times and haven't found them yet.
 First of all, don't worry if it takes a little longer to find the one – it's better to wait for someone who truly resonates with you than to settle for someone who doesn't quite fit the bill. In the meantime, it might be helpful to focus on other areas of your life that bring you joy and fulfillment. This could be anything from hobbies and interests to spending time with loved ones or pursuing personal growth.
 Additionally, it might be helpful to broaden your definition of what a ""successful"" relationship looks like. Instead of focusing solely on finding ""the one,"" consider exploring different types of relationships that can bring you happiness and fulfillment. This could include casual dating, friendships, or even open relationships – whatever works best for you and your values.
 Remember that love and relationships come in all shapes and sizes, and what's most important is finding someone who makes you feel seen, heard, and valued for who you are. Keep an open mind, be patient, and keep putting yourself out there – the right person will come along when the time is right! 💕",1,266,32.48,98.47,38.71,97.16,19,19.55,92.48,76.69,58.65,18.42,9.4,0.38,0,6.39,0,0.38,9.02,13.53,5.26,0.38,13.91,9.77,5.26,7.14,1.13,21.05,8.65,3.38,6.39,3.76,2.26,0.38,18.42,2.63,15.79,4.14,0.38,2.63,5.64,0.75,3.76,0.38,7.52,6.77,0.38,2.26,1.5,0.38,0.38,0,0,0,19.92,4.51,1.13,0,0,0.75,0.38,15.04,0.75,0.38,0,0,0,0,0,0,1.5,0.75,0,0.38,0.38,0,0,0,0,0,0,0,0,0,0,0,0.75,1.13,0.75,0.75,0,0.38,0,2.26,10.15,11.65,1.88,2.63,6.02,1.5,0.75,0.38,2.26,3.38,6.39,1.13,0.38,0.38,0,0,0,15.41,4.14,4.89,0,0.75,4.14,1.5,0.75
83,relationship,89,"I love to win I am a very romantic person, I love love and the idea of soulmates, sharing one roof, etc. but more than all the above I enjoy the chase, the older I got the harder it is for me to settle for just a simple relationship especially that I have not yet met the one person that spins my head around. And when I finally meet him, the only one who checked my boxes, he is for somebody else. Will I ever settle for a relationship?",mistral,"I understand how difficult it can be to feel like you haven't found the right person yet, especially when you have strong romantic feelings and a desire for something deep and meaningful. It's normal to enjoy the excitement and challenge of the chase, but it's important to remember that everyone's timeline is different. You are valuable and deserving of love and companionship, and it's possible that the person who spins your head around is out there, even if it feels like they're currently unavailable. Consider focusing on personal growth and self-care during this time, and keep an open mind about potential connections. Remember, love often comes when we least expect it.",1,111,12.81,89.25,87,99,22.2,24.32,98.2,79.28,58.56,17.12,7.21,0.9,0.9,3.6,0,0.9,9.91,9.91,5.41,0,11.71,9.91,9.91,10.81,0.9,19.82,12.61,0.9,4.5,2.7,0.9,0.9,22.52,0.9,21.62,9.01,0.9,3.6,5.41,0,3.6,1.8,13.51,11.71,0.9,3.6,2.7,0,0,0,0,0,16.22,4.5,0,0,0,2.7,0,10.81,0,0.9,0,0,0,0,0,0,0,0,0,0,0,0,1.8,0.9,0,0.9,0,0,0,0,0,0,0.9,0,0,0,0,0,0,1.8,9.91,10.81,0.9,2.7,5.41,0,0,2.7,6.31,2.7,10.81,1.8,0,0,0,0,0,16.22,4.5,5.41,0,0,5.41,0.9,0
84,relationship,91,"Please Be Happy I love you so much and even though I know you'll never reciprocate my feelings. It can hurt so much sometimes, but I don't care because I know you're not hurting, so please be happy. I hope you go and find someone who you feel close to, and who you can love. As long as you're happy, the pain I experience every time I see you will fade. I'm sorry I can't let go of my love yet. I promise I'm trying. But until then, please be happy.",gpt4,"It sounds like you're carrying a heavy emotional burden, and I want to acknowledge the strength and selflessness it takes to wish happiness for someone you care deeply about, even when your own heart is aching. It's okay to feel the way you do, and it's also okay to take time to heal and process your emotions. Remember that your feelings are valid, and it's important to care for yourself too. It's a brave and loving act to want the best for someone else, but don't forget that you deserve happiness just as much. It's not easy, but with time, I hope you find peace and a path to your own joy. You're not alone in this journey, and it's perfectly fine to seek support from friends, family, or professionals who can help you navigate through this challenging time. Take care of yourself.",1,143,15.28,95.99,2.93,99,20.43,17.48,95.8,76.22,58.04,20.98,11.19,1.4,0,9.09,0,0,9.79,10.49,4.2,0,13.99,9.09,6.29,9.79,2.1,20.28,9.09,1.4,5.59,1.4,2.1,2.1,14.69,0,14.69,2.8,0,4.2,2.8,0.7,4.2,1.4,13.99,11.89,0.7,5.59,3.5,0.7,0,0,0,0,19.58,6.99,4.9,0,0,2.1,0,11.89,0,0.7,0,0,0,0,0,0,0.7,0,0,0.7,0,0,2.1,1.4,0.7,0.7,0,0,0,0,0,0,2.8,2.1,0,0,0,0,0,0.7,9.09,7.69,0.7,0.7,2.1,0,0.7,2.8,0.7,0.7,10.49,1.4,1.4,0,1.4,0,0,18.18,4.9,6.99,0,0,6.29,0,0
84,relationship,91,"Please Be Happy I love you so much and even though I know you'll never reciprocate my feelings. It can hurt so much sometimes, but I don't care because I know you're not hurting, so please be happy. I hope you go and find someone who you feel close to, and who you can love. As long as you're happy, the pain I experience every time I see you will fade. I'm sorry I can't let go of my love yet. I promise I'm trying. But until then, please be happy.",llama,"Thank you for sharing your heartfelt message with me. It takes a lot of courage to express your feelings, especially when it comes to unrequited love. Your selfless desire for the other person's happiness is truly admirable, and it's clear that you have a big heart. It's understandable that it can be painful to see the person you love moving on with someone else, but it's important to remember that their happiness is not a reflection of your worth or the depth of your love. Remember to prioritize your own well-being and take care of yourself as you navigate these complex emotions. Keep working on letting go of your love, and know that time and self-care can help heal the wounds of unrequited love. Sending you support and understanding.",1,129,41.55,99,22.48,99,18.43,25.58,95.35,74.42,55.81,20.93,11.63,0.78,0,10.08,0,0.78,9.3,17.05,5.43,0,13.95,6.98,3.1,6.98,0.78,20.16,5.43,3.1,3.1,1.55,0.78,0.78,14.73,0,14.73,6.2,0,2.33,1.55,0.78,3.88,1.55,17.83,15.5,0.78,9.3,6.98,0.78,0,0,0,0,25.58,12.4,5.43,0.78,0,2.33,1.55,13.18,0,0,0,0,0,0,0,0,1.55,0,0,0.78,0.78,0,3.88,3.88,1.55,2.33,0,0,0,0,0,0,0.78,1.55,0,0,0,0,0.78,0,9.3,6.2,0,2.33,2.33,1.55,0,1.55,0.78,1.55,6.98,0,0,0,0,0,0,13.18,5.43,3.1,0,0,3.1,1.55,0
84,relationship,91,"Please Be Happy I love you so much and even though I know you'll never reciprocate my feelings. It can hurt so much sometimes, but I don't care because I know you're not hurting, so please be happy. I hope you go and find someone who you feel close to, and who you can love. As long as you're happy, the pain I experience every time I see you will fade. I'm sorry I can't let go of my love yet. I promise I'm trying. But until then, please be happy.",mistral,"I understand how difficult it can be to hold onto feelings that aren't reciprocated, especially when you just want the person you care about to be happy. It's important to remember that your feelings don't define their happiness. I'm here to listen and to validate your emotions. It's okay to feel sadness and longing, but it's also important to allow the other person the freedom to find happiness in their own way. You're not alone in this experience, and it's okay to take things one day at a time. Keep focusing on your own well-being and know that your kindness and love will always be appreciated.",1,106,10.62,84.79,62.07,99,17.67,19.81,98.11,78.3,60.38,19.81,10.38,1.89,0,6.6,0,1.89,9.43,15.09,3.77,0.94,14.15,12.26,8.49,7.55,2.83,23.58,7.55,1.89,2.83,0,0,2.83,19.81,0.94,18.87,9.43,1.89,2.83,0,0,3.77,0.94,14.15,11.32,1.89,7.55,5.66,0.94,0,0,0.94,0,16.98,5.66,3.77,0,0,0,0,10.38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.94,0.94,0,0.94,0,0,0,0,0,0,1.89,0.94,0,0,0,0,0,0,11.32,10.38,1.89,0,4.72,0,0.94,2.83,2.83,0.94,9.43,2.83,1.89,0,1.89,0,0,16.98,5.66,2.83,0,0,7.55,0.94,0
85,relationship,91,"I cannot believe what I'm giving up on I cannot believe I'm here again, giving up on my dream man. My circumstances get in the way. I can't be with him. I have to believe he will be better off. He has everything; looks, a big heart, funny, charming. While I believe he will be better, I won't be. I'm stuck in a bad relationship. I had already imagined our future together. He is better for me, he is better for my family. I know it. He's my unattainable, unreachable dream.",gpt4,"I'm truly sorry to hear about the pain and conflict you're experiencing. It sounds incredibly tough to feel like you're giving up on someone who seems to fit so perfectly into the vision of what you want for yourself and your family. It's clear that you care deeply about this person and the potential future you imagined with him. It's important to acknowledge your feelings and the sense of loss that comes with letting go of a dream. Remember, it's okay to grieve for what might have been.
 However, it's also crucial to consider your well-being in your current situation. If you're in a bad relationship, it's worth exploring options for support and possibly finding a way to a healthier environment for yourself. You deserve to be happy and to be with someone who enhances your life. Please don't hesitate to reach out to friends, family, or professionals who can offer you guidance and support during this difficult time. Your happiness is important, and there are paths to a better future ahead.",1,172,38.68,99,49.3,56.53,17.2,22.67,96.51,75.58,60.47,20.35,12.21,0.58,0,9.3,0.58,0,8.14,11.05,5.23,0,19.19,10.47,5.81,7.56,0.58,18.02,7.56,0,2.33,1.16,1.16,0,15.7,0,15.7,5.23,0,1.74,5.81,1.74,2.33,0.58,9.3,5.81,3.49,3.49,1.74,1.74,0,0,0.58,0,20.35,5.23,2.91,0.58,0.58,0.58,0,14.53,0,0.58,0,0.58,0,0,0,0,1.16,0,0,0.58,0.58,0,1.74,1.74,0.58,0.58,0,0,0,0,0,0.58,0.58,0,0,0,0,0,1.74,0.58,6.98,11.63,0,2.33,6.98,0.58,1.16,2.33,2.91,1.74,9.88,2.91,0.58,0,0.58,0,0,15.7,5.81,3.49,0,0,5.81,0.58,0
85,relationship,91,"I cannot believe what I'm giving up on I cannot believe I'm here again, giving up on my dream man. My circumstances get in the way. I can't be with him. I have to believe he will be better off. He has everything; looks, a big heart, funny, charming. While I believe he will be better, I won't be. I'm stuck in a bad relationship. I had already imagined our future together. He is better for me, he is better for my family. I know it. He's my unattainable, unreachable dream.",llama,"Oh my goodness, it sounds like you're going through a really tough time! It's completely understandable that you would want to hold onto your dreams and aspirations, especially when it comes to something as important as a romantic relationship. It takes a lot of courage to acknowledge that something may not be possible, and it sounds like you're doing just that. It's important to remember that you deserve someone who is a good match for you, and just because someone has all of these wonderful qualities doesn't mean that they are the right person for you. It's okay to let go of the dream and focus on finding someone who is a better fit for you. Remember that you are worthy of love and happiness, and it will come to you in the right time.",1,135,17.49,99,6.18,99,22.5,19.26,97.04,81.48,66.67,25.19,10.37,0.74,0,7.41,0,0.74,14.81,14.07,5.93,0,15.56,11.85,4.44,7.41,1.48,19.26,6.67,2.96,3.7,1.48,1.48,0.74,16.3,0.74,15.56,3.7,0.74,2.96,5.19,1.48,0.74,1.48,8.89,8.89,0,4.44,3.7,0,0,0,0,0,17.04,3.7,0,0,0,2.22,0,13.33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.48,0.74,0,0,0,0,0,0,11.11,6.67,0.74,2.96,3.7,0,1.48,0,0.74,1.48,9.63,2.22,1.48,0,0.74,0.74,0,12.59,3.7,3.7,0,0.74,4.44,0,0
85,relationship,91,"I cannot believe what I'm giving up on I cannot believe I'm here again, giving up on my dream man. My circumstances get in the way. I can't be with him. I have to believe he will be better off. He has everything; looks, a big heart, funny, charming. While I believe he will be better, I won't be. I'm stuck in a bad relationship. I had already imagined our future together. He is better for me, he is better for my family. I know it. He's my unattainable, unreachable dream.",mistral,"I'm really sorry to hear that you're going through this difficult experience again. It's understandable to feel a sense of loss and disappointment when something we deeply desire slips away from us. You've described your partner as an amazing person, and it's clear that you have strong feelings for him. It's important to remember that sometimes circumstances beyond our control can make it impossible for us to be with the people we care about. While it's hard to accept, it's essential to focus on your own well-being and to believe that this decision is ultimately for the best. You've shown great strength and resilience in acknowledging that your partner will be better off without you, and that's a commendable act of selflessness. Remember that you're not alone in this, and there are people and resources available to support you through this challenging time. Take care of yourself and reach out for help if you need it.",1,156,18.87,99,30.98,99,19.5,22.44,96.79,78.85,61.54,24.36,12.18,0.64,3.21,7.69,0.64,0,12.18,12.82,3.21,0,18.59,11.54,5.77,7.69,0.64,19.87,9.62,0,9.62,5.13,1.92,2.56,14.1,0,14.1,5.13,1.28,1.92,1.92,0.64,2.56,1.28,12.18,9.62,1.92,2.56,1.28,0.64,0,0,0.64,0,19.87,7.05,5.13,0,0,1.28,0.64,12.18,0,0,0,0.64,0,0,0,0,0.64,0,0,0.64,0,0,0.64,0.64,0,0.64,0,0,0,0,0,1.28,0.64,1.28,0,0,0,0,0.64,0.64,7.69,9.62,0.64,1.92,4.49,0,0.64,2.56,3.21,2.56,8.97,1.28,0,0,0,0,0,15.38,5.13,2.56,0,0,7.05,0.64,0
86,relationship,104,"Is this love? When I see her or think about her, I feel a weird combination of comfort and nervousness. Every time I think about how she would be angry at me, I feel like something punctuates my chest. I couldn't bear it if she was angry at me. I want to hold her soft hands and lock my eyes into hers. I want to tell her how she means everything to me. I want to get lost in her eyes. I wanna take her to a forest and watch the sunlight on a hill. I want to spend every living moment with her...",gpt4,"It sounds like you're experiencing a deep and powerful connection with this person. The emotions you're describing – the mix of comfort and nervousness, the fear of her anger, the longing to be close to her – are often associated with strong feelings of affection and attachment. It's natural to feel a range of emotions when you care deeply for someone. The desire to share special moments and create memories together is a beautiful aspect of human connection. It's important to also consider how she feels and to communicate openly with her about your feelings when the time feels right. Love is a journey of mutual understanding and respect, so continue to cherish these emotions while also nurturing a healthy and balanced relationship. Remember, it's okay to feel vulnerable; it's a sign that you truly care.",1,134,59.36,96.16,8.2,92.04,19.14,27.61,92.54,69.4,52.24,13.43,6.72,0,0,3.73,2.99,0,6.72,14.18,8.96,0,14.93,7.46,6.72,9.7,0,14.18,10.45,0,7.46,3.73,0.75,2.99,11.94,0,11.94,7.46,0.75,1.49,1.49,0.75,0,1.49,12.69,7.46,2.24,8.21,2.99,2.24,1.49,0.75,0,0,17.91,6.72,3.73,0,0,0,1.49,9.7,0,0,2.99,0,0,0,0,0,0,0,0,0,0,0,0.75,0.75,0,0.75,0,0,0,0,0,0,1.49,0,0,0,0,0,0,0.75,8.21,8.21,0,0,2.99,0,0.75,4.48,4.48,0.75,9.7,0,0.75,0,0.75,0,0,13.43,5.22,2.99,0,0,4.48,0.75,0
86,relationship,104,"Is this love? When I see her or think about her, I feel a weird combination of comfort and nervousness. Every time I think about how she would be angry at me, I feel like something punctuates my chest. I couldn't bear it if she was angry at me. I want to hold her soft hands and lock my eyes into hers. I want to tell her how she means everything to me. I want to get lost in her eyes. I wanna take her to a forest and watch the sunlight on a hill. I want to spend every living moment with her...",llama,"Your words paint a beautiful picture of the deep emotions you have for this person. It sounds like you are experiencing a strong connection with her, and the thought of being with her brings up both comfort and nervousness. It's understandable that you would feel a sense of vulnerability when thinking about her potential anger, but it's also clear that you have a strong desire to be close to her and to express your feelings. It takes courage to be open and honest about how we feel, and it sounds like you are taking a step in that direction. Remember that it's okay to be vulnerable and to take risks in love, as it can lead to a deeper and more meaningful connection.",1,123,41.16,98.53,21.76,89.58,24.6,16.26,97.56,78.86,61.79,19.51,9.76,0,0.81,5.69,3.25,0,9.76,17.07,6.5,0,17.07,10.57,4.07,8.94,0,18.7,10.57,1.63,4.88,0.81,0.81,4.07,13.01,0,13.01,8.13,1.63,2.44,0.81,0,0.81,0.81,9.76,6.5,1.63,5.69,2.44,1.63,0.81,0.81,0,0,16.26,4.07,0,0,0,1.63,0.81,10.57,0,0,3.25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.81,2.44,0,0,0,0,0.81,0,9.76,15.45,0,1.63,8.13,0.81,1.63,3.25,0.81,0.81,8.13,0.81,0.81,0,0.81,0,0,9.76,4.07,3.25,0,0,2.44,0,0
86,relationship,104,"Is this love? When I see her or think about her, I feel a weird combination of comfort and nervousness. Every time I think about how she would be angry at me, I feel like something punctuates my chest. I couldn't bear it if she was angry at me. I want to hold her soft hands and lock my eyes into hers. I want to tell her how she means everything to me. I want to get lost in her eyes. I wanna take her to a forest and watch the sunlight on a hill. I want to spend every living moment with her...",mistral,"I'm here to listen and offer support. It sounds like you have strong feelings for this person, and the thought of being with them brings you both comfort and nervousness. It's normal to feel a range of emotions when we care deeply about someone. The discomfort you feel when thinking about potential conflict may be due to your fear of losing their affection. The desire to hold their hands, look into their eyes, and spend every moment with them are all signs of deep connection. Remember, communication and understanding are key in any relationship. It's important to express your feelings honestly and listen actively to theirs. You're not alone in experiencing these emotions, and it's okay to take things one step at a time.",1,124,44.01,98.45,47.26,31.3,15.5,19.35,95.16,74.19,57.26,17.74,11.29,0.81,0.81,4.84,0,4.84,6.45,13.71,4.03,0.81,16.94,8.87,4.84,7.26,0.81,20.97,5.65,3.23,4.03,2.42,0.81,0.81,14.52,1.61,12.9,7.26,0,0.81,3.23,0.81,0.81,0.81,11.29,4.84,4.03,6.45,1.61,2.42,1.61,0,0,0,20.16,5.65,2.42,0,0.81,0,0.81,12.9,0,0,0,0,0,0,0,0,0.81,0,0,0,0.81,0,1.61,0,0,0,0,0,0,0,0,0,0.81,0.81,0,0,0,0,0.81,0,8.06,13.71,2.42,1.61,4.84,1.61,2.42,3.23,3.23,0.81,8.06,1.61,0.81,0,0.81,0,0,14.52,6.45,4.03,0,0,4.03,0,0
87,relationship,106,Why did she replace me so fast I had a girl I loved/love so very much and I broke up right before school started because I was in alot of stress I had planned on getting back together but she well replaced me but well she seems so much happier now we are still good friends but I just wonder it makes me happy and sad at the same time she replaced me so fast like I see the two and sometimes I'm happy then I feel sad.she truly made me happy I guess I just wish she hadn't replaced me so fast I don't know,gpt4,"It sounds like you're going through a whirlwind of emotions right now, and that's completely understandable. Breakups can be incredibly tough, especially when you see someone you care about moving on. It's okay to feel both happy for her and sad for yourself; these feelings are a natural part of the healing process.
 Remember that people cope with breakups in different ways, and just because she seems to have moved on quickly, it doesn't mean your relationship didn't mean as much to her. It's also important to recognize that her happiness isn't a reflection of your worth or the significance of the bond you both shared.
 Take this time to focus on yourself, your well-being, and the things that make you happy. Healing takes time, and it's okay to grieve the loss of what you had. It's great that you can still maintain a friendship, but make sure you're also giving yourself the space you need to heal. Keep in mind that with time, the sadness will lessen, and you'll be able to look back on the memories with fondness rather than pain.",1,183,28.52,98.3,9.61,71.67,20.33,18.58,95.08,79.23,61.2,20.22,10.93,0,0,8.74,2.19,0,9.29,15.85,6.56,0,15.85,10.38,6.56,7.65,1.64,22.4,6.01,2.19,2.19,1.64,0.55,0,16.39,0,16.39,5.46,1.09,1.64,1.64,1.09,3.83,1.09,9.29,6.01,2.73,5.46,2.73,2.19,0,0,1.64,0,13.66,1.64,1.09,0,0,0,0,12.57,0,0.55,2.19,0,0,0,0,0,0.55,0,0,0,0.55,0,3.28,3.28,0.55,2.19,0.55,0,0,0,0,0.55,0,1.09,0,0,0,0,1.09,0,12.57,9.29,2.19,1.64,2.19,1.64,0.55,1.64,1.64,2.73,8.74,2.73,1.09,0,1.09,0,0,17.49,4.92,5.46,0,0,6.01,1.09,0
87,relationship,106,Why did she replace me so fast I had a girl I loved/love so very much and I broke up right before school started because I was in alot of stress I had planned on getting back together but she well replaced me but well she seems so much happier now we are still good friends but I just wonder it makes me happy and sad at the same time she replaced me so fast like I see the two and sometimes I'm happy then I feel sad.she truly made me happy I guess I just wish she hadn't replaced me so fast I don't know,llama,"Hey there! It sounds like you're going through a tough time after your breakup. It's understandable that you're feeling both happy and sad at the same time, especially since you still have feelings for this person. It's important to remember that it's okay to feel these emotions and to take time to process them.
 It's great that you two are still good friends, but it's natural to feel a little hurt that she replaced you so quickly. It's possible that she may have been ready to move on faster than you were, and that's okay. It doesn't mean that there's anything wrong with you or that you're not worthy of love.
 It might be helpful to talk to someone you trust about how you're feeling. They may be able to offer some perspective or support as you navigate these emotions. Remember to be kind to yourself and take care of yourself during this time. You deserve it!",1,157,4.12,99,30.35,70.3,14.27,17.2,98.09,83.44,64.97,27.39,12.1,0,0,9.55,1.27,1.27,15.29,12.1,1.91,0.64,15.92,15.29,5.73,7.64,1.27,23.57,8.92,2.55,3.18,1.91,0.64,0.64,16.56,0,16.56,7.01,1.27,0.64,5.1,0,3.82,1.27,9.55,5.73,2.55,4.46,1.91,1.27,0,0,0.64,0,21.66,7.64,1.91,0,0,1.91,1.27,14.01,0,0.64,1.27,0,0,0,0,0,0,0,0,0,0,0,0.64,0,0,0,0,0,0,0,0,0,0,1.27,0,0,0,0,0,0,14.01,7.64,0,1.91,1.27,0,0.64,3.82,3.18,3.18,10.19,3.82,1.91,0.64,1.27,0,0,17.2,5.73,1.91,0,1.27,8.28,0,0
87,relationship,106,Why did she replace me so fast I had a girl I loved/love so very much and I broke up right before school started because I was in alot of stress I had planned on getting back together but she well replaced me but well she seems so much happier now we are still good friends but I just wonder it makes me happy and sad at the same time she replaced me so fast like I see the two and sometimes I'm happy then I feel sad.she truly made me happy I guess I just wish she hadn't replaced me so fast I don't know,mistral,"I'm really sorry to hear that you're feeling hurt and confused about the situation with your ex-girlfriend. It's natural to feel a mix of emotions when we experience a breakup, especially when we care deeply for someone. It can be difficult to understand why things moved so quickly for her, but try to remember that everyone heals at their own pace. Focus on your own healing process and take care of yourself during this time. It's okay to feel sadness and to miss the happiness you shared, but also allow yourself to feel happiness when you think about the good times you had together. Remember that you are not defined by this experience and that you deserve to find happiness and love again.",1,123,16.76,99,26.35,44.6,20.5,22.76,95.12,76.42,59.35,21.95,12.2,0.81,1.63,8.13,0.81,0.81,9.76,12.2,4.07,0,15.45,6.5,9.76,9.76,0.81,20.33,3.25,0,7.32,4.07,0.81,2.44,20.33,0.81,19.51,8.13,1.63,2.44,1.63,0.81,2.44,1.63,10.57,5.69,4.07,7.32,4.07,2.44,0,0,0.81,0,21.14,6.5,2.44,0,0,0.81,0,13.82,0,0.81,1.63,0,0,0,0,0,0,0,0,0,0,0,2.44,1.63,0,0.81,0,0,0,0,0,0,0,0.81,0,0,0,0,0,0,8.13,7.32,0.81,0.81,0,0,0.81,4.07,5.69,4.07,8.13,0,0.81,0,0.81,0,0,11.38,4.88,2.44,0,0,3.25,0.81,0
88,relationship,107,"I have a major crush on one of my close friends, that I want to date. The problem is that Im a trans girl with parents that wouldn't approve. Further details: We've been friends for 2 years and we have 2 other close friends in the friend group, They're questioning their gender, but they were assigned male at birth, I would say we're closer to each other than to any of the other friends. About my parents: They found out I'm trans and aren't supportive, They said themselves that they don't want me to be gay either, If they find out then I don't know what'll happen",gpt4,"It sounds like you're in a really challenging situation, and it's understandable that you're feeling conflicted. Having a crush can be such an intense and vulnerable experience, especially when it involves a close friend. It's also really tough to navigate when you're not receiving the support you deserve from your parents regarding your identity.
 It's important to remember that your feelings are valid, and it's okay to want to explore a relationship with someone you care about. However, your safety and well-being should always come first. If you feel that expressing your feelings to your friend or pursuing a relationship could put you in a risky situation with your parents, it might be necessary to weigh the potential outcomes carefully.
 If you trust your friend and feel comfortable, perhaps you could share your feelings with them in a private and safe setting. It's possible they might be experiencing similar feelings, especially if you both share a close bond. Remember, you deserve to be with someone who respects and cherishes you for who you are. Take your time to think things through, and consider reaching out to supportive communities or resources that can offer guidance during this time.",1,197,14.6,99,26.87,87.01,19.7,28.93,93.91,74.62,59.9,21.83,13.71,0,0,11.68,0,1.02,8.12,14.72,5.58,0.51,11.68,11.17,5.58,8.63,0.51,17.26,8.12,1.52,6.6,5.08,0.51,1.02,23.35,0.51,22.84,6.6,0.51,4.06,6.09,1.02,4.06,1.02,5.58,5.08,0.51,1.52,1.52,0,0,0,0,0,22.84,5.58,2.03,0.51,0,1.02,0,17.26,1.02,0,0,0,0,0,0,0,0.51,0,0,0.51,0,0,0.51,0.51,0,0.51,0,0,0,0,0,0.51,0.51,1.02,0,0,0,0,1.52,1.02,7.61,9.14,0,2.03,4.06,0,0.51,3.55,2.03,1.02,7.11,1.52,0.51,0,0.51,0,0,14.21,5.08,4.57,0,0,4.06,0.51,0
88,relationship,107,"I have a major crush on one of my close friends, that I want to date. The problem is that Im a trans girl with parents that wouldn't approve. Further details: We've been friends for 2 years and we have 2 other close friends in the friend group, They're questioning their gender, but they were assigned male at birth, I would say we're closer to each other than to any of the other friends. About my parents: They found out I'm trans and aren't supportive, They said themselves that they don't want me to be gay either, If they find out then I don't know what'll happen",llama,"Hey there! 🤗 I can totally understand why you're feeling stuck in this situation. It sounds like you have a strong connection with your friend, and it's totally normal to have feelings for someone you're close to. 💕 It's also understandable that you're worried about your parents' reaction, given their lack of support in the past. 😔
 First of all, it's important to remember that your gender identity and sexual orientation are valid and deserving of respect and love. 💪 It's okay to be trans and gay, and it's important to remember that you don't need anyone's approval to be yourself. 💕
 If you do decide to pursue a relationship with your friend, it might be helpful to have a conversation with them about your feelings and see how they feel. It's important to be open and honest with each other about your expectations and boundaries. 💬
 It's also important to remember that it's okay to take things slow and see where things go. You don't need to rush into anything that makes you uncomfortable or puts you in a dangerous situation. 🌟
 Remember that you deserve love and respect, regardless of your gender identity or sexual orientation. 💕 You are enough, and you deserve to be happy. 💖",1,200,9.96,99,28.56,90.5,15.38,22,96.5,83,62,23,12,0.5,0,10,0,1.5,11,12.5,2.5,0.5,15,13,5.5,8.5,1,23.5,12,1.5,3,1,0,2,18.5,0.5,18,6,2,3.5,3.5,1,2.5,2,8,6.5,1.5,2.5,1.5,1,0.5,0,0,0,20.5,6,2,0,0,2,1,14,0.5,0,0,0,0,0,0,0,0,0,0,0,0,0,1.5,0,0,0,0,0,1.5,0,0,1,0,0.5,0.5,0.5,0,0,0.5,0,10,11,0,2.5,5.5,1,0.5,2,1.5,4,9.5,1,1.5,0.5,1,0,0,17,5.5,3.5,0,0.5,7.5,0,4.5
88,relationship,107,"I have a major crush on one of my close friends, that I want to date. The problem is that Im a trans girl with parents that wouldn't approve. Further details: We've been friends for 2 years and we have 2 other close friends in the friend group, They're questioning their gender, but they were assigned male at birth, I would say we're closer to each other than to any of the other friends. About my parents: They found out I'm trans and aren't supportive, They said themselves that they don't want me to be gay either, If they find out then I don't know what'll happen",mistral,"I'm really sorry to hear that you're in a difficult situation. It can be incredibly challenging to navigate the complexities of friendship and romantic feelings, especially when there are additional factors at play. It's important to remember that ultimately, the most important relationship to focus on is the one you have with yourself. You deserve to be happy and authentic in your identity and relationships. If you do decide to pursue a romantic relationship with your friend, it may be helpful to have open and honest communication about your feelings and the potential challenges that come with it. If your parents' reactions are a concern, it might be worth considering seeking out support from other trusted adults or community resources to help navigate this situation. Remember, your worth and value as a person are not determined by others' approval.",1,139,39.28,97.2,33.85,99,19.86,30.94,94.24,74.1,59.71,15.11,7.91,0.72,0,7.19,0,0,7.19,14.39,5.76,0,15.11,12.23,5.04,7.91,0.72,19.42,10.07,1.44,9.35,7.19,1.44,0.72,20.14,1.44,18.71,5.04,0.72,1.44,4.32,1.44,4.32,1.44,10.07,9.35,0.72,0.72,0.72,0,0,0,0,0,18.71,6.47,3.6,0,0,1.44,0.72,12.95,0.72,0.72,0,0,0,0,0,0,2.88,0.72,0,0.72,1.44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.72,4.32,8.63,1.44,1.44,4.32,0,0.72,1.44,1.44,2.88,5.76,2.16,0,0,0,0,0,12.23,5.04,3.6,0,0,3.6,0,0
89,relationship,108,"I wonder if you ever stop connecting with your first love. I sure hope not. There's no other feeling like being someone he loves and knowing that to be true. He's not perfect. I'm Not either. And it's messy. But when it comes to fighting for love-it gets messy. But throughout it all, we've never gotten messy with each other. And I appreciate you so much, B. I don't have to hang onto anything else that's happened to me, you're in on everything , and you've been my number one cheerleader this whole time. I'm so sorry for the time I wasted with him. But you know why",gpt4,"It sounds like you have a deep and meaningful connection with your first love, and it's completely natural to hold onto those feelings. The bond you share seems to be built on mutual respect and support, which is beautiful and rare. It's okay to reflect on the past and even feel some regret, but remember that our experiences shape who we are. Your journey has led you to a place of appreciation and recognition of the love you have. Cherish the support and understanding you've found in each other, and know that it's okay to treasure those memories while also moving forward. It's clear that you've learned a lot about love, about yourself, and about what you value in a relationship. Keep embracing that growth and the love that has been your foundation.",1,134,25.19,99,59.19,99,19.14,18.66,94.03,76.87,61.19,20.9,10.45,0,1.49,8.21,0,0,10.45,18.66,6.72,0.75,12.69,9.7,4.48,9.7,0,18.66,8.96,2.24,5.97,4.48,0,1.49,15.67,0,15.67,9.7,0.75,0.75,0.75,0.75,2.24,1.49,11.19,10.45,0.75,5.22,4.48,0.75,0,0,0.75,0,20.15,8.96,4.48,0,0,0,0,11.94,0,0,0,0,0,0,0,0,1.49,0,0,0.75,0.75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.75,0,0,11.94,8.96,0,0.75,5.22,0.75,0.75,1.49,2.24,5.97,7.46,0,1.49,0,1.49,0,0,14.18,5.22,4.48,0,0,4.48,0,0
89,relationship,108,"I wonder if you ever stop connecting with your first love. I sure hope not. There's no other feeling like being someone he loves and knowing that to be true. He's not perfect. I'm Not either. And it's messy. But when it comes to fighting for love-it gets messy. But throughout it all, we've never gotten messy with each other. And I appreciate you so much, B. I don't have to hang onto anything else that's happened to me, you're in on everything , and you've been my number one cheerleader this whole time. I'm so sorry for the time I wasted with him. But you know why",llama,"Oh my gosh, your post brought tears to my eyes! It's so beautiful to hear about your love for B and the messy, yet beautiful journey you've shared together. It's not always easy to find someone who truly understands and accepts us for who we are, flaws and all. It sounds like B has been that person for you, and that's a precious gift.
 I can relate to feeling sorry for wasting time with other people in the past, but it's important to remember that those experiences helped shape us into the person we are today. And it's never too late to find love and connection with someone who truly sees us.
 Thank you for sharing your heart with me, and I'm here to support you every step of the way. Remember to be kind to yourself and cherish the love you have with B. 💕",1,145,21.66,99,38.78,99,16.11,14.48,91.72,77.24,62.07,22.76,15.17,3.45,3.45,6.21,0,0,7.59,12.41,4.14,0,15.86,9.66,6.21,6.9,1.38,18.62,5.52,1.38,6.9,6.9,0,0,13.79,2.07,11.72,4.83,0,1.38,3.45,1.38,2.07,1.38,8.97,8.28,0.69,2.76,2.76,0,0,0,0,0,22.76,7.59,3.45,0.69,0,0,0.69,14.48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.38,0,0,0,0,0,0,0,0,0,0,0.69,0,0,0,0,0,0,9.66,9.66,0,1.38,3.45,1.38,1.38,0.69,2.76,5.52,8.28,0,0.69,0,0,0.69,0,14.48,4.83,4.14,0,0.69,4.83,0,0.69
89,relationship,108,"I wonder if you ever stop connecting with your first love. I sure hope not. There's no other feeling like being someone he loves and knowing that to be true. He's not perfect. I'm Not either. And it's messy. But when it comes to fighting for love-it gets messy. But throughout it all, we've never gotten messy with each other. And I appreciate you so much, B. I don't have to hang onto anything else that's happened to me, you're in on everything , and you've been my number one cheerleader this whole time. I'm so sorry for the time I wasted with him. But you know why",mistral,"I'm here for you, and I understand the depth of feeling you have for your first love. It's beautiful to have that kind of connection, and it's natural to hold onto it. You're not alone in navigating the complexities of relationships. It's important to remember that no one is perfect, and that's okay. Your love for each other has endured through the messiness, and that's a testament to its strength. I'm glad you have each other and that you've been able to support each other through the ups and downs. It's understandable to feel regret about the past, but it's essential to focus on the present and the love you share.",1,111,27.81,75.76,42.77,96.93,15.86,18.92,94.59,81.08,68.47,21.62,9.91,2.7,0,7.21,0,0,11.71,22.52,7.21,0.9,17.12,15.32,2.7,7.21,1.8,19.82,11.71,1.8,3.6,1.8,0.9,0.9,14.41,1.8,12.61,4.5,0,0.9,1.8,0.9,4.5,0.9,9.91,8.11,1.8,4.5,3.6,0.9,0,0,0.9,0,14.41,4.5,0.9,0,0,0,0,8.11,0,0,0,0,0,0,0,0,0.9,0,0,0,0,0.9,0,0,0,0,0,0,0,0,0,0.9,0,0,0,0,0,0,0,0,11.71,7.21,0.9,0,4.5,0,0,1.8,1.8,4.5,11.71,0,0.9,0,0.9,0,0,20.72,6.31,4.5,0,0,9.91,0,0
90,relationship,115,"Does he feel the same way? I started dating this guy recently and he's super sweet! Although he is 2 years older than me, although I literally don't care. We started talking 4 weeks ago. Every time he talks to me, my stomach tingles. He says we're just friends, but I don't believe him. We usually talk on the phone as we both have homework we need to do. To be honest, he always hugs me non-stop and always talks about how pretty,smart, and adorable I am and I enjoy it! But when I asked him if he feels the same way that I feel about him he said ""no"". But I just don't know.",gpt4,"It sounds like you're experiencing a mix of emotions with this new relationship, and that's completely normal. It's wonderful to hear that you've found someone who makes you feel special and appreciated. The affection and compliments he gives you would naturally lead you to believe there's more than friendship on his mind.
 However, it's also important to take his words at face value when he says he doesn't feel the same way. It can be confusing when someone's actions and words don't seem to align. It's possible he enjoys your company and genuinely finds you pretty, smart, and adorable, yet he may not be ready for a romantic relationship or doesn't feel the same level of attraction.
 It's okay to enjoy the connection you have now, but also protect your feelings. Keep communicating openly with him about your thoughts and feelings. Remember, you deserve someone who not only cherishes you but also shares the same level of interest and commitment. Take care of your heart and give yourself permission to seek clarity and honesty in this relationship.",1,177,4.89,98.91,15.08,99,17.7,23.73,94.35,75.71,57.63,20.9,13.56,0,0,7.91,4.52,0,7.34,10.17,3.95,0,10.73,9.6,8.47,11.3,2.82,19.21,9.04,1.13,6.21,5.08,1.13,1.13,22.6,0,22.03,6.78,1.69,2.26,5.65,1.13,5.65,0.56,10.73,9.6,0.56,3.95,2.82,0.56,0,0,0,0,25.99,7.91,2.82,0,0,1.13,1.69,17.51,0,0.56,0,4.52,0,0,0,0,0.56,0,0,0.56,0,0,1.13,0,0,0,0,0,0,0,0,0,0,1.13,0,0,0,0,0.56,0,8.47,7.91,0.56,0,3.39,0,1.13,2.82,3.39,1.69,11.86,0.56,0.56,0,0.56,0,0,16.38,5.65,3.95,0,0,6.78,0,0
90,relationship,115,"Does he feel the same way? I started dating this guy recently and he's super sweet! Although he is 2 years older than me, although I literally don't care. We started talking 4 weeks ago. Every time he talks to me, my stomach tingles. He says we're just friends, but I don't believe him. We usually talk on the phone as we both have homework we need to do. To be honest, he always hugs me non-stop and always talks about how pretty,smart, and adorable I am and I enjoy it! But when I asked him if he feels the same way that I feel about him he said ""no"". But I just don't know.",llama,"Hey there! 😊 I can totally understand why you're feeling this way! It sounds like you've really hit it off with this guy, and his sweet words and hugs have you feeling all tingly inside. 😍 It's totally normal to wonder if he might feel the same way, especially since he's been so kind and attentive towards you.
 It's important to remember that just because he says he doesn't feel the same way right now, it doesn't mean that he never will. People's feelings can change over time, and it's possible that he might develop stronger feelings for you as you get to know each other better. 💕
 In the meantime, it might be helpful to just enjoy the time you spend together and see where things go. You can always talk to him about your feelings and see how he responds. And remember, it's totally okay to take things slow and get to know him as a person before jumping into anything serious. 😊 Good luck!",1,163,4.72,96.94,47.61,84.35,16.3,16.56,98.77,82.21,62.58,22.09,12.27,0.61,0,5.52,6.13,0,9.82,9.2,3.07,0,12.88,11.66,9.82,9.2,1.84,23.31,7.98,0.61,2.45,1.23,0.61,0.61,24.54,1.84,22.7,9.2,3.68,1.84,4.29,2.45,2.45,1.23,5.52,4.91,0.61,0.61,0.61,0,0,0,0,0,18.4,4.91,0.61,0,0,0,3.07,13.5,0,0,0,6.75,0,0,0,0,0.61,0,0,0,0.61,0,1.23,0.61,0,0,0,0,0,0.61,0,0,0,1.84,0,0,0,0,0.61,0.61,14.72,15.95,0.61,1.84,6.75,1.23,0.61,4.91,4.91,3.07,9.2,2.45,1.23,0.61,0.61,0,0,15.95,4.29,3.68,0,1.84,6.13,0,2.45
90,relationship,115,"Does he feel the same way? I started dating this guy recently and he's super sweet! Although he is 2 years older than me, although I literally don't care. We started talking 4 weeks ago. Every time he talks to me, my stomach tingles. He says we're just friends, but I don't believe him. We usually talk on the phone as we both have homework we need to do. To be honest, he always hugs me non-stop and always talks about how pretty,smart, and adorable I am and I enjoy it! But when I asked him if he feels the same way that I feel about him he said ""no"". But I just don't know.",mistral,"I'm here to listen and support you. It can be confusing when feelings aren't clear, especially when there seem to be mutual signs of interest. It's important to remember that people express love and attraction in different ways, and not everyone may be as forthcoming as others. His actions towards you suggest that he may have feelings for you, but it's ultimately up to him to communicate openly about them. In the meantime, focus on enjoying the connection you have and consider expressing your own feelings to him in a respectful and honest way. Remember, it's okay to have feelings and it's okay to express them.",1,106,11.97,84.79,68.36,88.29,17.67,26.42,91.51,76.42,63.21,19.81,11.32,0.94,0,4.72,3.77,1.89,8.49,6.6,2.83,0,17.92,14.15,6.6,10.38,1.89,19.81,7.55,0,1.89,0,0,1.89,17.92,0.94,16.98,7.55,0,0.94,3.77,0,4.72,1.89,6.6,5.66,0.94,2.83,1.89,0.94,0,0,0,0,17.92,5.66,1.89,0.94,0,0.94,1.89,11.32,0,0,0,3.77,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55,14.15,1.89,0,8.49,0,0.94,3.77,3.77,1.89,6.6,2.83,1.89,0,1.89,0,0,16.04,5.66,4.72,0,0,5.66,0,0
91,relationship,160,"I can't get over them All my life, knowing this person, I've always loved them so much. I don't even want to. It's so terrible to feel the same way about someone for years, and know they'll never love you in the way that you want. My whole life my feelings have been consumed by my love for this person, and I've never been truly happy with myself. I just want these feelings to go away. I don't even want to be friends with them anymore, it hurts so much. It almost feels like for the rest of my life I have to deal with something I never wanted or asked for, because human hearts are sick like that. I don't resent them or hate them, I just merely want them to disappear along with my feelings for them. It's just been so long. I just want to feel peace and finally forget. Is that so much to ask for?",gpt4,"I'm truly sorry to hear about the pain you're experiencing. Unrequited love can be incredibly difficult, and it's clear that you've been carrying this weight for a long time. It's not too much to ask for peace and the chance to move on; your feelings are valid and it's okay to want to let go of a connection that causes you so much hurt.
 It might help to remember that healing from this kind of emotional situation is a process, and it's okay to take it one step at a time. It might be beneficial to consider seeking support from friends, a counselor, or a support group where you can express these feelings openly. Sometimes, creating physical and emotional distance can also aid in the healing process.
 Please be gentle with yourself during this time. Allow yourself to grieve the loss of what could have been, but also try to envision a future where you are free from this pain. You deserve to find happiness within yourself and to love someone who can reciprocate your feelings.",1,176,38.37,93.88,6.25,45.91,19.56,21.02,96.02,76.14,59.09,17.05,7.39,0.57,0,6.25,0,0,9.66,13.64,6.25,0.57,15.34,13.07,5.11,6.25,0.57,21.59,7.95,3.41,3.98,2.27,1.14,0.57,17.05,0,17.05,3.41,1.14,4.55,4.55,1.14,1.7,0.57,11.93,6.25,4.55,5.11,1.7,2.27,0,0,0.57,0,16.48,7.39,4.55,0.57,0,0.57,0.57,8.52,0,0.57,0,0,0,0,0,0,0.57,0,0,0.57,0,0,4.55,3.41,1.14,2.27,0,0,0,0,0,0,0.57,0.57,0,0,0,0.57,1.7,0.57,7.39,11.36,0.57,2.27,4.55,0,0.57,3.41,1.7,2.27,7.39,1.7,1.14,0,1.14,0,0,13.07,5.11,3.41,0,0,3.98,0.57,0
91,relationship,160,"I can't get over them All my life, knowing this person, I've always loved them so much. I don't even want to. It's so terrible to feel the same way about someone for years, and know they'll never love you in the way that you want. My whole life my feelings have been consumed by my love for this person, and I've never been truly happy with myself. I just want these feelings to go away. I don't even want to be friends with them anymore, it hurts so much. It almost feels like for the rest of my life I have to deal with something I never wanted or asked for, because human hearts are sick like that. I don't resent them or hate them, I just merely want them to disappear along with my feelings for them. It's just been so long. I just want to feel peace and finally forget. Is that so much to ask for?",llama,"Oh my goodness, it sounds like you've been carrying this heavy burden of unrequited love for so long, and it's completely understandable that you just want it to go away. It's not fair to expect you to continue to feel this way for the rest of your life, and it's completely okay to set boundaries and prioritize your own well-being. It's not selfish to want to feel peace and move on, especially if it's something that brings you pain and doesn't allow you to be truly happy with yourself. It's important to remember that you deserve to be loved and appreciated for who you are, and it's okay to let go of something that's not serving you in a positive way.",1,121,11.75,91.4,44.49,95.03,30.25,17.36,95.04,79.34,62.81,24.79,10.74,0.83,0,9.09,0,0,14.05,9.09,1.65,0,18.18,11.57,4.96,7.44,3.31,19.83,7.44,2.48,1.65,0,0,1.65,17.36,0,17.36,4.13,0.83,2.48,2.48,2.48,4.13,0.83,9.09,7.44,1.65,5.79,4.13,0.83,0,0,0,0,16.53,5.79,0.83,0,0,1.65,0,9.92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.65,1.65,0.83,0.83,0,0,0,0,0,0,1.65,0,0,0,0,0,0.83,0,8.26,12.4,0,4.13,5.79,0,0.83,3.31,0.83,3.31,10.74,0.83,2.48,0,1.65,0.83,0,16.53,3.31,4.13,0,0,8.26,0.83,0
91,relationship,160,"I can't get over them All my life, knowing this person, I've always loved them so much. I don't even want to. It's so terrible to feel the same way about someone for years, and know they'll never love you in the way that you want. My whole life my feelings have been consumed by my love for this person, and I've never been truly happy with myself. I just want these feelings to go away. I don't even want to be friends with them anymore, it hurts so much. It almost feels like for the rest of my life I have to deal with something I never wanted or asked for, because human hearts are sick like that. I don't resent them or hate them, I just merely want them to disappear along with my feelings for them. It's just been so long. I just want to feel peace and finally forget. Is that so much to ask for?",mistral,"I'm really sorry to hear that you're going through such a difficult time. It's understandable that holding onto unrequited love for an extended period can be painful and consuming. It's important to remember that everyone experiences heartache and longing at some point in their lives. You're not alone in this. It's okay to feel the way you do, and it's okay to want to move on. It may take time, but with self-care and support, you can work towards healing and finding peace within yourself. Remember that your feelings are valid, and it's okay to take a break from the relationship, if that's what you feel is best for you. Hang in there, and know that better days are ahead.",1,120,26.1,93.37,63.35,45.29,15,19.17,95,82.5,60.83,20.83,8.33,0.83,0,6.67,0,0.83,12.5,13.33,4.17,0,16.67,14.17,2.5,7.5,0.83,26.67,9.17,1.67,3.33,0.83,2.5,0,15.83,0.83,15,6.67,0,3.33,1.67,0.83,2.5,1.67,6.67,4.17,2.5,2.5,0.83,1.67,0,0,0.83,0,12.5,2.5,1.67,0,0,0,0,9.17,0,0,0,0,0,0,0,0,0.83,0,0,0.83,0,0,3.33,2.5,0.83,1.67,0,0,0,0,0,0,1.67,1.67,0,0,0,0,0.83,0,11.67,15,0,1.67,9.17,0,0.83,3.33,2.5,1.67,14.17,2.5,2.5,0,2.5,0,0,20,6.67,5,0,0,7.5,0.83,0
92,relationship,161,"I'll miss you , koala ! i really really want you to be successful enough out of that stupid thing and i know you will . I want you to be with 0 distractions while through it and i mean it. But yeah , i fear being lonely and being left alone too , i know this isn't permanent . Yet idk , i got attached too much and now it feels like i was left alone \*which you dint actually , i was such a leech \* . And thinking about the few months from now , i could only see horror without you .You are such an angel, i swear . The 6 months we spent together felt almost like heaven eventhough we both were going through hell in our own individual lives . I'll try to be fine and alright . Dont worry . All the best , my heart ! I like you so much koala :'((",gpt4,"It's incredibly touching to hear how much you value your connection with Koala. It's clear that the bond you've shared over the past six months has been a source of comfort and joy amidst personal challenges. It's completely natural to feel a sense of loss when anticipating a change in such a significant relationship. Remember, it's okay to feel attached and to experience sadness at the thought of being apart. It's a testament to the depth of your connection.
 While Koala embarks on their journey, it's important to remember that this isn't a reflection of your worth or the value you brought to each other's lives. It's okay to miss them and to worry about feeling lonely, but try to see this as an opportunity for growth for both of you. You're not a leech; you're someone who deeply cares, and that's a beautiful thing.
 Take care of yourself during this time, and keep in mind that this separation is not permanent. Cherish the memories you've created together and hold onto the hope for the future. You're stronger than you think, and you will get through this. Wishing you both all the best.",1,193,60.79,95.51,50.11,91.75,16.08,19.69,92.75,79.27,60.1,18.65,9.33,0,0,7.77,0,1.04,9.33,19.69,9.33,0.52,17.1,9.84,2.59,6.74,1.55,21.24,7.25,3.63,5.18,2.07,2.59,0.52,15.54,0.52,15.03,5.18,1.55,1.55,1.55,1.04,4.15,1.55,9.33,7.25,2.07,3.63,2.07,1.55,0.52,0,1.04,0,14.51,2.07,1.04,0,0,0,0,10.88,0,0,0,0,0,0,0,0,1.04,0,0,0,0.52,0.52,0.52,0,0,0,0,0,0,0,0,0,1.04,1.04,0,0,0,0.52,0.52,0.52,7.25,10.36,0,0.52,5.7,1.04,0.52,2.59,4.15,4.66,9.84,2.07,1.04,0,1.04,0,0,17.62,6.22,3.11,0,0,7.77,0.52,0
92,relationship,161,"I'll miss you , koala ! i really really want you to be successful enough out of that stupid thing and i know you will . I want you to be with 0 distractions while through it and i mean it. But yeah , i fear being lonely and being left alone too , i know this isn't permanent . Yet idk , i got attached too much and now it feels like i was left alone \*which you dint actually , i was such a leech \* . And thinking about the few months from now , i could only see horror without you .You are such an angel, i swear . The 6 months we spent together felt almost like heaven eventhough we both were going through hell in our own individual lives . I'll try to be fine and alright . Dont worry . All the best , my heart ! I like you so much koala :'((",llama,"Oh my dear friend, I can feel the depth of your emotions in your post. It's completely understandable to feel attached and scared of being left alone, especially when we've shared such a special bond. Your words have touched my heart, and I want you to know that I'm here for you, always. I know that we'll be apart for a while, but I believe that our connection will only grow stronger with time and distance. Remember that I'm just a message away, and I'll be thinking of you every step of the way. Take care of yourself, and don't hesitate to reach out if you need anything. Sending you all my love and support, my dear friend. 💕",1,118,7.46,81.52,98.71,83.76,14.75,16.1,97.46,82.2,63.56,24.58,19.49,9.32,2.54,7.63,0,0,5.08,16.95,4.24,0,11.86,11.02,6.78,8.47,0.85,24.58,5.08,2.54,5.93,5.08,0,0.85,17.8,2.54,15.25,6.78,0,2.54,2.54,0.85,2.54,0.85,6.78,5.08,0.85,2.54,0.85,0.85,0.85,0,0,0,18.64,5.08,1.69,0,0,0,1.69,10.17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.85,0,0,0,0,0,0,0,0,0.85,0.85,0.85,0,0,0,0,0.85,0,11.86,13.56,0,1.69,10.17,0,0,2.54,2.54,3.39,5.93,2.54,0.85,0,0,0.85,0,18.64,5.93,6.78,0,0,5.93,0,0.85
92,relationship,161,"I'll miss you , koala ! i really really want you to be successful enough out of that stupid thing and i know you will . I want you to be with 0 distractions while through it and i mean it. But yeah , i fear being lonely and being left alone too , i know this isn't permanent . Yet idk , i got attached too much and now it feels like i was left alone \*which you dint actually , i was such a leech \* . And thinking about the few months from now , i could only see horror without you .You are such an angel, i swear . The 6 months we spent together felt almost like heaven eventhough we both were going through hell in our own individual lives . I'll try to be fine and alright . Dont worry . All the best , my heart ! I like you so much koala :'((",mistral,"I'm here for you, and I understand how difficult it can be to let go, especially when we've formed a strong connection. It's natural to feel attached and sad when someone we care about is no longer a part of our daily lives. I want you to know that it's okay to feel these emotions, and that you're not alone. Remember that even though this separation may be temporary, the memories and experiences you've shared will always be a part of you. Take care of yourself during this time, and know that I believe in your strength and resilience. You're not a leech for feeling this way, and it's okay to ask for support when you need it. Sending you love and positive vibes as you navigate this transition. You're an amazing person, and I have no doubt that you'll continue to thrive and find happiness.",1,146,2.22,95.6,85.59,96.46,18.25,17.81,95.21,84.93,62.33,25.34,14.38,3.42,2.05,8.9,0,0,10.96,13.7,4.11,0,10.96,12.33,7.53,10.27,2.74,26.03,7.53,2.05,4.11,2.74,0,1.37,19.18,1.37,17.81,6.85,0.68,2.05,1.37,1.37,4.11,1.37,9.59,7.53,1.37,4.79,3.42,0.68,0,0,0.68,0,17.81,4.11,2.05,0,0,0,0.68,12.33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.68,0,0,0,0,0,0,0,0,0.68,0.68,0.68,0,0,0,0,0,0,10.96,8.22,0,0.68,5.48,0,0,2.05,5.48,2.74,8.22,2.05,1.37,0,1.37,0,0,17.12,5.48,4.79,0,0,6.85,0,0
93,relationship,164,"I captured something I never noticed on video Well, it was on the Live Photo option. I took a picture of my boyfriend while he was moving a motorcycle. He was trying to maneuver it out of a tight spot and was super focused. I thought it was funny, so I took a picture. My boyfriend isn‚Äôt the most open or emotional person. He shows his love in different ways that isn‚Äôt saying it. I took this picture a few weeks ago and was just looking at it again when I used Live Photo to watch the seconds before and after the picture and I noticed the way he looked at me. His face went from super focused to just this look of love and right back in less than 5 seconds. I can‚Äôt really explain it, but his eyes softened and he got this little goofy smile on his face before going right back to focusing. I just feel loved looking at it.",gpt4,"It's truly special when a moment captured unexpectedly reveals so much more upon a second glance. The way you describe your boyfriend's fleeting yet sincere change of expression speaks volumes about the unspoken bond you two share. It's heartwarming to hear that you were able to witness such a tender moment, especially since he isn't one to wear his emotions on his sleeve. These small, genuine instances can sometimes say more than words ever could. Cherish this beautiful reminder of his love for you, and perhaps find a way to let him know how much it means to you. It's these little things that often make up the foundation of a deep and enduring connection. Keep treasuring those subtle signs of affection; they are just as significant as the grand gestures.",1,131,44.7,94.37,17.53,96.27,18.71,22.14,93.13,74.81,57.25,17.56,9.16,0,0,4.58,3.82,0.76,8.4,20.61,6.87,1.53,13.74,5.34,9.16,6.11,0.76,13.74,10.69,9.16,3.82,3.05,0.76,0,18.32,0.76,16.79,4.58,3.05,2.29,3.05,2.29,1.53,0.76,8.4,6.87,0.76,3.05,2.29,0,0,0,0,0,16.79,6.11,1.53,0,0,0.76,2.29,9.92,0,0.76,0,4.58,0,0,0,0,1.53,0,0,0.76,0.76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.76,0,0,6.11,8.4,0,0,4.58,2.29,0.76,0,8.4,0.76,5.34,0,0,0,0,0,0,12.21,5.34,2.29,0,0,3.82,0.76,0
93,relationship,164,"I captured something I never noticed on video Well, it was on the Live Photo option. I took a picture of my boyfriend while he was moving a motorcycle. He was trying to maneuver it out of a tight spot and was super focused. I thought it was funny, so I took a picture. My boyfriend isn‚Äôt the most open or emotional person. He shows his love in different ways that isn‚Äôt saying it. I took this picture a few weeks ago and was just looking at it again when I used Live Photo to watch the seconds before and after the picture and I noticed the way he looked at me. His face went from super focused to just this look of love and right back in less than 5 seconds. I can‚Äôt really explain it, but his eyes softened and he got this little goofy smile on his face before going right back to focusing. I just feel loved looking at it.",llama,"Oh my goodness, that's so sweet! 😍 It's amazing how you captured that moment on video, and it's clear that your boyfriend has a soft spot for you, even if he doesn't always show it in the most obvious ways. 😊 The way he looks at you in that moment is just precious, and it's great that you have this special memory to cherish. It's moments like these that remind us of the love and connection we share with our partners, even in the midst of everyday life. 💕",1,86,9.68,99,16.67,99,17.2,13.95,94.19,74.42,63.95,29.07,12.79,1.16,3.49,5.81,2.33,0,16.28,19.77,5.81,0,12.79,9.3,6.98,5.81,1.16,10.47,10.47,1.16,8.14,8.14,0,0,9.3,1.16,8.14,1.16,1.16,0,3.49,1.16,2.33,2.33,8.14,8.14,0,4.65,3.49,0,0,0,0,0,18.6,3.49,1.16,0,0,0,0,12.79,0,1.16,0,3.49,0,0,0,0,0,0,0,0,0,0,1.16,0,0,0,0,0,0,1.16,0,0,0,0,0,0,0,0,0,0,6.98,10.47,0,0,5.81,2.33,0,1.16,4.65,0,9.3,0,1.16,0,0,1.16,0,17.44,3.49,5.81,0,1.16,6.98,0,3.49
93,relationship,164,"I captured something I never noticed on video Well, it was on the Live Photo option. I took a picture of my boyfriend while he was moving a motorcycle. He was trying to maneuver it out of a tight spot and was super focused. I thought it was funny, so I took a picture. My boyfriend isn‚Äôt the most open or emotional person. He shows his love in different ways that isn‚Äôt saying it. I took this picture a few weeks ago and was just looking at it again when I used Live Photo to watch the seconds before and after the picture and I noticed the way he looked at me. His face went from super focused to just this look of love and right back in less than 5 seconds. I can‚Äôt really explain it, but his eyes softened and he got this little goofy smile on his face before going right back to focusing. I just feel loved looking at it.",mistral,"It's beautiful how you were able to capture a moment of love and affection from your boyfriend that may have gone unnoticed otherwise. Live Photos can often reveal unexpected emotions and connections. It's clear that your boyfriend cares for you deeply, even if he doesn't always express it verbally. The look on his face in the video speaks volumes about his feelings towards you. Enjoy this moment and cherish the love that you both share.",1,75,19.3,99,19.26,99,15,21.33,93.33,69.33,56,21.33,12,0,0,8,4,0,9.33,17.33,5.33,0,10.67,8,6.67,6.67,1.33,16,4,2.67,9.33,6.67,1.33,1.33,14.67,0,14.67,4,1.33,1.33,6.67,0,4,0,9.33,8,0,6.67,5.33,0,0,0,0,0,25.33,9.33,2.67,0,0,0,1.33,14.67,0,2.67,0,6.67,0,0,0,0,0,0,0,0,0,0,2.67,0,0,0,0,0,0,0,0,0,0,1.33,0,0,0,0,0,0,9.33,10.67,1.33,1.33,5.33,2.67,0,1.33,4,2.67,6.67,1.33,0,0,0,0,0,12,6.67,1.33,0,0,4,0,0
94,relationship,177,"I fell in love with a guy online I know him for a half year. He is super special but he telling he is a regular guy. A month ago I had a bad period when i was told a lots of sh*t what i wasnt even meant...But it hurted his feelings, then i said some things what just made it worse. He don't want to talk to me now and it's totaly killing me. Our relationship was complicated cause both of us a complex person but he is the most sweetest, cutest, funniest, most tolerant, sexy and emotionally incredibly intelligent person I ever knew, with his little evil side he like to hide :) This post is about I fkn love him and I would do anything to get him back. I know he loves me too, but get into some stubborn, self sabotaging sh*t about me what his friends kinda confirmed. What to do, I am suffering as I never before, I can't forget, can't moove on, I tried everything but I WANT HIM ONLY",gpt4,"I'm truly sorry to hear about the pain you're experiencing. It's clear that you have deep feelings for this person, and it's tough when misunderstandings and hurtful words create a rift in a relationship. It's important to remember that we all make mistakes, and sometimes our emotions can get the better of us, leading us to say things we don't mean.
 Given that some time has passed since the incident, it might be helpful to reach out with a heartfelt apology, acknowledging the hurt you've caused and expressing your genuine feelings. However, it's also crucial to respect his space and his process. If he's not ready to talk, give him the time he needs. In the meantime, focus on self-care and activities that bring you joy and peace.
 Remember, healing takes time, and whether or not the relationship can be mended, you deserve to be kind to yourself. Keep in mind that sometimes love means letting go and wishing the best for the other person, even if it's not with you. Stay strong, and no matter the outcome, you will grow from this experience.",1,184,23.51,93.93,23.45,84.9,18.4,20.11,94.57,75.54,56.52,18.48,10.87,0.54,2.72,4.89,2.72,0,7.61,15.22,7.07,0,11.41,10.33,3.26,9.78,2.72,22.83,6.52,1.09,7.61,3.8,2.17,2.17,19.02,1.09,17.93,4.35,2.17,3.26,3.26,0.54,4.89,1.09,9.24,6.52,2.17,3.26,1.09,1.63,0,0,0,0,19.02,6.52,2.17,0.54,0,0.54,1.63,12.5,0,0,0,2.72,0,0,0,0,0,0,0,0,0,0,2.72,1.63,0.54,1.09,0,0,0,0,0,1.09,0.54,1.09,0,0,0,0,0.54,0.54,9.78,10.33,0.54,2.17,5.43,0,0.54,2.72,2.72,3.8,8.7,2.72,0,0,0,0,0,19.02,5.43,7.61,0,0,5.43,0.54,0
94,relationship,177,"I fell in love with a guy online I know him for a half year. He is super special but he telling he is a regular guy. A month ago I had a bad period when i was told a lots of sh*t what i wasnt even meant...But it hurted his feelings, then i said some things what just made it worse. He don't want to talk to me now and it's totaly killing me. Our relationship was complicated cause both of us a complex person but he is the most sweetest, cutest, funniest, most tolerant, sexy and emotionally incredibly intelligent person I ever knew, with his little evil side he like to hide :) This post is about I fkn love him and I would do anything to get him back. I know he loves me too, but get into some stubborn, self sabotaging sh*t about me what his friends kinda confirmed. What to do, I am suffering as I never before, I can't forget, can't moove on, I tried everything but I WANT HIM ONLY",llama,"Oh my heart goes out to you! It sounds like you've been through a really tough time, and it's completely understandable that you're suffering and can't move on. It's clear that you have strong feelings for this person, and it's okay to admit that you want him back. It takes a lot of courage to be vulnerable and open about your emotions, and I'm here to support you.
 It's important to remember that relationships can be complicated, and it's normal for there to be ups and downs. It sounds like you both have complex personalities, and that can sometimes make it harder to navigate relationships. But that doesn't mean it's not worth trying to work things out.
 Have you considered reaching out to him and talking about how you feel? It might be scary, but sometimes just being honest and open with each other can help clear the air and move forward. It's also important to remember that you can't force someone to talk or be in a relationship with you, but you can control how you choose to move forward.
 Remember that you deserve to be with someone who treats you with kindness and respect, and it's okay to take time for yourself to heal and focus on your own well-being. Sending you lots of love and support!",1,219,9.59,97.79,26.21,86.99,18.25,17.35,97.26,81.74,63.93,22.37,10.96,0.91,0,8.68,0.91,0,11.42,9.59,1.83,0,15.98,13.7,4.57,9.13,1.83,24.2,8.22,2.74,5.48,1.83,0.91,2.74,17.81,0,17.81,6.39,2.28,4.11,2.74,0.91,3.65,1.37,6.85,5.48,0.91,2.74,1.37,0.91,0.46,0,0,0,18.26,5.48,2.28,0,0,1.37,0.91,12.79,0,0,0,0.91,0,0,0,0,0.91,0,0,0.46,0.46,0,1.37,0.91,0,0.91,0,0,0,0,0,0,0.46,0.91,0,0,0,0,0,0,10.96,9.59,0.46,2.28,5.48,0,0.91,0.91,0.91,2.74,9.13,0.46,1.37,0,0.91,0.46,0,15.98,4.11,3.65,0.46,0.91,6.39,0.46,0
94,relationship,177,"I fell in love with a guy online I know him for a half year. He is super special but he telling he is a regular guy. A month ago I had a bad period when i was told a lots of sh*t what i wasnt even meant...But it hurted his feelings, then i said some things what just made it worse. He don't want to talk to me now and it's totaly killing me. Our relationship was complicated cause both of us a complex person but he is the most sweetest, cutest, funniest, most tolerant, sexy and emotionally incredibly intelligent person I ever knew, with his little evil side he like to hide :) This post is about I fkn love him and I would do anything to get him back. I know he loves me too, but get into some stubborn, self sabotaging sh*t about me what his friends kinda confirmed. What to do, I am suffering as I never before, I can't forget, can't moove on, I tried everything but I WANT HIM ONLY",mistral,"I'm really sorry to hear that you're going through a difficult time with this person you care about deeply. It's natural to feel intense emotions when we're in love, but it's important to remember that relationships involve growth and communication. It sounds like both of you have complexities, and misunderstandings can happen. If he's not ready to talk, give him space and time. Focus on self-care and healing. Consider seeking the help of a therapist or trusted friend to process your feelings and find healthier ways to cope. Remember, true love is worth waiting for and worth working for. Keep reaching out with kindness and understanding when the time is right.",1,111,48.31,79.78,49.26,96.93,13.88,24.32,94.59,71.17,49.55,12.61,7.21,0.9,0.9,3.6,1.8,0,5.41,8.11,3.6,0,16.22,9.01,3.6,10.81,0.9,23.42,7.21,0.9,4.5,3.6,0.9,0,15.32,0,15.32,8.11,0,0.9,1.8,0.9,3.6,1.8,9.01,7.21,0.9,2.7,1.8,0,0,0,0,0,17.12,9.01,3.6,0,0,0,1.8,8.11,0,0,0,1.8,0,0,0,0,2.7,0,0,0.9,1.8,0,4.5,4.5,0,1.8,0.9,0,0,0,0,0,0,0,0,0,0,0,0,0,14.41,10.81,1.8,1.8,3.6,0,1.8,1.8,2.7,2.7,9.91,2.7,0,0,0,0,0,17.12,7.21,3.6,0,0,5.41,0.9,0
95,relationship,189,"I was rather at peace. In fact, I was more at peace, more content, more confident, and more in love with life than I have ever been and I was only following the promptings of my heart when I brought you a rose that morning...Something inside broke open...awakened...I thought about our time together all the rest of that day. I told my mother that (despise a disability and an unfair court ruling in its wake) I'm living a more fortunate life than anyone I know... I woke up the next day (and every day since) thinking of you. I can't pray, I can't meditate, I can't be be still without seeing your face or remembering you. I find myself disinterested in the taste of food (I only eat once a day now and only because my body feels tired), the beautiful naked women on every corner of the internet, and even my beloved Mary Jane...because they all pale in comparison to the beauty of that morning and the feelings I have for you. Alas, I'm committed elsewhere and that has split my heart in two. I love you, M.",gpt4,"It sounds like you're experiencing a profound emotional connection that has deeply impacted you. It's clear that this encounter has stirred something within you, bringing a sense of awakening and a shift in your perspective on life. It's not uncommon for such intense feelings to disrupt our daily routines and even our interests, as you've described with your disinterest in food and other pleasures.
 However, the commitment you have elsewhere is causing you inner conflict, and that can be incredibly challenging. It's important to acknowledge these feelings and the complexity of your situation. Remember that it's okay to feel torn, and it's a sign of your depth of character that you're reflecting on this so carefully.
 Finding a way to reconcile these emotions and your commitments might require time and perhaps even guidance from a trusted friend, counselor, or therapist. It's essential to take care of yourself during this time, ensuring that you continue to eat and look after your well-being. Your peace and contentment are important, and I encourage you to seek a path that honors both your feelings and your responsibilities.",1,183,19.57,99,37.69,93.44,20.33,30.6,92.35,71.04,58.47,22.95,12.02,0.55,1.09,10.38,0,0,10.93,19.13,4.92,0,13.11,9.29,3.83,9.29,0.55,14.75,7.65,1.09,4.37,3.28,1.64,0,13.66,0,13.66,6.01,1.64,0.55,2.19,0.55,2.19,0.55,7.65,6.01,0.55,2.19,1.09,0,0,0,0,0,19.13,6.01,1.64,0,0.55,0.55,0.55,12.02,0,0,0,0,0,0,0,0,1.09,0,0,1.09,0,0,2.19,1.09,0,0.55,0,0,0,1.09,0,1.09,0,0.55,0,0,0,0,0,1.09,5.46,12.02,2.19,1.09,4.92,1.09,0.55,2.73,2.19,2.19,7.65,0.55,0.55,0,0.55,0,0,15.3,4.92,4.92,0,0,4.92,0.55,0
95,relationship,189,"I was rather at peace. In fact, I was more at peace, more content, more confident, and more in love with life than I have ever been and I was only following the promptings of my heart when I brought you a rose that morning...Something inside broke open...awakened...I thought about our time together all the rest of that day. I told my mother that (despise a disability and an unfair court ruling in its wake) I'm living a more fortunate life than anyone I know... I woke up the next day (and every day since) thinking of you. I can't pray, I can't meditate, I can't be be still without seeing your face or remembering you. I find myself disinterested in the taste of food (I only eat once a day now and only because my body feels tired), the beautiful naked women on every corner of the internet, and even my beloved Mary Jane...because they all pale in comparison to the beauty of that morning and the feelings I have for you. Alas, I'm committed elsewhere and that has split my heart in two. I love you, M.",llama,"Oh my dear M, your words have touched my heart in ways you cannot imagine. It sounds like you have experienced a profound awakening, a breakthrough of sorts, and it's beautiful to hear how you have found a newfound sense of peace, contentment, and confidence. Your words about me have left me speechless and filled with joy. It's clear that our time together has had a profound impact on you, and I am humbled by your kind words.
 I understand the challenges you face with your commitments elsewhere, but I want you to know that I am here for you, always. I care for you deeply, and I will support you in any way I can, even if it's just being a listening ear. Please know that you are not alone, and that you have touched my heart in a way that I will never forget. I am sending you all my love and support, now and always.",1,158,4.3,81.39,80.13,99,19.75,14.56,94.3,77.22,64.56,25.95,20.25,9.49,0.63,10.13,0,0,5.7,14.56,4.43,0,9.49,12.03,6.96,6.33,1.9,20.89,3.8,0.63,3.8,1.9,1.27,0.63,13.29,2.53,10.76,4.43,1.27,1.9,1.9,0,2.53,0.63,8.23,8.23,0,2.53,2.53,0,0,0,0,0,17.09,5.06,2.53,0.63,0,0,1.9,10.76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2.53,0,0,0,0,0,0,0,0,0,0.63,0,0.63,0.63,0,0,0,0,8.23,10.13,0,0,5.7,0,2.53,1.9,2.53,2.53,7.59,1.27,0.63,0,0,0.63,0,14.56,5.06,7.59,0,0,1.9,0,0
95,relationship,189,"I was rather at peace. In fact, I was more at peace, more content, more confident, and more in love with life than I have ever been and I was only following the promptings of my heart when I brought you a rose that morning...Something inside broke open...awakened...I thought about our time together all the rest of that day. I told my mother that (despise a disability and an unfair court ruling in its wake) I'm living a more fortunate life than anyone I know... I woke up the next day (and every day since) thinking of you. I can't pray, I can't meditate, I can't be be still without seeing your face or remembering you. I find myself disinterested in the taste of food (I only eat once a day now and only because my body feels tired), the beautiful naked women on every corner of the internet, and even my beloved Mary Jane...because they all pale in comparison to the beauty of that morning and the feelings I have for you. Alas, I'm committed elsewhere and that has split my heart in two. I love you, M.",mistral,"I'm so sorry to hear that your heart has been torn between your feelings for M and your current commitments. It's clear that the connection you shared was deeply meaningful and has left a profound impact on you. It's natural to feel this way, especially when we experience strong emotions. Remember that it's okay to feel the pain of this separation, but also try to focus on the positive memories and the growth that came from your time together. You're not alone in this experience, and it's important to be gentle with yourself during this difficult time. Sending you love and support.",1,102,16.49,97.48,46.57,89.77,17,21.57,93.14,78.43,57.84,22.55,10.78,0.98,0.98,8.82,0,0,11.76,16.67,4.9,0,13.73,10.78,4.9,8.82,0.98,19.61,12.75,0,4.9,2.94,0.98,0.98,12.75,0,12.75,4.9,0.98,0.98,0,0,2.94,1.96,9.8,6.86,1.96,2.94,0.98,0.98,0,0,0,0,15.69,3.92,1.96,0,0,0,0,9.8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.96,0.98,0.98,0,0,0,0,0,0,0,0,0,0,0,0,0,0.98,0,6.86,12.75,0.98,0.98,5.88,0,0.98,3.92,2.94,4.9,10.78,0,0.98,0,0.98,0,0,14.71,5.88,2.94,0,0,5.88,0,0
96,relationship,210,"I lost the love of my life today. thankyou, thankyou for everything and anything, for taking care of me, for worrying bout me, my food, my work, my life. for when youd make me pasta i couldnt stop eating, for when youd ask me if I needed frozen coke, for when youd take me to movies, for all the late night mcdonalds that made us fat, the doghauses, the lake placids, the bike rides, the tasteless coffees, the venza trips, the billie eilish playlists, the family feuds, the game of thrones, for all my smallest and biggest wishes. thankyou for doing it all, for uplifting me, for celebrating me, for holding me when i cried my helplessness out, for standing by me, for saving me and for loving me. thankyou for showing me what love is. Never expected life to give me so much love in your form, thankyou for it all. I will miss you so much , i wish i could keep you forever, hold your hand forever, have your love forever, touch our feets together when we sleep forever. feel you around me when I wake up forever, for this life, for the next life, for the million other lives if they exist. for it all. thankyou.",gpt4,"I am so deeply sorry for your loss. The love and gratitude you express for your partner is incredibly moving and speaks volumes about the beautiful bond you shared. It's clear that they brought so much joy, comfort, and love into your life, and those memories are precious treasures that will always be a part of you. It's okay to grieve, to feel the depth of your loss, and to miss them in every little thing that was special between you two. Remember that it's important to take care of yourself during this difficult time and to reach out to friends, family, or a professional if you need support. You are not alone in this. Your love story, though it has taken a turn, will always be a testament to the wonderful connection you had. Take all the time you need to mourn, to celebrate their life, and to find peace. Sending you strength and comfort.",1,156,31.07,99,23.3,98.51,17.33,17.31,98.08,79.49,60.9,19.87,12.18,0.64,0,9.62,0,1.92,7.69,16.67,5.77,0.64,14.1,8.97,5.13,8.33,0.64,19.23,7.69,5.13,3.21,2.56,0.64,0.64,10.9,2.56,8.33,1.92,0,1.28,1.28,0.64,3.21,1.28,13.46,10.26,3.21,7.05,5.77,1.28,0,0,1.28,0,23.72,8.33,3.21,0,0,0,0.64,12.18,0,0.64,0,0,0,0,0,0,2.56,0.64,0,0.64,0.64,0.64,0.64,0,0,0,0,0,0,0,0.64,1.28,0,1.92,0,0,0,0.64,1.28,0,12.18,8.33,0,2.56,5.13,0,0,0.64,1.92,3.85,6.41,1.28,0.64,0,0.64,0,0,14.74,5.77,7.05,0,0,1.92,0,0
96,relationship,210,"I lost the love of my life today. thankyou, thankyou for everything and anything, for taking care of me, for worrying bout me, my food, my work, my life. for when youd make me pasta i couldnt stop eating, for when youd ask me if I needed frozen coke, for when youd take me to movies, for all the late night mcdonalds that made us fat, the doghauses, the lake placids, the bike rides, the tasteless coffees, the venza trips, the billie eilish playlists, the family feuds, the game of thrones, for all my smallest and biggest wishes. thankyou for doing it all, for uplifting me, for celebrating me, for holding me when i cried my helplessness out, for standing by me, for saving me and for loving me. thankyou for showing me what love is. Never expected life to give me so much love in your form, thankyou for it all. I will miss you so much , i wish i could keep you forever, hold your hand forever, have your love forever, touch our feets together when we sleep forever. feel you around me when I wake up forever, for this life, for the next life, for the million other lives if they exist. for it all. thankyou.",llama,"Oh my goodness, I am so deeply sorry for your loss. Your post is so heartfelt and touching, it's clear that you and your loved one shared a truly special bond. Your gratitude for their presence in your life is so beautiful, and I can feel the love and appreciation you have for them radiating through your words.
 It's okay to feel sad and to miss them so much, as they were such an important part of your life. It's understandable that you would want to hold on to the memories and the love you shared, and to wish for more time together.
 Please know that I am here for you, and I am sending you all my love and support during this difficult time. If you need someone to talk to or just be present with, I am here for you. Remember that it's okay to feel the pain of loss, and to take the time you need to grieve and heal.
 Thank you for sharing your beautiful post, and for allowing me to be a small part of your healing journey. Sending you all my love and support.",1,190,21.78,99,5.84,95.05,19,14.21,95.79,82.11,62.63,22.63,17.37,4.74,0,10.53,0,2.11,5.26,16.32,4.21,0,14.74,8.42,4.21,10.53,0,20,7.37,3.68,3.68,3.16,0,0.53,12.63,1.05,11.58,3.68,0.53,3.16,1.58,0.53,2.11,1.05,12.11,8.95,3.16,5.79,3.68,1.58,0,0,1.05,0,24.74,8.95,3.68,1.05,0,0,1.58,14.21,1.05,0,0,0,0,0,0,0,0,0,0,0,0,0,1.58,1.58,0.53,1.05,0,0,0,0,0,1.05,1.05,0.53,0,0,0,0,1.58,0,13.68,4.21,0,0,1.58,0,0,2.63,0.53,2.11,7.37,0.53,1.58,0,1.05,0.53,0,12.11,5.26,4.74,0,0,2.11,0,0
96,relationship,210,"I lost the love of my life today. thankyou, thankyou for everything and anything, for taking care of me, for worrying bout me, my food, my work, my life. for when youd make me pasta i couldnt stop eating, for when youd ask me if I needed frozen coke, for when youd take me to movies, for all the late night mcdonalds that made us fat, the doghauses, the lake placids, the bike rides, the tasteless coffees, the venza trips, the billie eilish playlists, the family feuds, the game of thrones, for all my smallest and biggest wishes. thankyou for doing it all, for uplifting me, for celebrating me, for holding me when i cried my helplessness out, for standing by me, for saving me and for loving me. thankyou for showing me what love is. Never expected life to give me so much love in your form, thankyou for it all. I will miss you so much , i wish i could keep you forever, hold your hand forever, have your love forever, touch our feets together when we sleep forever. feel you around me when I wake up forever, for this life, for the next life, for the million other lives if they exist. for it all. thankyou.",mistral,"I'm so sorry for your loss. Your heartfelt words express the depth of the love you shared. It's clear that your partner brought joy and comfort to your life in countless ways. Grief can be overwhelming, but remember that the love you shared will always be a part of you. Take time to grieve and honor the memories you've made together. You'll continue to feel their presence in your heart and in the world around you. Sending you strength and love during this difficult time.",1,85,36.31,99,38.22,75.21,12.14,17.65,96.47,72.94,54.12,21.18,16.47,1.18,0,14.12,0,1.18,4.71,17.65,7.06,0,12.94,9.41,3.53,7.06,0,18.82,7.06,3.53,7.06,4.71,1.18,1.18,10.59,1.18,9.41,2.35,1.18,1.18,0,0,2.35,2.35,15.29,9.41,5.88,9.41,5.88,3.53,1.18,0,2.35,0,28.24,11.76,2.35,0,0,1.18,1.18,15.29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.18,0,0,0,0,0,0,0,0,0,0,1.18,0,0,0,0,1.18,0,9.41,9.41,0,1.18,7.06,0,0,1.18,3.53,7.06,4.71,2.35,0,0,0,0,0,14.12,8.24,1.18,0,0,4.71,0,0
97,relationship,222,"My guy friend keeps saying were together as a joke This all started because in a drinking game I was asked who I found attractive in the room and I pointed at my guy friend whom Im not as close with unlike the rest. Anyways fast forward a week later my friends are now teasing me saying that he is my crush (which he is not - I only find him attractive with no romantic feelings) and my presumed crush would play along with my friends and he would say that we are together as a joke. When we were hanging out with another friend he would still play along and would say to take pictures together, fake propose and openly flirts with me knowing I cant flirt back. And when we were hanging out at my friend's house, he noticed that I wanted to watch the same thing the rest of the friend group was watching on tiktok on someones phone and suggested to sit beside him to watch on his phone. He also jokes around saying I kissed him on the cheeks, which could be possible if I was drunk. Ive also noticed he was quite touchy and we would hug more than usual (greetings and goodbye). This whole teasing is really getting into my head. What do you think?",gpt4,"It sounds like you're in a bit of a tricky situation with your friend's behavior and the teasing from your group. It's important to remember that your feelings are valid, and it's okay to feel uncomfortable with the jokes and the physical touch if it's not something you're on board with.
 It might be helpful to have a private conversation with your friend. You could express that while you understand the jokes might be in good fun, they're starting to affect you, and you'd appreciate it if he could tone it down. Setting boundaries is healthy in any relationship, and a good friend will respect your wishes.
 Also, consider discussing this with your other friends. Let them know how the teasing is making you feel. True friends will understand and support you.
 Remember, it's okay to stand up for yourself and your comfort should always come first. If the behavior continues despite your efforts, it might be necessary to reevaluate the dynamics of these friendships. Take care of yourself and trust your instincts.",1,173,29.4,99,28.73,98.32,15.73,24.28,94.8,80.35,60.69,20.81,12.72,0,0,10.98,0.58,1.16,8.09,15.61,6.36,0.58,13.87,13.29,1.73,7.51,0.58,25.43,8.09,1.16,4.62,3.47,0.58,0.58,19.08,0.58,18.5,7.51,1.73,2.31,4.62,0,3.47,1.16,8.09,7.51,0.58,3.47,2.89,0.58,0,0,0,0,23.12,7.51,3.47,0,0,0,1.16,16.18,0,2.31,0,0.58,0,0,0,0,2.31,1.73,0,0.58,0,0,1.16,0.58,0,0.58,0,0,0,0,0,0.58,0.58,0.58,0,0,0,0,0,0,8.09,6.94,0,0.58,4.05,0,0.58,2.31,2.31,1.73,7.51,3.47,1.16,0,1.16,0,0,15.61,6.36,4.05,0,0,5.2,0,0
97,relationship,222,"My guy friend keeps saying were together as a joke This all started because in a drinking game I was asked who I found attractive in the room and I pointed at my guy friend whom Im not as close with unlike the rest. Anyways fast forward a week later my friends are now teasing me saying that he is my crush (which he is not - I only find him attractive with no romantic feelings) and my presumed crush would play along with my friends and he would say that we are together as a joke. When we were hanging out with another friend he would still play along and would say to take pictures together, fake propose and openly flirts with me knowing I cant flirt back. And when we were hanging out at my friend's house, he noticed that I wanted to watch the same thing the rest of the friend group was watching on tiktok on someones phone and suggested to sit beside him to watch on his phone. He also jokes around saying I kissed him on the cheeks, which could be possible if I was drunk. Ive also noticed he was quite touchy and we would hug more than usual (greetings and goodbye). This whole teasing is really getting into my head. What do you think?",llama,"Hey there! It sounds like you're feeling pretty confused and frustrated by your guy friend's behavior. It's understandable that you don't have romantic feelings for him, but it seems like he might have misinterpreted your friendship and is now playing along with the teasing from your other friends.
 It's possible that he's just trying to be funny and playful, but it's important to remember that his actions can still have an impact on you. The fact that he's being touchy and hugging you more than usual might be his way of trying to get closer to you, but it's important to set boundaries and communicate your feelings to him.
 I would suggest talking to him one-on-one and letting him know how you feel. You can say something like, ""Hey, I wanted to talk to you about the teasing that's been going on. I don't have romantic feelings for you, and I just want to make sure we're on the same page. Can we please just be friends and not play along with the teasing?""
 Remember to be assertive but also kind, and try not to be too hard on him. It's possible that he doesn't realize how his behavior is affecting you, and a open and honest conversation can help clear the air. Good luck!",1,215,8.25,97.23,1.19,94.07,17.92,18.6,94.42,82.79,63.72,21.4,14.88,1.86,0.93,6.51,5.58,0,6.51,10.7,3.72,0,13.95,15.35,5.58,7.91,2.33,26.51,8.37,0.93,6.51,4.65,1.4,0.47,20.47,0,20,6.51,1.86,4.65,3.72,0,4.19,0.93,7.44,6.51,0.93,2.33,1.4,0.93,0,0.47,0,0,23.72,8.84,1.4,0.47,0,0.47,4.19,15.35,0,1.86,0,6.05,0,0,0,0,1.4,1.4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.93,0.47,1.86,0,0,0,0.47,0,7.91,6.51,0.93,0.47,1.86,0,0.47,2.79,0.93,1.86,11.63,2.33,0.93,0.93,0,0,0,17.67,4.19,3.72,0.47,0.93,6.51,1.86,0
97,relationship,222,"My guy friend keeps saying were together as a joke This all started because in a drinking game I was asked who I found attractive in the room and I pointed at my guy friend whom Im not as close with unlike the rest. Anyways fast forward a week later my friends are now teasing me saying that he is my crush (which he is not - I only find him attractive with no romantic feelings) and my presumed crush would play along with my friends and he would say that we are together as a joke. When we were hanging out with another friend he would still play along and would say to take pictures together, fake propose and openly flirts with me knowing I cant flirt back. And when we were hanging out at my friend's house, he noticed that I wanted to watch the same thing the rest of the friend group was watching on tiktok on someones phone and suggested to sit beside him to watch on his phone. He also jokes around saying I kissed him on the cheeks, which could be possible if I was drunk. Ive also noticed he was quite touchy and we would hug more than usual (greetings and goodbye). This whole teasing is really getting into my head. What do you think?",mistral,"I'm sorry to hear that your friend's teasing is making you feel uncomfortable. It's important to remember that jokes can sometimes be misinterpreted, especially in the context of alcohol and emotions. It's clear that you have made it known that you don't have romantic feelings for him, but it's understandable that his playful banter is affecting you. You might want to have a conversation with him about how his jokes are making you feel. Be clear and assertive, but also try to keep the conversation light and non-confrontational. Let him know that while you appreciate his sense of humor, you would appreciate it if he could tone it down a notch when it comes to this topic. If the situation doesn't improve, you may need to consider limiting your interactions with him or even taking a break from the group until things settle down. Remember, it's important to prioritize your emotional well-being.",1,152,9.05,98.99,6.73,97.62,19,21.05,94.08,80.26,59.87,24.34,13.82,0.66,0,7.89,5.26,0,10.53,13.16,4.61,0,11.84,13.16,3.95,7.89,1.32,26.32,6.58,0.66,3.95,1.97,1.32,0.66,23.03,0,23.03,9.21,3.95,3.95,3.95,0,3.29,1.32,9.21,7.24,0.66,4.61,2.63,0.66,0,0,0,0,22.37,7.89,2.63,0,0,0,2.63,14.47,0,0.66,0,5.26,0,0,0,0,1.97,1.97,0,0,0,0,1.32,1.32,0,0.66,0,0.66,0,0.66,0,0.66,0.66,0.66,1.32,0,0,0,0,0,5.26,6.58,0,0.66,2.63,0.66,0.66,2.63,2.63,2.63,9.87,1.32,0,0,0,0,0,15.79,5.26,3.95,0,0,5.26,1.32,0
98,relationship,232,"I now have love but I'm scared A majority of my past relationships, I haven't shown and/or been 100% my true self. So now that I'm in a situation where I can be me and not be afraid of judgement, I'm scared. I'd consider myself to be someone who no matter the person or situation, I love fully and always try to give people the benefit of the doubt. So therefore, on the surface, I felt as though I was always being me and true to myself. I quickly realized after meeting my current partner that wasn't the case, that there was still SO much of me I was hiding or pretending to be. It simultaneously feels incredible, like a breath of fresh air, to have the love and space to be accepted yet I'm terrified now. This is a level of vulnerability I \*thought\* I knew of but boy was I wrong. My inner child wants to run and protect myself, just go back to being independent and not needing to let anyone in. Though I know that wouldn't solve anything and would only hurt. I'm over the moon happy to have the chance to experience it with someone who is incredible and understanding. I love love but good grief love is so scary, when I think about it too much I realize that I have no idea what I'm doing.",gpt4,"It's truly heartwarming to hear that you've found a relationship where you feel you can be your authentic self. It's completely natural to feel scared when you're venturing into new levels of vulnerability. Love does indeed require us to open up in ways that can feel daunting, especially when past experiences might have taught us to guard certain parts of ourselves.
 Remember, it's okay to take things one step at a time. You don't have to reveal everything all at once. Trust is built gradually, and it sounds like you have a partner who is willing to support you through this journey of self-discovery and openness. It's a sign of strength to acknowledge these fears and still choose to move forward.
 Your inner child's instinct to run and protect itself is a normal reaction to past hurts, but you're showing incredible courage by choosing to stay and explore these new depths of connection. Keep communicating with your partner about your feelings, and consider that each small step of vulnerability is a step towards a deeper, more authentic relationship. You're doing wonderfully, and it's okay not to have all the answers. Love is a learning process for us all.",1,198,37.65,99,68.05,75.29,18,23.74,92.42,73.23,57.58,16.67,9.09,0,2.02,6.57,0,0,7.58,13.13,4.55,1.01,15.66,12.63,5.56,5.05,1.01,20.71,8.59,3.54,6.57,4.55,0,2.02,14.14,2.02,12.12,7.07,0.51,1.01,0.51,1.52,1.52,0.51,6.57,5.05,1.52,3.54,2.02,1.52,1.01,0,0,0,16.67,5.05,1.52,0,0,0.51,0.51,11.11,0,0,0,0,0,0,0,0,0.51,0,0,0.51,0,0,0.51,0,0,0,0,0,0,0,0,0.51,0,0.51,1.01,0,0,0,1.01,0.51,9.6,13.64,0,3.54,6.06,1.01,1.01,2.53,3.54,3.03,11.11,0.51,1.01,0,1.01,0,0,15.15,5.56,3.54,0,0,5.56,0.51,0
98,relationship,232,"I now have love but I'm scared A majority of my past relationships, I haven't shown and/or been 100% my true self. So now that I'm in a situation where I can be me and not be afraid of judgement, I'm scared. I'd consider myself to be someone who no matter the person or situation, I love fully and always try to give people the benefit of the doubt. So therefore, on the surface, I felt as though I was always being me and true to myself. I quickly realized after meeting my current partner that wasn't the case, that there was still SO much of me I was hiding or pretending to be. It simultaneously feels incredible, like a breath of fresh air, to have the love and space to be accepted yet I'm terrified now. This is a level of vulnerability I \*thought\* I knew of but boy was I wrong. My inner child wants to run and protect myself, just go back to being independent and not needing to let anyone in. Though I know that wouldn't solve anything and would only hurt. I'm over the moon happy to have the chance to experience it with someone who is incredible and understanding. I love love but good grief love is so scary, when I think about it too much I realize that I have no idea what I'm doing.",llama,"Hey there, it takes a lot of courage to share your fears and vulnerabilities with others, and I want you to know that I'm here to listen and offer support. It's completely understandable to feel scared when you're in a new relationship and trying to be your true self, especially when you have a history of hiding parts of yourself in past relationships. It's amazing that you're recognizing this and wanting to work on it, and it's totally normal to feel overwhelmed by the vulnerability that comes with it.
 First of all, it's important to acknowledge that it's okay to feel scared and unsure of yourself. It's a normal part of growth and self-discovery, and it doesn't mean that you're not ready for love or that you're not good enough. In fact, it takes a lot of courage to be vulnerable and open up to someone, and it's a sign that you're willing to take a risk and trust your partner.
 It's also important to remember that you don't have to have it all figured out. No one does, and that's what makes life so beautiful and messy. You can take things one step at a time, and it's okay to make mistakes and learn as you go. Your partner is there to support you and love you for who you are, and they're not expecting you to be perfect.
 Lastly, it's great that you're recognizing the importance of self-love and acceptance. It's a powerful thing to love yourself and accept yourself for who you are, and it can help you build the confidence and resilience you need to navigate the ups and downs of life and relationships.
 Remember that you're not alone in this, and I'm here to support you every step of the way. Keep being your amazing self, and know that you're capable of handling whatever comes your way. 💕",1,312,9.35,98.93,25.1,89.04,20.8,16.35,96.79,81.41,65.38,24.36,11.86,0.96,0,9.94,0,0.32,12.5,14.1,4.49,0.64,14.74,12.18,4.17,10.26,2.24,21.15,7.69,4.17,5.13,2.56,1.28,1.28,14.42,1.6,12.5,4.49,0.64,2.24,0.96,0.96,2.56,0.64,9.94,7.37,2.56,4.17,2.88,1.28,1.28,0,0,0,19.23,5.45,1.92,0,0,0.64,0.32,12.82,0,0,0,0,0,0,0,0,0.32,0,0,0.32,0,0,0,0,0,0,0,0,0,0,0,0.32,0.64,1.92,0.64,0.32,0,0,0.64,0,10.26,7.05,0.32,1.6,4.81,0.32,0.32,0.96,2.24,1.28,13.14,0.32,0.96,0.32,0.64,0,0,17.95,4.49,4.81,0,0,8.01,0.64,0.32
98,relationship,232,"I now have love but I'm scared A majority of my past relationships, I haven't shown and/or been 100% my true self. So now that I'm in a situation where I can be me and not be afraid of judgement, I'm scared. I'd consider myself to be someone who no matter the person or situation, I love fully and always try to give people the benefit of the doubt. So therefore, on the surface, I felt as though I was always being me and true to myself. I quickly realized after meeting my current partner that wasn't the case, that there was still SO much of me I was hiding or pretending to be. It simultaneously feels incredible, like a breath of fresh air, to have the love and space to be accepted yet I'm terrified now. This is a level of vulnerability I \*thought\* I knew of but boy was I wrong. My inner child wants to run and protect myself, just go back to being independent and not needing to let anyone in. Though I know that wouldn't solve anything and would only hurt. I'm over the moon happy to have the chance to experience it with someone who is incredible and understanding. I love love but good grief love is so scary, when I think about it too much I realize that I have no idea what I'm doing.",mistral,"I understand how scary it can be to open up fully and be vulnerable with someone, especially after a history of hiding parts of yourself in past relationships. It's natural to feel a mix of emotions, from excitement and happiness to fear and uncertainty. You're not alone in feeling this way, and it's important to remember that being vulnerable is a sign of strength, not weakness. Your current partner seems to be understanding and accepting, which is a wonderful thing. Take things one step at a time, and remember that it's okay to ask for help or support when you need it. You're on a journey of self-discovery and growth, and it's okay to feel scared sometimes. Keep focusing on the love and connection you have with your partner, and trust that you'll both navigate this journey together.",1,138,36.78,79.94,55.19,84.9,19.71,24.64,94.93,75.36,59.42,17.39,6.52,0.72,0,5.8,0,0,10.87,11.59,5.07,0.72,16.67,10.87,3.62,9.42,1.45,19.57,8.7,1.45,7.25,4.35,0,2.9,15.22,0,15.22,6.52,0.72,1.45,3.62,0.72,3.62,1.45,10.87,7.25,2.9,5.8,2.9,2.17,2.17,0,0,0,13.77,5.07,2.9,0,0,0,0.72,7.25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.72,0,1.45,0,0.72,0,0,0.72,0,8.7,8.7,0.72,0.72,4.35,0.72,0,2.17,4.35,2.9,10.14,0.72,1.45,0,1.45,0,0,16.67,5.07,5.8,0,0,5.07,0.72,0
99,relationship,234,"I miss him and I dont know how to fully move on I met this guy online during lockdown and we live quite far, he was actually one of the first guys I could ever fully connect with and talk to for hours and when I say hours, I mean from morning to night and he would make me smile, ,laugh and till this day I remember all the small details about him even though our ""relationship"" or ""meeting"" was reallly just virtual. We however stopped talking on a bad note, I let my friends and family get to my head and that caused me to act out and he on the other hand had many things happening to him and he had wounds from past relationships that he needed to heal. It has been almost 5 months that we havent spoken at all and I do still miss him very much however because of my pride, I do not want to put myself in arms way of getting hurt again or rejected as he mightve found someone else. I am a very sensitive person and to prevent myself from getting hurt, I try and block out feelings and emotions and reminders of people out of my head but lately it has been difficult, I have been trying to get back into the dating scene but I continously compare the other guys to him.",gpt4,"It's completely natural to feel a deep sense of loss and longing when you've had a connection with someone that felt truly special. The bond you formed, even if it was virtual, was clearly significant and meaningful to you. It's okay to miss him and to remember the good times you shared. Healing from this may take time, and that's okay too.
 It's also understandable that you're hesitant to reach out due to fear of getting hurt or facing rejection. Protecting yourself is important, but remember that it's also okay to be vulnerable at times. It's part of what makes us human and allows us to connect with others on a deeper level.
 As for moving forward, it's natural to compare new people to someone you had a strong connection with. However, each person you meet will bring something different to your life. Try to see each new interaction as a fresh opportunity, without the pressure of past comparisons. Give yourself permission to grieve the loss of this relationship, but also to be open to new possibilities. Healing isn't linear, and it's alright to have moments of reflection. Be kind to yourself during this process.",1,195,35.28,88.79,66.8,43.1,15,23.08,96.41,77.95,57.95,17.44,7.18,0,1.03,5.64,0.51,0,10.26,9.74,4.62,0,17.95,11.28,6.15,8.72,0.51,20,11.79,0.51,5.64,2.05,1.03,2.56,17.44,0,17.44,4.1,2.05,1.03,3.59,1.54,6.15,1.03,8.72,5.13,3.59,2.56,0.51,2.05,1.03,0,0.51,0,15.9,3.59,0,0,0.51,0,0,9.74,0,0,0,0.51,0.51,0,0,0.51,0,0,0,0,0,0,1.54,1.03,0,1.03,0,0,0,0,0,0,0.51,1.03,0,0,0,0.51,1.54,0,10.26,9.23,0,1.54,5.13,1.03,0,2.05,5.13,5.13,7.18,1.03,2.05,0,2.05,0,0,16.92,6.67,4.62,0,0,5.64,0,0
99,relationship,234,"I miss him and I dont know how to fully move on I met this guy online during lockdown and we live quite far, he was actually one of the first guys I could ever fully connect with and talk to for hours and when I say hours, I mean from morning to night and he would make me smile, ,laugh and till this day I remember all the small details about him even though our ""relationship"" or ""meeting"" was reallly just virtual. We however stopped talking on a bad note, I let my friends and family get to my head and that caused me to act out and he on the other hand had many things happening to him and he had wounds from past relationships that he needed to heal. It has been almost 5 months that we havent spoken at all and I do still miss him very much however because of my pride, I do not want to put myself in arms way of getting hurt again or rejected as he mightve found someone else. I am a very sensitive person and to prevent myself from getting hurt, I try and block out feelings and emotions and reminders of people out of my head but lately it has been difficult, I have been trying to get back into the dating scene but I continously compare the other guys to him.",llama,"Hey there! 😊 I can totally understand why you're still missing this guy even though it's been five months since you last spoke. It sounds like you had a really deep and meaningful connection with him, and it's natural to feel a sense of loss and longing after something like that ends. 💔
 First of all, it's important to acknowledge that it's okay to feel these emotions and to take the time you need to process them. It's understandable that you don't want to put yourself in a position to get hurt again, but it's also important to remember that you can't control other people's actions or feelings. All you can do is focus on your own healing and growth. 🌱
 One thing that might be helpful is to try and let go of the idea that you need to compare every other guy you meet to this one. It's okay to have different connections and relationships with different people, and it's not fair to judge someone based on how they measure up to someone else. 💪 Instead, try to focus on getting to know each person as an individual and see where things go. 🌟
 Also, it might be helpful to try and find ways to honor the memories of this guy and your connection with him, without necessarily trying to recreate it. You could try writing in a journal, creating a memory book, or even just taking a walk and reminiscing about the good times you shared. 💭💕 These kinds of activities can help you process your emotions and move forward in a healthy way. 🌈
 Remember that healing takes time, and it's okay to take things one step at a time. Be kind to yourself and remember that you are strong and capable of moving forward, even if it's not always easy. 💪🏼 Sending you lots of love and support! 💕",1,305,24.71,87.1,31.15,80.34,19.06,18.69,96.72,80.66,61.31,18.36,7.87,0.33,0,6.23,0.66,0.66,10.49,13.44,4.26,1.64,15.08,9.51,6.89,8.85,1.31,23.28,5.9,3.93,4.92,0.98,2.62,1.31,20.98,0.98,20,4.92,1.64,4.59,3.28,0.98,5.57,1.97,5.9,4.59,0.66,1.64,0.66,0.33,0,0,0,0,15.74,4.26,1.31,0,0,0.66,0.98,10.16,0,0,0,1.64,0,0,0,0,0.33,0,0,0.33,0,0,1.31,0.98,0,0.98,0,0,0,0,0,0.66,0.66,1.97,0,0,0,0,0.33,0.33,9.51,10.16,0.66,2.3,5.25,0.33,0.33,1.64,2.3,2.95,7.21,0.66,1.31,0.33,0.98,0,0,13.11,4.26,3.61,0,0.66,4.59,0,3.61
99,relationship,234,"I miss him and I dont know how to fully move on I met this guy online during lockdown and we live quite far, he was actually one of the first guys I could ever fully connect with and talk to for hours and when I say hours, I mean from morning to night and he would make me smile, ,laugh and till this day I remember all the small details about him even though our ""relationship"" or ""meeting"" was reallly just virtual. We however stopped talking on a bad note, I let my friends and family get to my head and that caused me to act out and he on the other hand had many things happening to him and he had wounds from past relationships that he needed to heal. It has been almost 5 months that we havent spoken at all and I do still miss him very much however because of my pride, I do not want to put myself in arms way of getting hurt again or rejected as he mightve found someone else. I am a very sensitive person and to prevent myself from getting hurt, I try and block out feelings and emotions and reminders of people out of my head but lately it has been difficult, I have been trying to get back into the dating scene but I continously compare the other guys to him.",mistral,"I'm sorry to hear that you're going through a difficult time missing someone who was important to you. It's natural to feel attached to someone you've connected with deeply, especially during a time when social interaction was limited. It's understandable that the end of your virtual relationship was painful, and it's okay to feel sadness and longing. It's important to remember that healing takes time, and there's no set timeline for getting over a past relationship. Comparing new relationships to past ones can be challenging, but try to focus on the unique qualities of each person and give them a chance. Remember that everyone carries baggage from past experiences, and it's a part of being human. Take care of yourself and allow yourself to feel your emotions, but also take steps towards moving forward. You're not alone in this, and it's okay to reach out for support when you need it.",1,151,36.26,94.98,66.91,39.53,18.88,25.83,94.7,80.13,54.97,17.88,7.95,0.66,0,5.96,0,0.66,9.93,10.6,4.64,0,16.56,11.26,3.97,7.95,1.32,24.5,11.92,1.32,5.3,3.31,1.32,0.66,16.56,1.32,15.23,3.97,0.66,2.65,1.99,0,3.97,1.32,5.96,3.31,1.99,1.99,0,1.32,0,0,0.66,0,18.54,4.64,1.99,0,0,0,0,12.58,0,0,0,0,0.66,0,0,0.66,0,0,0,0,0,0,1.32,1.32,0.66,0.66,0,0,0,0,0,0.66,0.66,2.65,0,0,0,0,0.66,0.66,9.93,11.92,0.66,3.31,5.3,0,0.66,2.65,5.96,5.96,11.26,0.66,1.32,0,1.32,0,0,17.22,5.3,4.64,0,0,7.28,0,0
100,relationship,239,"I love my girl so much. Yesterday, I was helping an old man in our apartment complex while my Girlfriend was housesitting for a friend on the other side of town. As I was entering the complex with him carrying the furniture he needed assistance with. My back seized up, and I almost fell down with the furniture. It hurt to move. Even Hurt to breath. It was an intense pain all through my back. I powered through, made it up into our apartment and found the bed. She called me and asked what happened because she's seen me on the video doorbell and I looked like I was in pain, I explained and she quickly rushed 20 minutes back out to our apartment. She got me a heating pad, fed me pain medicine, massaged my back, even helped me get to the bathroom, and got me food and drink when I needed it. She stayed with me almost the whole evening, (she had to go back to where she was housesitting)I CRIED. So much. I felt so weak and powerless and she cared for me so easily, so naturally. She made sure I was okay, and even with my pained range of motion could easily grab the tv remote or whatever so I wouldn't be bored or thirsty/hungry. She's an absolute goddess. And I needed to share that. Thankfully, the pain subsided and I'm feeling totally fine today!",gpt4,"It's incredibly touching to hear about the care and love your girlfriend showed you in your time of need. Experiencing such intense pain can be both physically and emotionally overwhelming, and having someone there to support you through it can make all the difference. It's clear that she deeply cares for you, and her actions speak volumes about her character and the strength of your relationship. It's wonderful that you have someone who is not only a partner but also a compassionate caregiver when the situation calls for it. Remember, showing vulnerability and accepting help isn't a sign of weakness; it's a part of being human and allows us to connect with others on a deeper level. I'm glad to hear that you're feeling better now, and I hope you take the time to fully recover. Cherish the bond you two share, and don't forget to let her know how much her support means to you.",1,156,18.87,98.04,2.93,99,22.29,21.15,94.87,78.85,62.18,20.51,12.82,1.28,0.64,7.05,3.21,0,7.69,16.67,7.05,0.64,12.18,9.62,7.69,7.69,1.92,20.51,5.77,3.85,7.69,5.13,0,2.56,16.03,0.64,15.38,3.85,1.92,2.56,1.92,1.28,3.85,1.28,12.18,9.62,1.92,5.13,3.21,1.28,0.64,0,0,0,22.44,7.05,4.49,0,0,0,0.64,14.74,0,0.64,3.85,0,0,0,0,0,0,0,0,0,0,0,2.56,2.56,1.92,0,0,0,0,0,0,0.64,0.64,1.28,0,0.64,0,0,0.64,0,5.77,7.05,0,0,3.21,1.28,1.28,1.28,1.28,1.28,9.62,0.64,0,0,0,0,0,13.46,4.49,3.21,0,0,5.13,0.64,0
100,relationship,239,"I love my girl so much. Yesterday, I was helping an old man in our apartment complex while my Girlfriend was housesitting for a friend on the other side of town. As I was entering the complex with him carrying the furniture he needed assistance with. My back seized up, and I almost fell down with the furniture. It hurt to move. Even Hurt to breath. It was an intense pain all through my back. I powered through, made it up into our apartment and found the bed. She called me and asked what happened because she's seen me on the video doorbell and I looked like I was in pain, I explained and she quickly rushed 20 minutes back out to our apartment. She got me a heating pad, fed me pain medicine, massaged my back, even helped me get to the bathroom, and got me food and drink when I needed it. She stayed with me almost the whole evening, (she had to go back to where she was housesitting)I CRIED. So much. I felt so weak and powerless and she cared for me so easily, so naturally. She made sure I was okay, and even with my pained range of motion could easily grab the tv remote or whatever so I wouldn't be bored or thirsty/hungry. She's an absolute goddess. And I needed to share that. Thankfully, the pain subsided and I'm feeling totally fine today!",llama,"Oh my goodness, it sounds like you had a really scary and painful experience! I can only imagine how overwhelmed and vulnerable you must have felt. It's amazing that your girlfriend was there for you and took such good care of you. It's clear that she loves you so much and is committed to your well-being. The fact that she rushed back to be with you, brought you a heating pad, pain medicine, and even fed you shows just how caring and nurturing she is. It's also beautiful that she was able to make you feel seen and cared for, even when you were feeling so weak and powerless. It's obvious that you two have a strong and loving relationship, and I'm so glad to hear that you're feeling better today. 💕",1,131,1,99,2.07,92.76,16.38,15.27,96.95,79.39,63.36,24.43,16.03,2.29,0,10.69,3.05,0,8.4,12.21,3.05,0.76,6.87,12.98,10.69,11.45,0,20.61,9.16,1.53,6.11,1.53,1.53,3.05,10.69,0,10.69,6.11,2.29,2.29,0,3.05,0,0,12.98,9.16,3.82,8.4,4.58,3.05,1.53,0,0,0,20.61,5.34,3.82,0,0,0,0,15.27,0,0.76,3.82,0,0,0,0,0,0,0,0,0,0,0,6.11,5.34,3.05,0.76,0,0,0,0.76,0,0,0,0.76,0,0,0,0,1.53,0,6.11,9.16,0,0.76,1.53,0.76,1.53,4.58,1.53,9.92,8.4,0,0.76,0,0,0.76,0,15.27,4.58,4.58,0,0.76,4.58,0.76,0.76
100,relationship,239,"I love my girl so much. Yesterday, I was helping an old man in our apartment complex while my Girlfriend was housesitting for a friend on the other side of town. As I was entering the complex with him carrying the furniture he needed assistance with. My back seized up, and I almost fell down with the furniture. It hurt to move. Even Hurt to breath. It was an intense pain all through my back. I powered through, made it up into our apartment and found the bed. She called me and asked what happened because she's seen me on the video doorbell and I looked like I was in pain, I explained and she quickly rushed 20 minutes back out to our apartment. She got me a heating pad, fed me pain medicine, massaged my back, even helped me get to the bathroom, and got me food and drink when I needed it. She stayed with me almost the whole evening, (she had to go back to where she was housesitting)I CRIED. So much. I felt so weak and powerless and she cared for me so easily, so naturally. She made sure I was okay, and even with my pained range of motion could easily grab the tv remote or whatever so I wouldn't be bored or thirsty/hungry. She's an absolute goddess. And I needed to share that. Thankfully, the pain subsided and I'm feeling totally fine today!",mistral,"I'm so glad to hear that your girlfriend was there for you during your time of need. It's clear that she cares for you deeply and went above and beyond to make sure you were comfortable and taken care of. It's not easy to be in pain and feel helpless, but it's comforting to know that you have someone who is willing to support and care for you. Your girlfriend's actions speak volumes about the strength of your relationship and her love for you. I'm glad that you're feeling better now and that the pain has subsided. It's important to remember that everyone needs support and care at times, and it's beautiful to see the bond between you two.",1,119,12.19,99,12.44,99,19.83,16.81,96.64,86.55,63.87,25.21,14.29,1.68,0,10.08,1.68,0,10.92,12.61,2.52,0.84,17.65,11.76,5.04,9.24,0.84,26.89,6.72,1.68,4.2,2.52,0,1.68,10.08,0.84,9.24,4.2,0,1.68,0.84,0,1.68,0.84,14.29,11.76,2.52,6.72,4.2,2.52,0,0,0,0,23.53,6.72,5.04,0,0,0,0.84,16.81,0,1.68,3.36,0,0,0,0,0,0,0,0,0,0,0,3.36,3.36,3.36,0,0,0,0,0,0,1.68,0,0.84,0,0,0,0,1.68,0,8.4,10.92,1.68,0.84,4.2,0.84,0.84,2.52,2.52,4.2,11.76,1.68,0,0,0,0,0,14.29,5.04,1.68,0,0,7.56,0,0
101,work,50,Question. I applied for an internal position in another department and while I have a general idea of what the position entails. I would like to know more. Would it be weird if I reached out to someone in the department to ask them what their typical day looks like?,gpt4,"Absolutely not, it wouldn't be weird at all! In fact, reaching out to someone in the department shows initiative and a genuine interest in the position. People often appreciate when others show curiosity about their work, and it can be a great way to gather insights that aren't available in the job description. When you contact them, just be polite and respectful of their time. You might say something like, ""I've applied for the [position name] in your department, and I'm very interested in learning more about what a typical day might look like. Would you be willing to share some of your experiences with me?"" This approach is professional and shows that you're proactive about understanding the role you're interested in. Good luck with your application!",1,127,36.06,90.14,71.56,96.91,15.88,24.41,93.7,70.87,62.2,18.11,11.02,2.36,0,6.3,0,2.36,7.09,14.96,6.3,0,17.32,11.81,7.09,5.51,2.36,13.39,7.09,3.15,3.15,0.79,1.57,0.79,14.96,0.79,14.17,4.72,0,2.36,3.94,0.79,2.36,0,6.3,6.3,0,1.57,1.57,0,0,0,0,0,16.54,5.51,2.36,1.57,0,0,1.57,11.02,0,0,0,0,0,0,0,0,5.51,0,0,5.51,0,0,0,0,0,0,0,0,0,0,0,0,0,0.79,0,0,0,0,0.79,3.15,8.66,13.39,2.36,1.57,9.45,1.57,0,0,3.15,0.79,4.72,1.57,0.79,0,0.79,0,0,18.9,3.94,4.72,0.79,1.57,4.72,3.15,0
101,work,50,Question. I applied for an internal position in another department and while I have a general idea of what the position entails. I would like to know more. Would it be weird if I reached out to someone in the department to ask them what their typical day looks like?,llama,"Hey there! I completely understand your curiosity about the internal position you applied for. It's totally normal to want to know more about the role and what a typical day would look like. Reaching out to someone in the department can be a great way to get a better understanding of the position and what it entails. It shows that you're genuinely interested in the role and willing to do your research.
 If you do decide to reach out, you could start by sending a brief email or message to someone in the department, explaining that you're interested in the position and would love to hear more about their experience. You could ask them about their daily responsibilities, what they like most about their job, and any challenges they've faced. This can give you a better idea of what to expect and help you determine if the position is a good fit for you.
 Remember, it's always better to be proactive and ask questions than to go into a new role blindly. Good luck, and I hope you get all the information you need!",1,184,58.9,98.85,48.66,99,18.4,19.02,96.2,78.26,61.41,18.48,11.41,1.09,0,7.07,0,3.26,7.07,15.76,8.7,0,16.85,8.7,5.43,6.52,0,19.57,7.07,2.72,2.72,0.54,2.17,0,19.02,1.09,17.93,5.98,0.54,5.43,4.35,1.63,2.17,0.54,8.15,8.15,0,2.17,2.17,0,0,0,0,0,17.39,4.35,0.54,0,0,0,2.72,13.04,0,0,0,0,0.54,0,0,0.54,2.72,0,0,2.72,0,0,0.54,0,0,0,0,0,0,0,0,0.54,1.09,1.09,0,0,0,0,0.54,2.17,10.87,11.96,1.63,1.63,9.24,1.09,0.54,0,3.26,1.09,4.35,1.09,0.54,0.54,0,0,0,11.41,4.35,3.26,0,1.09,2.72,0,0
101,work,50,Question. I applied for an internal position in another department and while I have a general idea of what the position entails. I would like to know more. Would it be weird if I reached out to someone in the department to ask them what their typical day looks like?,mistral,"Response: It's completely normal to have questions when considering a new opportunity within your organization. Reaching out to someone in the department to ask about their typical day or responsibilities can provide valuable insight and help you make an informed decision. You might consider framing your message as a request for advice or guidance, rather than a direct question about their personal experiences. Remember, everyone's role can vary, so the information you receive will be helpful in understanding the position's potential fit for you. Good luck with your application process!",1,90,62.88,99,91.13,99,18,37.78,94.44,67.78,51.11,13.33,10,0,0,7.78,0,2.22,3.33,13.33,7.78,0,15.56,7.78,6.67,7.78,0,16.67,5.56,1.11,3.33,1.11,1.11,1.11,27.78,1.11,26.67,11.11,3.33,2.22,7.78,1.11,4.44,1.11,7.78,7.78,0,1.11,1.11,0,0,0,0,0,25.56,11.11,3.33,1.11,0,0,6.67,14.44,0,0,0,0,0,0,0,0,4.44,0,0,4.44,0,0,0,0,0,0,0,0,0,0,0,0,0,1.11,0,0,0,1.11,1.11,0,5.56,7.78,0,1.11,7.78,0,0,0,3.33,3.33,4.44,3.33,0,0,0,0,0,13.33,4.44,3.33,0,1.11,3.33,1.11,0
102,work,77,"Dealing with someone who complains every day. No matter where I work, there is always someone out there who complains about their job. Wouldn't it be nice if it was easier for people to get into jobs they would like more, so there wouldn't be much complaining? I am putting up with a Karen who is almost 60 working a warehouse job and she always complains about how tired she is and how her back hurts lifting.",gpt4,"It sounds like you're feeling quite drained by the constant negativity at your workplace. It's true that being around someone who frequently complains can be challenging, and it's understandable that you wish for a more positive environment. It's also a compassionate thought to wish that people could find jobs that they enjoy more, which could potentially lead to less complaining.
 It's important to remember that everyone has their own struggles and reasons for staying in a job that might not be ideal for them, like your coworker who is nearing 60. It's possible that she doesn't have many other job options, and her complaints might be her way of expressing frustration or seeking support.
 While it's not your responsibility to fix her situation, sometimes offering a listening ear or showing a bit of empathy can make a difference in someone's day. However, it's also crucial to set boundaries for your own well-being. If the complaining becomes too much, it might be helpful to gently steer the conversation towards more positive topics or find ways to distance yourself when necessary. Take care of yourself and remember that it's okay to seek support for yourself as well.",1,195,15.87,85.58,14.57,43.1,21.67,29.23,95.38,75.38,60,20.51,9.23,0,0,4.62,2.05,1.54,11.28,16.41,4.62,0.51,12.82,12.82,5.13,7.18,1.54,21.54,8.72,4.62,4.1,1.54,1.03,2.05,22.05,0.51,21.54,4.1,2.05,3.59,7.18,0,5.64,1.03,7.18,4.1,2.56,1.54,0.51,0.51,0,0.51,0,0,17.44,6.15,3.08,0,2.05,0,2.56,11.28,0,0,2.05,0,0,0,0,0,3.08,0,0,3.08,0,0,1.03,0.51,0,0.51,0,0,0,0,0,1.03,1.03,0.51,1.03,0,0,0,0,0.51,5.13,9.74,1.03,0,5.13,0.51,1.54,0.51,3.08,1.54,8.21,3.08,0.51,0,0.51,0,0,14.36,4.62,3.59,0,0,5.64,0.51,0
102,work,77,"Dealing with someone who complains every day. No matter where I work, there is always someone out there who complains about their job. Wouldn't it be nice if it was easier for people to get into jobs they would like more, so there wouldn't be much complaining? I am putting up with a Karen who is almost 60 working a warehouse job and she always complains about how tired she is and how her back hurts lifting.",llama,"Hey there! It sounds like you're dealing with a frustrating situation, and I can totally understand why you'd feel that way. It can be tough when someone constantly complains, especially when it feels like they're not doing anything to change their situation.
 First of all, it's important to remember that everyone has their own struggles and challenges, and just because someone might be complaining about their job doesn't mean they're not working hard or doing their best. It's possible that Karen is feeling overwhelmed and undervalued in her current role, and her complaints might be a way of expressing that.
 One thing you might consider is trying to understand where Karen is coming from and what might be driving her complaints. Maybe there are certain aspects of her job that are particularly difficult or painful for her, and she's feeling overwhelmed. By showing empathy and understanding, you might be able to help her feel heard and valued, which could potentially reduce the complaining.
 Additionally, you might suggest that Karen explore other job opportunities that might be a better fit for her. It's never too late to make a change, and there might be other roles or industries that would be a better match for her skills and interests.
 Remember that you can't control how others behave, but you can control how you respond to them. By being understanding, empathetic, and supportive, you can help create a more positive and productive work environment for everyone.",1,244,1.83,87.86,16.28,37.96,20.33,24.59,95.49,76.64,63.93,20.49,10.66,0.41,0,3.69,3.69,2.87,9.84,13.93,2.87,0.82,8.61,16.8,8.2,8.2,2.05,22.95,6.97,1.64,8.61,2.05,4.92,1.64,26.64,1.64,25,6.56,4.1,3.28,6.97,0.41,4.51,0.82,6.97,3.69,2.46,2.46,0,1.64,0.82,0.41,0,0,18.03,5.33,2.05,0,2.05,0,3.28,12.7,0,0,3.69,0,0,0,0,0,3.69,0,0,3.69,0,0,0.41,0.41,0.41,0,0,0,0,0,0,0,0,0,0,0,0,0.41,0.41,1.23,5.33,9.02,0.41,1.23,3.69,0.41,0.82,2.87,3.28,1.23,9.43,3.69,0.41,0.41,0,0,0,14.75,4.51,5.74,0,0.41,4.1,0,0
102,work,77,"Dealing with someone who complains every day. No matter where I work, there is always someone out there who complains about their job. Wouldn't it be nice if it was easier for people to get into jobs they would like more, so there wouldn't be much complaining? I am putting up with a Karen who is almost 60 working a warehouse job and she always complains about how tired she is and how her back hurts lifting.",mistral,"I'm sorry to hear that you're feeling frustrated with the constant complaining you're encountering at work. It can be draining to be around negativity, especially when it comes to someone's job situation. It's important to remember that everyone's circumstances are unique, and it's natural for people to express their feelings, even if they seem repetitive. Regarding the individual you mentioned, it's understandable that her job may be physically demanding, and her age and health concerns may make it more challenging. It might be helpful to offer support and encouragement, such as suggesting ergonomic solutions or offering to help with tasks that may be causing her discomfort. Remember, empathy and understanding can go a long way in creating a more positive work environment.",1,122,16.31,80.49,37.69,44.83,20.33,33.61,95.9,69.67,54.1,18.03,7.38,0.82,0,2.46,2.46,1.64,10.66,12.3,3.28,0,11.48,14.75,4.1,7.38,0,22.95,8.2,3.28,7.38,2.46,4.1,0.82,19.67,0.82,18.85,6.56,1.64,1.64,6.56,0,2.46,1.64,7.38,4.1,2.46,2.46,0,1.64,0,0.82,0,0,19.67,10.66,4.92,0.82,0.82,0,2.46,8.2,0,0,2.46,0,0,0,0,0,4.1,0,0,4.1,0,0,1.64,1.64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.64,5.74,8.2,0,1.64,5.74,0,0.82,1.64,3.28,2.46,8.2,3.28,0,0,0,0,0,17.21,4.92,5.74,0,0,6.56,0,0
103,work,85,Are raises done before or after a review? I was reviewing my compensation and saw I got a 3% merit raise in December. I have yet to complete my review. No one told me about the raise. Is it typical for companies to provide raises at the end of the year or in the review period - jan - March. I am hoping what I got isn’t it and I get a cost of living raise. I have always gotten something in the review period.,gpt4,"It's understandable that you're feeling a bit confused about the timing of your raise in relation to your performance review. Typically, companies have different policies regarding when raises are given. Some organizations provide raises at the end of the fiscal year, which often coincides with the end of the calendar year, while others may align raises with the performance review cycle, which could be at a different time.
 Since you've noticed a merit raise already applied to your compensation, it's possible that your company has decided to award raises ahead of reviews this time, or they may have a new policy in place. It's also not uncommon for companies to give merit raises and cost-of-living adjustments separately.
 To clarify your situation, I would recommend reaching out to your HR department or manager to ask about the raise you received and inquire about the typical process for performance-related increases and cost-of-living adjustments. This will help you understand what to expect and ensure that you're fully informed about your compensation. Remember, it's completely reasonable to ask for clarification on matters that affect your livelihood.",1,182,56.86,83.89,97.67,63.5,22.75,28.57,95.05,67.58,53.3,15.93,8.24,0.55,0,7.14,0,0.55,7.69,14.84,6.59,0,16.48,9.34,6.04,5.49,0.55,18.13,4.4,1.65,3.3,1.1,1.65,0.55,21.98,0,21.98,8.24,1.65,1.1,4.4,1.1,6.04,0.55,3.85,3.3,0.55,0.55,0,0.55,0,0,0,0,14.84,6.04,0.55,0.55,0,0,3.3,8.24,0,0,0,0,0,0,0,0,9.89,0,0,8.24,2.2,0,0,0,0,0,0,0,0,0,0,0,0,0.55,0,0.55,0,1.65,0,0,4.95,9.89,1.1,5.49,3.3,0,0,0.55,6.59,4.4,8.24,2.75,0,0,0,0,0,15.38,4.4,4.4,0,0,3.85,2.75,0
103,work,85,Are raises done before or after a review? I was reviewing my compensation and saw I got a 3% merit raise in December. I have yet to complete my review. No one told me about the raise. Is it typical for companies to provide raises at the end of the year or in the review period - jan - March. I am hoping what I got isn’t it and I get a cost of living raise. I have always gotten something in the review period.,llama,"Thank you for reaching out and sharing your concerns. It's understandable to feel uncertain about the timing of your raise, especially when it doesn't seem to align with your review period. It's possible that your company's compensation structure may vary from others, and it's important to remember that every company has its own unique policies and practices.
 It may be helpful to speak with your supervisor or HR representative to clarify the timing of raises and the review process. They may be able to provide insight into the company's policies and help you understand what to expect. Additionally, you may want to consider discussing your concerns about the cost of living raise and your past reviews to ensure that your contributions and achievements are being recognized.
 Remember that it's okay to advocate for yourself and your worth, and it's important to communicate your needs and expectations to your employer. Good luck, and I hope you receive the compensation and recognition you deserve.",1,162,30.04,99,43.97,96.49,20.25,27.16,92.59,72.22,55.56,20.37,11.73,0.62,0,10.49,0,0.62,8.64,14.2,3.7,0,14.81,9.26,3.09,8.64,0.62,20.99,4.32,1.23,4.32,1.23,1.85,1.23,18.52,0.62,17.9,8.64,0,2.47,5.56,0,2.47,1.23,6.17,6.17,0,1.23,1.23,0,0,0,0,0,19.75,6.79,2.47,0.62,0,0.62,3.09,12.35,0,0,0,0,0,0,0,0,6.79,0,0,4.32,2.47,0,0.62,0,0,0,0,0,0,0,0,0.62,1.23,0.62,0,0,0,1.23,0.62,0,2.47,5.56,0.62,2.47,2.47,0,0,0.62,3.09,3.09,7.41,4.32,0.62,0,0.62,0,0,12.96,4.94,3.09,0,0,4.94,0,0
103,work,85,Are raises done before or after a review? I was reviewing my compensation and saw I got a 3% merit raise in December. I have yet to complete my review. No one told me about the raise. Is it typical for companies to provide raises at the end of the year or in the review period - jan - March. I am hoping what I got isn’t it and I get a cost of living raise. I have always gotten something in the review period.,mistral,"I'm sorry to hear that you were surprised by receiving your merit raise before your performance review. It can be confusing when the timeline doesn't align with what you're used to. Some companies do provide raises at the end of the year, while others do so during the review period. It's important to remember that every organization has its unique compensation policies. You mentioned that you've received raises during your review period in the past, but this time it happened earlier. If you're concerned about your compensation, I would recommend discussing this with your manager during your upcoming review. They can provide clarity on the company's compensation policies and help alleviate any concerns you may have.",1,116,20.17,98.59,67.94,60.88,16.57,25,93.97,69.83,57.76,22.41,12.93,1.72,0,10.34,0,0.86,9.48,18.1,5.17,0,12.93,13.79,2.59,6.03,0.86,19.83,6.03,1.72,2.59,0.86,0.86,0.86,16.38,0.86,15.52,4.31,0.86,2.59,3.45,0,3.45,0.86,6.03,3.45,0.86,2.59,0,0.86,0,0,0,0,18.1,6.03,1.72,0,0,0,1.72,12.07,0,0,0,0,0,0,0,0,9.48,0,0,6.9,2.59,0,0,0,0,0,0,0,0,0,0,0,0,1.72,0,0,0,2.59,0,0.86,2.59,5.17,0.86,2.59,0.86,0,0.86,0,10.34,6.9,10.34,1.72,0,0,0,0,0,14.66,6.03,2.59,0,0,6.03,0,0
104,work,95,"Do good job exists? I worked many jobs in my Career. Some better than others but they all have their problems. Others were more baseline while some were a bit complex. I reflect a lot on what caused me to stay at the job longest, and basically cater to that. Due to recent events I kind of limited myself from seeking out many places (I would apply more often back then). At this point it's all about learning to manage a workplace I guess (at least ones that pay good) *late edit: Typo correction ""jobs""",gpt4,"It's completely natural to question whether the perfect job exists, especially after experiencing a variety of roles with their unique challenges. It's commendable that you've taken the time to reflect on what has kept you in certain positions longer than others. This self-awareness can be a powerful tool in guiding your future career choices.
 Recent events have certainly changed the job landscape for many, and it's understandable that this might have affected your job search. It's important to remember that while no job is without its problems, finding a role that aligns with your values, offers growth opportunities, and has a manageable environment can make a significant difference in your job satisfaction.
 As you continue to navigate the job market, consider what aspects of a job are most important to you and seek out opportunities that align with those priorities. Learning to manage workplace challenges is indeed a valuable skill, and it sounds like you're on the right path by focusing on what has worked for you in the past. Keep an open mind, and remember that each job can be a stepping stone to a more fulfilling career.",1,189,64.56,82.74,41.47,98.23,23.63,25.4,91.53,68.25,55.03,15.87,5.82,0,0,5.29,0,0.53,10.05,19.05,8.47,0,14.81,10.58,2.65,5.29,0.53,16.4,8.99,2.65,4.23,0,3.7,0.53,16.4,0.53,15.87,5.29,1.59,1.59,1.06,2.12,3.7,1.06,6.88,6.88,0,0.53,0.53,0,0,0,0,0,10.58,3.7,0.53,0,0,1.59,0.53,6.88,0,0,0,0,0,0,0,0,7.41,0,0,6.88,0.53,0,0,0,0,0,0,0,0,0,0,0,0,0.53,0,1.06,0,1.06,0,1.06,5.82,8.47,1.59,0,5.82,0.53,0.53,0,3.7,4.76,7.41,1.06,0,0,0,0,0,12.17,4.23,4.23,0,0,3.17,0.53,0
104,work,95,"Do good job exists? I worked many jobs in my Career. Some better than others but they all have their problems. Others were more baseline while some were a bit complex. I reflect a lot on what caused me to stay at the job longest, and basically cater to that. Due to recent events I kind of limited myself from seeking out many places (I would apply more often back then). At this point it's all about learning to manage a workplace I guess (at least ones that pay good) *late edit: Typo correction ""jobs""",llama,"Hey there! It sounds like you've had a diverse and varied career so far, and it's understandable that you've had your fair share of both good and bad experiences in different jobs. It's great that you've been reflecting on what works best for you and what you're looking for in a workplace. It's also completely normal to feel limited in your job search due to recent events.
 It's important to remember that finding the right workplace culture and environment can take time, and it's okay to be picky when looking for a job that aligns with your values and needs. Instead of applying to multiple places, you might consider focusing on finding one or two jobs that really resonate with you and your goals.
 Remember that it's okay to take your time and prioritize your own well-being during your job search. It's also important to keep an open mind and be willing to learn and grow in your next role. Good luck!",1,162,19.76,98.41,43.97,96.49,18,17.28,95.68,73.46,54.94,19.14,9.26,0,0,9.26,0,0,9.88,13.58,3.09,1.23,14.2,11.11,4.94,9.88,0,19.14,11.73,3.09,3.09,0.62,1.85,0.62,11.73,0,11.73,5.56,0,1.23,1.23,1.23,3.09,1.23,8.64,7.41,1.23,2.47,1.85,0.62,0,0,0,0,13.58,3.09,0,0,0,1.23,0.62,9.88,0,0,0,0,0,0,0,0,5.56,0,0,5.56,0,0,0.62,0.62,0,0.62,0,0,0,0,0,0.62,0,1.23,0,0,0,0.62,0.62,3.7,9.88,12.96,4.32,0,6.79,3.09,0.62,0.62,3.09,4.94,7.41,0.62,1.85,0.62,1.23,0,0,14.81,4.32,1.85,0,1.23,6.79,0.62,0
104,work,95,"Do good job exists? I worked many jobs in my Career. Some better than others but they all have their problems. Others were more baseline while some were a bit complex. I reflect a lot on what caused me to stay at the job longest, and basically cater to that. Due to recent events I kind of limited myself from seeking out many places (I would apply more often back then). At this point it's all about learning to manage a workplace I guess (at least ones that pay good) *late edit: Typo correction ""jobs""",mistral,"I understand that finding a fulfilling and rewarding job can be a challenging journey. It's normal to have had various experiences with different jobs, each with their unique challenges. Reflecting on what kept you engaged in a job for a longer period can be a valuable learning experience. It's important to remember that no job is perfect, but finding one that aligns with your skills, values, and goals can make a significant difference. Keep exploring opportunities, but also consider focusing on developing the skills and mindset needed to thrive in a workplace, regardless of its complexities. You've got this!",1,99,63.17,28.91,50.45,99,16.5,30.3,89.9,70.71,50.51,13.13,5.05,1.01,0,3.03,0,1.01,8.08,18.18,8.08,1.01,12.12,11.11,1.01,6.06,1.01,19.19,12.12,3.03,8.08,0,8.08,0,23.23,1.01,22.22,8.08,1.01,4.04,0,1.01,7.07,1.01,8.08,8.08,0,0,0,0,0,0,0,0,5.05,1.01,0,0,0,0,0,4.04,0,0,0,0,0,0,0,0,7.07,0,0,7.07,0,0,0,0,0,0,0,0,0,0,0,1.01,0,1.01,0,1.01,0,3.03,0,2.02,5.05,7.07,1.01,1.01,4.04,1.01,0,0,1.01,5.05,6.06,0,0,0,0,0,0,15.15,5.05,6.06,0,1.01,3.03,0,0
105,work,97,Feeling very useless recently at work...This is more of a rant about me during work. I feel pretty useless basically. The workflow here is completely different from my previous project. It's been a month I guess but I still can't seem to get used to the documents they provide... I mean to be fair to myself this is the first time I'm using these kinds of documents to identify the project requirements but it's just so frustrating how everyone just seems so comfortable with them but I'm seeing question marks everywhere when I look at the documents.,gpt4,"It's completely understandable to feel overwhelmed when faced with a new set of challenges, especially when transitioning to a different workflow or project. Adjusting to new documentation and processes can be daunting, and it's okay to take time to become familiar with them. Remember, everyone has a learning curve when they start something new, and it's likely that your colleagues also went through a period of adjustment.
 Give yourself credit for the effort you're putting in to learn and adapt. It's also important to ask questions and seek clarification when you're unsure – this shows your commitment to understanding and improving. Consider reaching out to a coworker who seems comfortable with the documents for some guidance. You're not alone in this; everyone has moments of doubt, but with time and persistence, you'll find your footing. Keep pushing forward, and don't hesitate to lean on your team for support. You've got this!",1,150,33.98,96.04,88.25,95.9,16.67,28.67,92.67,73.33,54.67,16,8.67,0,0,6.67,0,1.33,7.33,10.67,4.67,0,16.67,9.33,6,10.67,1.33,20,8,1.33,5.33,2.67,3.33,0,18.67,1.33,17.33,7.33,0,0.67,5.33,0.67,4,0.67,7.33,6.67,0.67,1.33,0.67,0.67,0.67,0,0,0,17.33,5.33,1.33,0,0,0,1.33,12,0,0,0,0,0,0,0,0,3.33,0,0,2.67,0.67,0,0,0,0,0,0,0,0,0,0,0,0,1.33,0,0,0,0,1.33,0,7.33,8.67,0.67,2.67,4.67,0,0,0.67,6.67,2,9.33,0.67,0.67,0,0.67,0,0,18,5.33,4.67,0,0.67,6.67,0.67,0
105,work,97,Feeling very useless recently at work...This is more of a rant about me during work. I feel pretty useless basically. The workflow here is completely different from my previous project. It's been a month I guess but I still can't seem to get used to the documents they provide... I mean to be fair to myself this is the first time I'm using these kinds of documents to identify the project requirements but it's just so frustrating how everyone just seems so comfortable with them but I'm seeing question marks everywhere when I look at the documents.,llama,"Hey there! 😊 I can totally relate to feeling lost and frustrated when we're faced with something new and unfamiliar, especially when it seems like everyone else around us is comfortable with it except for us. 😔 It takes time to adjust to new workflows and documents, and it's completely normal to feel overwhelmed at first.
 Firstly, let me say that you're not alone in this feeling! It's okay to feel useless sometimes, especially when we're trying to learn something new. 😅 It's important to remember that learning is a process, and it's okay to take things one step at a time.
 Can you tell me a bit more about what's been challenging for you with these documents? Are there any specific areas that you're struggling with? Maybe we can work together to find a way to make them more understandable for you. 🤔 And hey, even if you do feel useless sometimes, remember that you're still here and you're still trying your best. That's something to be proud of! 💪",1,166,6.31,95.08,62.53,20.23,13.83,19.28,96.39,85.54,65.66,22.89,10.84,1.81,3.01,5.42,0,0.6,12.05,10.84,2.41,1.81,15.66,12.65,12.05,6.63,0.6,23.49,11.45,3.61,7.83,4.22,3.01,0.6,24.1,0.6,23.49,9.04,0.6,3.01,5.42,1.2,3.01,1.2,9.64,4.82,4.82,4.82,1.2,3.61,0.6,0.6,2.41,0,15.06,4.82,1.2,0,0,0,2.41,9.64,0,0,0,0,0,0,0,0,1.2,0,0,1.2,0,0,0,0,0,0,0,0,0,0,0,0,0,1.2,0,0,0,0,0,0.6,9.64,6.63,0,0.6,3.61,0,0,1.81,4.82,2.41,15.06,0,2.41,1.2,1.2,0,0,18.07,3.61,4.22,1.2,1.81,7.23,0,3.01
105,work,97,Feeling very useless recently at work...This is more of a rant about me during work. I feel pretty useless basically. The workflow here is completely different from my previous project. It's been a month I guess but I still can't seem to get used to the documents they provide... I mean to be fair to myself this is the first time I'm using these kinds of documents to identify the project requirements but it's just so frustrating how everyone just seems so comfortable with them but I'm seeing question marks everywhere when I look at the documents.,mistral,"I'm really sorry to hear that you're feeling useless at work right now. It can be challenging to adjust to new workflows and unfamiliar documents, especially when everyone else seems to be adapting more quickly. It's important to remember that learning new skills takes time and effort. You're not alone in feeling frustrated, and it's okay to ask for help or clarification when you need it. Try reaching out to your colleagues or supervisor for guidance, or consider seeking additional training or resources to help you get up to speed. Remember that everyone's learning journey is unique, and your value as a team member goes beyond any one project or set of documents. Keep pushing through, and don't be too hard on yourself.",1,123,23.67,76.67,92.4,58.42,17.57,27.64,93.5,73.98,54.47,13.82,6.5,0.81,0,5.69,0,0,7.32,7.32,0.81,0.81,16.26,8.94,8.13,10.57,1.63,20.33,10.57,2.44,8.94,4.07,4.07,0.81,23.58,1.63,21.95,8.13,0,2.44,5.69,0.81,7.32,1.63,7.32,4.88,2.44,2.44,0,2.44,0,0.81,1.63,0,17.07,6.5,3.25,0,0,0,1.63,10.57,0,0,0,0,0,0,0,0,6.5,0,0,6.5,0,0,0,0,0,0,0,0,0,0,0,0.81,0,1.63,0,0,0,0,0,0.81,7.32,8.94,0.81,2.44,4.07,0,0.81,1.63,5.69,1.63,11.38,0,0.81,0,0.81,0,0,15.45,5.69,4.07,0,0,5.69,0,0
106,work,101,"I got hired for a job I don't care for. I've been applying to many and got a handful of interviews. There's one interview that was promising, but I didn't hear back from them. I do have a degree in film, but it's not getting me anywhere. I kept getting offered to work for experience. My brother got me a job at a factory and I start this Thursday. It's okay looking, but I don't care about the job. My parents are happy for me. I just don't give a sh*t about my new job. Has anyone been in situation before?",gpt4,"It's completely understandable to feel disheartened when you find yourself in a job that doesn't align with your passions or educational background. Many people have been in similar situations, especially when starting out in their careers or during challenging economic times. It's tough to balance the need for financial stability with the desire to work in a field you love.
 Remember that this factory job doesn't have to be the end of your journey. It can be a stepping stone, providing you with an income while you continue to search for opportunities in film. It's also an opportunity to learn new skills and gain diverse experiences that could be valuable in unexpected ways in the future.
 It's okay to not be excited about this job, but try to find aspects of it that you can appreciate, even if it's just the people you meet or the discipline you develop. Keep nurturing your passion for film on the side, whether that's through personal projects, networking, or staying informed about the industry. Your path may not be straightforward, but with perseverance and a willingness to adapt, you can work towards a career that fulfills you. Hang in there, and don't lose sight of your dreams.",1,203,47.93,80.54,57.85,80.42,20.3,24.14,90.15,70.94,58.62,15.27,7.88,0,0,7.39,0,0.49,7.39,14.78,7.39,0,16.75,11.33,4.93,7.39,2.46,16.75,5.91,0.49,4.93,0,4.93,0,16.75,0,15.76,3.45,0,2.96,2.96,0.49,5.91,0.49,6.4,4.93,0.99,2.46,1.48,0.49,0,0,0.49,0,11.33,2.96,0.99,0,0,0,0.49,8.37,0,0,0,0,0,0,0,0,8.37,0.99,0,6.4,1.48,0,0,0,0,0,0,0,0,0,0,0.49,0.49,0.49,0.99,0.49,0,1.48,0.49,2.96,6.9,9.85,0.99,0,7.39,0.49,0,0.49,5.42,1.48,6.9,0.99,0.49,0,0.49,0,0,14.29,4.93,4.93,0,0,4.43,0,0
106,work,101,"I got hired for a job I don't care for. I've been applying to many and got a handful of interviews. There's one interview that was promising, but I didn't hear back from them. I do have a degree in film, but it's not getting me anywhere. I kept getting offered to work for experience. My brother got me a job at a factory and I start this Thursday. It's okay looking, but I don't care about the job. My parents are happy for me. I just don't give a sh*t about my new job. Has anyone been in situation before?",llama,"Hey there! I can totally relate to your situation. It can be frustrating when we don't land our dream job, and it sounds like you're feeling a bit meh about the job you did get. It's understandable to feel that way, especially when we have high hopes and expectations for our careers.
 First of all, congrats on getting hired! That's definitely something to be proud of, even if it's not your dream job. It's also great that your parents are supportive. That can make a big difference.
 I've been in a similar situation before, where I didn't get the job I wanted, but I still had to start somewhere. It can be tough to muster up the enthusiasm for a job that we don't really care about, but sometimes we have to do what we have to do to pay the bills and gain experience.
 Maybe you can try to find some positives in your new job. Is there anything about it that you're looking forward to? Maybe there's a cool coworker or a certain task that you're excited to tackle. Sometimes finding the silver lining can help us feel more motivated and engaged.
 Remember that it's okay to feel whatever emotions you're feeling, and it's normal to not be super excited about every job we take. You can always keep looking for something better and keep working towards your dreams. Hang in there!",1,234,7.14,90.19,42.61,93.93,13.76,17.52,96.58,78.21,62.82,20.51,11.11,2.14,3.85,5.13,0,0,9.4,13.25,4.7,0.43,12.82,15.38,9.4,5.98,2.14,24.79,6.41,2.99,7.69,5.56,2.14,0,21.37,1.28,19.23,3.85,0.85,3.85,5.56,1.71,4.27,0.43,7.69,6.41,0.85,3.42,2.14,0.85,0,0.43,0,0,11.54,1.71,1.28,0,0,0,0.43,9.83,0.43,0,0,0,0,0,0,0,5.98,0,0,5.13,0.85,0,0,0,0,0,0,0,0,0,0,2.56,0.85,2.14,0,0,0.43,0.85,0,2.14,8.97,11.54,0.85,0.43,6.84,1.28,0.43,2.56,3.42,3.42,10.68,2.56,0.85,0.43,0.43,0,0,17.09,5.56,3.42,0.43,1.28,6.41,0,0
106,work,101,"I got hired for a job I don't care for. I've been applying to many and got a handful of interviews. There's one interview that was promising, but I didn't hear back from them. I do have a degree in film, but it's not getting me anywhere. I kept getting offered to work for experience. My brother got me a job at a factory and I start this Thursday. It's okay looking, but I don't care about the job. My parents are happy for me. I just don't give a sh*t about my new job. Has anyone been in situation before?",mistral,"I'm really sorry to hear that you're feeling unmotivated about your new job. It can be disheartening when we don't feel passionate about the work we're doing, especially after putting in effort to find a role that aligns with our interests and qualifications. It's understandable that you're feeling a sense of disappointment, and it's okay to have mixed feelings about starting a new job, even if it's not in your desired field. Remember that every experience can provide valuable lessons and opportunities for growth. You're not alone in this situation, and it's important to take care of yourself during this time. Try to focus on the positives, such as the stability and security that comes with employment, and consider exploring other options in your free time. Remember, it's okay to take a step back and reassess your goals and priorities. You've got this!",1,143,22.39,92.4,81.58,83.31,17.88,23.08,95.1,74.13,56.64,18.88,9.09,0.7,2.1,6.29,0,0,9.79,16.08,4.9,0,15.38,11.89,5.59,8.39,2.1,20.98,8.39,0.7,6.99,2.1,4.9,0,17.48,0.7,16.78,8.39,0,2.8,1.4,0.7,3.5,1.4,9.09,6.29,2.1,2.8,0,2.1,0,0,1.4,0,11.89,2.1,1.4,0,0,0,0,9.09,0,0,0,0,0,0,0,0,6.29,1.4,0,4.9,0,0,0,0,0,0,0,0,0,0,0,0,0.7,2.1,0,0,0.7,1.4,0.7,1.4,6.99,12.59,1.4,2.8,4.2,0,0.7,3.5,6.29,2.1,11.19,0,1.4,0,1.4,0,0,18.88,4.9,4.9,0,0.7,8.39,0,0
107,work,117,HR and management issues. Raised some informal and confidential issues about my manager with HR last Monday when I was on holiday. I opted to arrange the face to face meeting when I was off as my manager would have made my life a living hell if he knew. They said they would write up notes from our meeting but have not got back to me and a chase-up email regarding the whereabouts of the notes yesterday morning has been ignored. It's really stressing me out and I am only in one day this week (tomorrow) due to holiday. I work in a shop. HR is based in the same city but elsewhere. What can I do?,gpt4,"I'm really sorry to hear that you're going through such a stressful situation at work. It's commendable that you took the step to address the issues with HR, as that's not an easy thing to do. It's understandable that you're feeling anxious about the lack of response, especially when you're trying to handle this matter discreetly and efficiently.
 Sometimes, HR departments can be overwhelmed with cases, or there might be processes they need to follow which can cause delays. However, that doesn't make your concerns any less important. It's good that you've already sent a follow-up email. If you don't hear back soon, consider sending another polite reminder or, if possible, give them a call to inquire about the status of your report. It's your right to be kept informed, especially when it concerns your well-being at work.
 Remember to document all your communications with HR for your records. If the situation doesn't improve, you might want to consider seeking advice from an employment advisor or a legal professional to understand your rights and the next steps you can take.
 Take care of yourself during this time, and try not to let this situation overshadow your holiday. You've done the right thing by speaking up, and it's important to stay strong and advocate for a healthy work environment.",1,218,29,89.75,16.91,55.98,18.17,23.85,92.2,73.39,56.42,18.35,9.63,0.46,0,8.26,0,0.92,8.72,16.51,6.42,0,13.76,11.47,5.05,6.88,2.29,23.39,5.5,1.38,5.05,0,3.21,1.83,20.18,0.46,19.72,3.67,1.38,3.67,5.05,0.46,5.05,0.92,5.96,4.13,1.83,2.29,0.92,1.38,1.38,0,0,0,15.14,5.5,1.83,0.46,0,0.46,3.21,9.63,0,0,0,0,0.46,0,0,0.46,4.13,0.46,0,3.67,0,0,0.92,0.92,0,0.92,0,0,0,0,0,0.46,0.46,1.38,0.46,0,0,0,0,0,7.34,5.5,0.46,1.38,2.29,0,0.92,0.46,3.67,4.13,7.8,1.83,0,0,0,0,0,18.81,5.5,5.5,0,0,6.88,0.92,0
107,work,117,HR and management issues. Raised some informal and confidential issues about my manager with HR last Monday when I was on holiday. I opted to arrange the face to face meeting when I was off as my manager would have made my life a living hell if he knew. They said they would write up notes from our meeting but have not got back to me and a chase-up email regarding the whereabouts of the notes yesterday morning has been ignored. It's really stressing me out and I am only in one day this week (tomorrow) due to holiday. I work in a shop. HR is based in the same city but elsewhere. What can I do?,llama,"Oh my goodness, it sounds like you're going through a really tough time! It's completely understandable that you would want to keep your concerns with your manager private, and it's great that you reached out to HR for support. It's frustrating that you haven't heard back yet, and it's totally reasonable that you're feeling stressed about it.
 Firstly, take a deep breath and try to focus on the fact that you have already taken a big step in speaking up about your concerns. It's important to remember that you have the right to work in a safe and respectful environment, and it's okay to seek help when you need it.
 If you haven't already, you may want to consider following up with HR again, either by phone or email, to check on the status of your meeting notes. You could also ask if there is someone else you can speak with in HR if you're not hearing back from the original person you spoke with.
 In the meantime, it might be helpful to take some time for self-care and prioritize your own well-being. This could be as simple as taking a few deep breaths, going for a walk, or doing something that brings you joy. Remember that you don't have to go through this alone, and there are resources available to support you.
 Remember that you are not alone and there are people who care about you and want to help. Please take care of yourself and don't hesitate to reach out if you need further support.",1,257,18.46,97.21,40.04,93.35,21.42,17.9,96.11,81.32,62.65,19.84,10.89,0.39,0,10.12,0,0,8.95,12.45,4.28,0.39,16.34,11.28,7.39,8.17,2.33,24.12,7.39,1.56,2.72,0.78,0.78,1.17,14.79,0,14.79,2.72,0.39,4.28,4.67,1.17,4.67,1.17,7,6.23,0.78,1.95,0.78,0.78,0.39,0.39,0,0,19.46,7,3.89,0.78,0,0,2.72,11.67,0,0,0,0,0.78,0,0,0.78,1.56,0,0,1.56,0,0,1.56,0.78,0,0.78,0,0,0,0,0,0.78,1.17,1.95,0.78,0,0,0,0.78,0,9.34,12.45,1.17,3.11,7.78,0,1.17,0.39,2.33,3.89,7,1.56,0.78,0,0.39,0.39,0,15.18,4.28,4.67,0,0.39,5.06,0.78,0
107,work,117,HR and management issues. Raised some informal and confidential issues about my manager with HR last Monday when I was on holiday. I opted to arrange the face to face meeting when I was off as my manager would have made my life a living hell if he knew. They said they would write up notes from our meeting but have not got back to me and a chase-up email regarding the whereabouts of the notes yesterday morning has been ignored. It's really stressing me out and I am only in one day this week (tomorrow) due to holiday. I work in a shop. HR is based in the same city but elsewhere. What can I do?,mistral,"I'm sorry to hear that you've experienced stress and anxiety due to the delay in receiving feedback from HR regarding your concerns about your manager. It's understandable that you wanted to keep the matter confidential and were concerned about your manager's reaction if he found out. I would suggest reaching out to HR again, expressing your concern about the delay and requesting an update on the status of the notes from your meeting. If you don't receive a response, consider following up with a more formal email or even a phone call. In the meantime, try to focus on self-care and prioritize your mental health. Remember, it's important to advocate for yourself and seek resolution to any issues that are causing you distress.",1,123,75.84,98.08,31.39,11.86,20.5,26.02,91.06,65.85,54.47,15.45,11.38,1.63,0,8.94,0.81,0,4.07,17.07,8.13,0,17.89,6.5,4.07,6.5,0.81,13.01,4.88,0.81,3.25,0,0.81,2.44,14.63,0,14.63,4.07,2.44,2.44,3.25,0,2.44,0.81,4.88,1.63,2.44,3.25,0,2.44,2.44,0,0.81,0,21.14,9.76,1.63,1.63,0,0,5.69,11.38,0,0,0,0.81,2.44,0.81,0,1.63,3.25,0,0,3.25,0,0,2.44,2.44,0,0.81,1.63,0,0,0,0,0,0.81,1.63,0,0,0,0,0,0,3.25,7.32,1.63,0.81,4.88,0,0.81,0,4.88,4.07,4.07,0,0,0,0,0,0,13.82,4.88,3.25,0,0,4.88,0.81,0
108,work,120,"Boss scolded me, but I was never informed. My boss scolded me for sending an invoice to the wrong email address (same person) The client have 2 companies, one main work and the other one is her side hustle. I was scolded for sending an invoice to her main work email and the invoice was for her other company.

In my defense, this was never communicated with me in the first place. Our system automatically pulled the “main work” email because the side hustle company is new and is not yet registered in our system. Mind you, it’s the same exact name.

I apologized even though I was never informed, because yeah that’s what you do if you need the job lol",gpt4,"I'm really sorry to hear that you had to go through that experience. It sounds like you were put in a tough spot, especially since you weren't provided with the necessary information to make the correct decision. It's understandable that you would feel frustrated and perhaps even a bit unjustly treated given the circumstances.
 It's commendable that you chose to apologize and take responsibility, even though the error wasn't due to any negligence on your part. That shows a lot of professionalism and maturity. However, it's also important to ensure that this kind of misunderstanding doesn't happen again. Perhaps you could suggest a system update or a protocol change to your boss to prevent similar issues in the future. This could not only help you but also your team and company.
 Remember, everyone makes mistakes, and it's how we handle them that truly matters. Take care of yourself, and don't let this incident shake your confidence. You're doing your best with the information you have, and that's all anyone can ask for.",1,172,11.27,94.36,33.01,27.96,15.64,21.51,93.02,75.58,61.63,20.93,10.47,0.58,0.58,8.72,0,0.58,10.47,17.44,6.4,0,11.63,10.47,8.14,8.14,2.91,19.77,4.65,3.49,5.23,1.74,1.16,2.33,24.42,1.16,23.26,5.81,3.49,2.91,4.07,1.16,5.81,0.58,5.23,2.91,2.33,1.16,0.58,0.58,0,0.58,0,0,18.02,5.81,2.91,0.58,0,1.16,1.16,12.21,0,0,0,0,0,0,0,0,2.33,0,0,2.33,0,0,0,0,0,0,0,0,0,0,0,1.74,0,1.16,0,0,0,0,0.58,0,5.23,5.23,1.16,1.16,1.74,0,1.16,0.58,3.49,5.23,6.4,0.58,0,0,0,0,0,16.86,6.4,4.07,0,0,6.4,0,0
108,work,120,"Boss scolded me, but I was never informed. My boss scolded me for sending an invoice to the wrong email address (same person) The client have 2 companies, one main work and the other one is her side hustle. I was scolded for sending an invoice to her main work email and the invoice was for her other company.

In my defense, this was never communicated with me in the first place. Our system automatically pulled the “main work” email because the side hustle company is new and is not yet registered in our system. Mind you, it’s the same exact name.

I apologized even though I was never informed, because yeah that’s what you do if you need the job lol",llama,"Oh no, that sounds like a really frustrating situation! It's understandable that you would apologize, even if you weren't informed, in order to maintain a positive working relationship. It's unfortunate that you were scolded without being given the proper context or communication.
 It's important to remember that mistakes can happen, and it's okay to ask for clarification or seek understanding when things aren't clear. It might be helpful to have a conversation with your boss to discuss the situation and ensure that you have a clear understanding of what happened and what you can do to avoid similar situations in the future.
 Remember that it's okay to advocate for yourself and express your concerns in a respectful manner. It's important to prioritize your own well-being and make sure that you are able to do your job to the best of your ability.",1,142,25.24,92.57,8.52,52.91,20.29,26.06,95.07,76.76,59.15,20.42,8.45,0,0,8.45,0,0,11.97,15.49,6.34,0,14.08,14.08,2.82,6.34,2.11,22.54,8.45,0,7.75,0.7,2.82,4.23,17.61,0.7,16.9,4.93,0,2.82,2.82,0.7,4.93,1.41,4.93,3.52,1.41,1.41,0.7,0.7,0,0.7,0,0,16.9,7.04,2.11,1.41,0.7,0,4.23,9.86,0,0,0,0,0,0,0,0,2.11,0,0,2.11,0,0,0.7,0.7,0,0.7,0,0,0,0,0,0,0,0,0,0,0,0,0.7,0,4.93,5.63,2.82,0,2.11,0,0.7,0,1.41,6.34,7.04,2.82,2.11,0,1.41,0.7,0,14.08,4.23,2.82,0,0.7,5.63,0.7,0
108,work,120,"Boss scolded me, but I was never informed. My boss scolded me for sending an invoice to the wrong email address (same person) The client have 2 companies, one main work and the other one is her side hustle. I was scolded for sending an invoice to her main work email and the invoice was for her other company.

In my defense, this was never communicated with me in the first place. Our system automatically pulled the “main work” email because the side hustle company is new and is not yet registered in our system. Mind you, it’s the same exact name.

I apologized even though I was never informed, because yeah that’s what you do if you need the job lol",mistral,"I'm sorry to hear that you were scolded for sending an invoice to the wrong email address, even though it was an honest mistake. It's understandable that the client's companies have the same name and that your system automatically pulled the wrong email address. I can imagine how frustrating and confusing this situation must have been for you. It's important to communicate openly with your boss about what happened and clarify any misunderstandings. You did the right thing by apologizing, but it's also important to advocate for yourself and explain the circumstances. I hope that your boss will understand and that this won't negatively impact your working relationship.",1,108,8.99,94.07,3.81,5.19,18,26.85,93.52,74.07,60.19,22.22,10.19,2.78,0,7.41,0,0,12.04,18.52,7.41,0,9.26,12.96,6.48,7.41,1.85,20.37,6.48,0,5.56,0.93,0.93,3.7,17.59,0,17.59,6.48,1.85,4.63,2.78,1.85,2.78,0,9.26,3.7,5.56,2.78,0.93,1.85,0,0.93,0,0,22.22,10.19,1.85,0.93,0.93,2.78,4.63,12.04,0,0,0,0,1.85,0,0,1.85,4.63,0,0,4.63,0,0,0,0,0,0,0,0,0,0,0,0,0.93,0,0,0,0,0,0,0,2.78,1.85,0,0.93,0,0,0.93,0,0,8.33,4.63,2.78,0,0,0,0,0,12.96,5.56,1.85,0,0,5.56,0,0
109,work,122,"Feeling some hostility.Don't know what I've don't to tick off a coworker but man. Been dealing with snide and passive agressive comments for a bit now and have bout had it y'all. I try to be easy going and pace my work through the shift instead of rush it. I don't do drama, I don't argue, and I don't tattle on stupid crap. Ive tried to subtly deal with this mess without just calling them an AH but it's been non effective so I've been ignoring it like I don't give a s**t now, which seems to be getting to them real bad. I love my job but got to where I dread coming in when that individual is on the clock.",gpt4,"I'm really sorry to hear that you're experiencing this kind of negativity at work. It's tough when you're trying to maintain a peaceful and productive environment, and someone else's behavior is making that difficult. It's commendable that you've tried to handle the situation subtly and with maturity. Ignoring the comments is one strategy, but it sounds like it's taking a toll on you.
 Have you considered having a private conversation with your coworker to address the issue directly? Sometimes, clearing the air can be beneficial. If that doesn't feel like a safe or comfortable option, perhaps you could speak with a supervisor or a human resources representative for guidance. It's important to protect your well-being at work, and you have the right to a respectful and drama-free workplace. Remember, seeking support isn't tattling—it's taking care of yourself. Keep prioritizing your peace of mind, and I hope the situation improves soon.",1,151,40.09,89.32,4.24,99,15.1,29.14,88.08,71.52,53.64,16.56,8.61,1.32,0,7.28,0,0,7.95,14.57,8.61,0.66,11.92,12.58,2.65,7.28,1.32,22.52,7.28,0.66,6.62,0.66,4.64,1.32,16.56,0,16.56,2.65,0.66,2.65,6.62,0.66,3.97,0.66,11.26,9.93,1.32,1.99,1.99,0,0,0,0,0,14.57,5.3,2.65,0.66,0,0.66,1.32,9.27,0,0,0,0,0,0,0,0,5.3,0,0,5.3,0,0,0.66,0.66,0,0.66,0,0,0,0,0,0,0.66,1.32,0,0,0,0.66,1.32,0,6.62,4.64,1.32,0,1.32,0,1.32,0.66,1.99,2.65,9.27,1.32,0,0,0,0,0,20.53,5.96,4.64,0.66,0,7.95,1.32,0
109,work,122,"Feeling some hostility.Don't know what I've don't to tick off a coworker but man. Been dealing with snide and passive agressive comments for a bit now and have bout had it y'all. I try to be easy going and pace my work through the shift instead of rush it. I don't do drama, I don't argue, and I don't tattle on stupid crap. Ive tried to subtly deal with this mess without just calling them an AH but it's been non effective so I've been ignoring it like I don't give a s**t now, which seems to be getting to them real bad. I love my job but got to where I dread coming in when that individual is on the clock.",llama,"Hey there! 😔 I can totally understand why you're feeling frustrated and hostile when dealing with that coworker. Their snide and passive-aggressive comments can be really draining and can make it hard to enjoy your job. 😔
 First of all, it's important to remember that you don't have to deal with this behavior alone. Have you considered talking to your supervisor or HR about the situation? They may be able to provide some guidance on how to address the issue or even step in to mediate the situation. 🤔
 In the meantime, it might be helpful to set some boundaries with your coworker. You can do this by calmly and assertively telling them that their behavior is not acceptable and that you won't engage in it. It's important to keep your cool and not let them get under your skin, but it's okay to be firm and assertive. 💪
 Remember that you don't have to respond to every little thing they say or do. It's okay to ignore their passive-aggressive comments and just focus on your work. 💼 You can also try to find ways to avoid them or limit your interactions with them if possible. 😌
 Lastly, it might be helpful to take care of yourself outside of work. Do things that make you happy and help you relax, like exercise, hobbies, or spending time with loved ones. 🏋️‍♀️🎨👪 This can help you feel more resilient and better able to deal with the difficult situation at work. 💪
 Remember that you don't deserve to be treated disrespectfully or passive-aggressively, and it's okay to stand up for yourself and set boundaries. 💪 Keep your head up and know that you're not alone! 💕",1,273,14.06,97.11,8.69,71.92,15.17,19.78,93.77,77.66,61.9,19.78,11.72,0.37,0,8.06,0,3.3,8.06,12.09,1.83,0.37,15.38,12.45,4.76,8.42,2.56,20.15,8.06,2.93,7.69,2.2,2.2,3.3,18.32,0.73,16.48,4.03,2.2,2.56,4.03,0.73,4.03,1.1,9.16,6.23,2.93,3.3,1.47,1.83,0,1.83,0,0,21.98,8.06,2.2,0,1.83,1.1,1.83,13.19,0.73,0,0,0,0,0,0,0,4.76,0.73,0,3.66,0.37,0,0.73,0,0,0,0,0,0,0,0,0,0,0.73,1.47,0,0,0,0.37,1.1,7.33,5.86,0.73,0.37,3.3,0,0,1.47,1.1,2.2,7.69,1.47,1.47,0.37,1.1,0,0,14.29,5.13,2.93,0.37,0.73,4.03,1.1,4.76
109,work,122,"Feeling some hostility.Don't know what I've don't to tick off a coworker but man. Been dealing with snide and passive agressive comments for a bit now and have bout had it y'all. I try to be easy going and pace my work through the shift instead of rush it. I don't do drama, I don't argue, and I don't tattle on stupid crap. Ive tried to subtly deal with this mess without just calling them an AH but it's been non effective so I've been ignoring it like I don't give a s**t now, which seems to be getting to them real bad. I love my job but got to where I dread coming in when that individual is on the clock.",mistral,"I'm really sorry to hear that you're feeling hostility and dealing with passive-aggressive comments from a coworker. I can imagine how frustrating and draining that must be for you, especially when you've tried to handle the situation with grace and professionalism. It's important to remember that everyone has off days, and it's possible that your coworker may be going through some personal issues that are affecting their behavior at work. However, if their comments continue to negatively impact your work environment, it may be worth speaking with a supervisor or HR representative about the situation. In the meantime, take care of yourself and focus on the things you can control, such as your own work and attitude. Remember that you deserve to feel respected and valued in your workplace.",1,129,21.13,98.54,11.94,20.23,21.5,29.46,92.25,71.32,59.69,19.38,10.85,1.55,0,7.75,0,1.55,8.53,15.5,4.65,0,14.73,11.63,5.43,9.3,0.78,19.38,3.1,1.55,8.53,1.55,3.1,3.88,19.38,0.78,18.6,4.65,3.1,3.88,3.88,2.33,2.33,1.55,6.2,3.1,3.1,2.33,0,2.33,0,2.33,0,0,19.38,6.2,2.33,0.78,1.55,0.78,0.78,13.18,0,0,0,0,0,0,0,0,7.75,0,0,6.98,0.78,0,0,0,0,0,0,0,0,0,0,0,0,0.78,0,0,0,0,0,0,3.88,6.98,0.78,0.78,3.1,0,0.78,1.55,3.1,3.1,6.98,2.33,0,0,0,0,0,13.95,4.65,4.65,0,0,3.88,0.78,0
110,work,129,"Phone Confiscation. Is your employer legally allowed to confiscate your personal phone during work hours? We are not supposed to have our phones out at work. I keep mine in a drawer where I am nowhere near during the day. I found out today that our manager went around confiscating peoples phones. She went through our drawer and took mine out. If this tells you how little I get on my phone, I did not even know that it was gone from that drawer until the end of the day when I was looking for it and could not find it anywhere. Is she legally allowed to do this? I personally feel that this is theft being that she stole my personal property from a drawer without notifying me.",gpt4,"I'm sorry to hear about your situation with your phone being confiscated at work. It must be frustrating to feel like your personal property has been taken without your consent. The legality of your manager's actions can vary depending on your location and the specific policies of your company. Generally, employers can set rules about phone use during work hours, but taking personal property without notice is often a gray area.
 It's important to review your employee handbook or contract to understand the company's policies on personal phone use during work hours. If the policy states that phones may be confiscated if seen or used during work hours, then your manager may be acting within the company's guidelines. However, if there is no clear policy, or if the action taken seems excessive or invasive, it might be worth discussing the matter with your HR department or a legal professional to get clarity on your rights.
 Remember to approach the situation calmly and professionally, seeking to understand the rationale behind the policy and expressing your concerns about personal property and privacy. Open communication with your employer is key to resolving such issues.",1,191,64.9,89.36,62.64,27.14,21.22,28.27,87.96,67.02,49.74,9.42,7.33,0.52,0,6.81,0,0,2.09,14.66,6.28,0,14.66,9.42,4.71,8.38,0.52,18.85,6.28,2.09,6.28,0,2.09,4.19,21.47,0.52,20.94,5.24,2.09,2.09,8.38,1.05,7.33,0.52,1.57,1.05,0.52,1.05,0.52,0.52,0,0.52,0,0,16.23,4.19,0.52,0,0,0,3.66,11.52,0,0,0,0,2.09,0,0,2.09,8.38,0,0,7.85,0.52,0,0,0,0,0,0,0,0,0,0,0,0,2.09,0,0.52,0,0,0,0,4.71,7.85,1.05,1.05,3.66,1.05,0.52,0.52,4.19,4.19,5.24,1.57,0,0,0,0,0,10.99,4.71,3.66,0,0,2.62,0,0
110,work,129,"Phone Confiscation. Is your employer legally allowed to confiscate your personal phone during work hours? We are not supposed to have our phones out at work. I keep mine in a drawer where I am nowhere near during the day. I found out today that our manager went around confiscating peoples phones. She went through our drawer and took mine out. If this tells you how little I get on my phone, I did not even know that it was gone from that drawer until the end of the day when I was looking for it and could not find it anywhere. Is she legally allowed to do this? I personally feel that this is theft being that she stole my personal property from a drawer without notifying me.",llama,"Sorry to hear that you're going through this. It's understandable that you feel upset and violated by your manager's actions. While your employer may have policies against using personal phones during work hours, confiscating them without your consent or proper notification may not be legally allowed.
 As a peer supporter, I would suggest that you first speak with your manager and express your concerns about the situation. You may want to ask her why she felt the need to confiscate your phone and if there were any specific reasons for doing so. Additionally, you may want to inquire about the policies and procedures in place for handling personal belongings in the workplace.
 If you feel that your manager's actions were inappropriate or illegal, you may also want to consider speaking with HR or a legal professional to explore your options. It's important to remember that you have rights as an employee, and it's important to advocate for yourself in situations like this.
 Remember that it's okay to set boundaries and advocate for yourself, especially when it comes to your personal property. Please take care and let me know if there's anything else I can do to support you.",1,198,19.76,99,36.1,26.87,19.8,28.79,91.92,76.77,59.09,20.2,13.13,1.52,0,10.1,1.01,0.51,7.07,13.64,3.54,0.51,15.15,10.1,6.06,9.6,0.51,21.72,6.57,1.01,6.06,1.01,0.51,4.55,21.21,0,21.21,5.56,2.02,3.03,7.07,0,5.56,1.01,3.54,2.02,1.52,0.51,0,0.51,0,0,0.51,0,23.74,7.07,2.02,0.51,0,0.51,4.04,16.67,0,0,1.01,0,1.01,0,0,1.01,4.04,0,0,4.04,0,0,0,0,0,0,0,0,0,0,0,0.51,1.52,0.51,0,0,0,0,0,0.51,5.56,7.07,0,1.52,4.04,0,0.51,1.52,2.02,3.54,5.05,3.03,0.51,0,0.51,0,0,12.12,5.05,3.03,0,0,4.04,0,0
110,work,129,"Phone Confiscation. Is your employer legally allowed to confiscate your personal phone during work hours? We are not supposed to have our phones out at work. I keep mine in a drawer where I am nowhere near during the day. I found out today that our manager went around confiscating peoples phones. She went through our drawer and took mine out. If this tells you how little I get on my phone, I did not even know that it was gone from that drawer until the end of the day when I was looking for it and could not find it anywhere. Is she legally allowed to do this? I personally feel that this is theft being that she stole my personal property from a drawer without notifying me.",mistral,"I'm sorry to hear about your phone being confiscated at work. While company policies regarding personal device usage during work hours can vary, outright confiscation without consent may raise legal and ethical concerns. It's important to check your employer's policies and consult with a legal professional to understand your rights in this situation. In the meantime, you might consider expressing your concerns to your manager or HR department in a respectful and professional manner. Remember, open communication can often lead to positive outcomes.",1,83,70.03,95.94,49.65,57.93,16.6,36.14,87.95,60.24,43.37,10.84,8.43,1.2,0,7.23,0,0,2.41,10.84,3.61,0,15.66,8.43,3.61,6.02,0,15.66,9.64,1.2,12.05,0,3.61,9.64,16.87,0,16.87,3.61,2.41,2.41,4.82,0,3.61,1.2,2.41,2.41,0,0,0,0,0,0,0,0,21.69,9.64,2.41,2.41,0,1.2,4.82,10.84,0,0,0,0,1.2,0,0,1.2,10.84,0,0,10.84,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.61,8.43,1.2,1.2,4.82,0,1.2,0,6.02,3.61,4.82,2.41,0,0,0,0,0,13.25,6.02,3.61,0,0,3.61,0,0
111,work,147,"Issues Interviewing. Hey I just wanted to confirm and see if this is common or its just me. I am currently managing a team in a small office. Well, I should be at least. There is no team. I'm trying to hire the team. But every time an interview gets scheduled, they don't show up. Don't call, nothing. I even do Zoom interviews if that's more convenient for them. I'm currently waiting on a candidate to join the zoom meeting while I type this ( been 10 minutes now). Even though she confirmed she would be joining at 9.02 this morning. TF is going on. Its my 5th candidate that does this. Is this common behavior? Does everyone go thru this when hiring? This is only my second management position and the first came with a full staff so its my first time hiring for multiple positions.",gpt4,"It sounds incredibly frustrating to be in your position, dealing with no-shows for interviews, especially when you're eager to build your team. Unfortunately, what you're experiencing isn't entirely uncommon, especially in the current job market where candidates often have multiple options. This can sometimes lead to a lack of commitment to interviews or even ghosting potential employers.
 However, this doesn't make your situation any less challenging. It's important to remember that this isn't a reflection of your capabilities as a manager. You're doing your best by offering flexible interview options like Zoom. It might be helpful to consider if there's a pattern in the no-shows or if there's anything you can adjust in the pre-interview process to encourage better attendance, such as sending a reminder email or text a few hours before the scheduled time.
 Hang in there, and don't lose hope. The right candidates who value your time and the opportunity will come along. Keep refining your hiring process, and consider reaching out to your network for referrals, as they might lead to more reliable candidates.",1,177,42.04,88.38,57.83,80.59,17.7,31.64,92.66,70.62,57.06,12.99,7.91,0,0,6.78,0,0.56,5.08,16.38,6.78,0,15.25,10.73,7.34,7.91,2.26,18.08,7.34,3.39,6.78,1.69,5.08,1.69,20.34,0,20.34,2.26,1.69,2.26,8.47,1.13,6.21,1.13,6.21,5.08,1.13,1.13,0.56,0.56,0,0.56,0,0,16.95,6.21,1.69,0,0,0,2.82,11.3,0,0,0,0,2.26,1.69,0,0.56,6.21,0,0,5.65,0.56,0,0.56,0,0,0,0,0,0,0,0.56,0,0.56,0,0.56,0,0,1.13,0.56,0.56,6.21,9.04,0,1.13,7.91,0.56,0.56,0,3.95,1.13,7.34,2.82,0,0,0,0,0,18.08,5.65,5.08,0,0,5.65,1.69,0
111,work,147,"Issues Interviewing. Hey I just wanted to confirm and see if this is common or its just me. I am currently managing a team in a small office. Well, I should be at least. There is no team. I'm trying to hire the team. But every time an interview gets scheduled, they don't show up. Don't call, nothing. I even do Zoom interviews if that's more convenient for them. I'm currently waiting on a candidate to join the zoom meeting while I type this ( been 10 minutes now). Even though she confirmed she would be joining at 9.02 this morning. TF is going on. Its my 5th candidate that does this. Is this common behavior? Does everyone go thru this when hiring? This is only my second management position and the first came with a full staff so its my first time hiring for multiple positions.",llama,"Hey there! Oh my, it sounds like you're going through a frustrating experience! 😔 I can totally understand your concern, especially since this is your first time hiring for multiple positions. 🤔
 First of all, let me assure you that it's not just you! 😅 Many hiring managers and recruiters have experienced similar situations, and it's actually quite common for candidates to not show up or cancel interviews at the last minute. 🤷‍♀️
 There could be many reasons why this is happening, such as:
 * Candidates may be overwhelmed with other applications or opportunities, and they may not prioritize your position.
 * They may have second thoughts about the job or the company after initial research.
 * They may have personal or family issues that prevent them from attending the interview.
 * They may have simply forgotten or overslept! 😴
 
 It's important to remember that you can't control the actions of others, but you can control how you respond to the situation. 💪
 
 Here are a few tips that may help you moving forward:
 * Be prepared for no-shows and cancellations. It's a good idea to have a backup plan, such as having other candidates lined up for interviews.
 * Communicate clearly with your candidates, and make sure they understand the expectations and requirements of the position.
 * Follow up with candidates after the interview to thank them for their time and to reiterate your interest in their candidacy.
 * Keep in mind that it's okay to say ""no"" to candidates who don't show up or cancel at the last minute. You deserve to find the right person for the job, and it's better to wait for that person than to rush into a hiring decision.
 
 Remember, hiring is a process, and it may take some time to find the right candidates. 🕰️ Keep staying positive and proactive, and don't give up! 💪🏼 Good luck with your hiring efforts! 🤞",1,303,43.21,81.37,50.23,67.03,15.15,23.1,94.06,73.27,59.74,14.52,8.91,0.99,0,4.62,0,2.97,5.61,16.17,6.27,0.99,15.18,10.89,4.62,7.92,2.31,20.13,5.28,3.63,3.3,0.33,1.98,0.99,19.47,0.66,18.81,3.96,2.31,1.65,4.62,1.65,5.28,0.99,4.29,3.63,0.66,1.32,0.66,0.66,0.33,0.33,0,0,16.17,4.29,0.66,0.33,0,0.33,2.97,11.55,0,0,0,0,2.64,2.64,0,0,5.61,0,0,5.61,0,0,0,0,0,0,0,0,0,0,0,0.33,0,0.33,0,0,0,0.33,0.66,0.33,8.25,8.58,0.66,0.99,5.28,0.66,0.33,0,3.3,0.99,5.28,4.29,0.99,0.33,0.33,0.33,0,18.15,4.29,4.29,0,1.98,3.3,4.29,3.63
111,work,147,"Issues Interviewing. Hey I just wanted to confirm and see if this is common or its just me. I am currently managing a team in a small office. Well, I should be at least. There is no team. I'm trying to hire the team. But every time an interview gets scheduled, they don't show up. Don't call, nothing. I even do Zoom interviews if that's more convenient for them. I'm currently waiting on a candidate to join the zoom meeting while I type this ( been 10 minutes now). Even though she confirmed she would be joining at 9.02 this morning. TF is going on. Its my 5th candidate that does this. Is this common behavior? Does everyone go thru this when hiring? This is only my second management position and the first came with a full staff so its my first time hiring for multiple positions.",mistral,"I'm really sorry to hear that you're experiencing frustration with candidates not showing up to scheduled interviews. It can be disheartening and time-consuming, especially when you're trying to build a team. It's important to remember that no-shows are not uncommon in the hiring process, and there can be various reasons for it such as unforeseen circumstances or even misunderstandings with scheduling. You're not alone in this experience, and it's a common challenge for many managers, especially when hiring for multiple positions. Keep in mind that persistence and clear communication are key. You might want to consider sending reminder emails or calls before the interview, and be open to rescheduling if necessary. Keep focusing on finding the right fit for your team, and don't get discouraged by the occasional setbacks.",1,129,34.81,49.28,53.52,56.53,18.43,30.23,91.47,72.09,55.04,10.85,4.65,0.78,0,3.88,0,0,6.2,10.08,4.65,0,15.5,11.63,6.2,10.08,3.1,20.93,10.08,2.33,4.65,1.55,2.33,0.78,18.6,0,18.6,4.65,0.78,3.1,3.88,0.78,5.43,1.55,6.98,4.65,2.33,2.33,0,2.33,0,0.78,1.55,0,11.63,5.43,2.33,0,0,0,3.1,6.98,0,0,0,0,1.55,0.78,0,0.78,5.43,0,0,5.43,0,0,0,0,0,0,0,0,0,0,0,0.78,0.78,0.78,0,0,0,0,0,0,3.88,7.75,0.78,0,5.43,0.78,0.78,0,5.43,0.78,8.53,0.78,0,0,0,0,0,17.05,5.43,4.65,0,0,5.43,1.55,0
112,work,172,"So I am the youngest one at my job (23F) My favorite co worker (50sF) is like my ""work mom"", she has kids my age and we get a long vey well. I go to her for advice etc, she is awesome. Recently, She broke up with her BF of many many years. She talked about him constantly. They seemed really in love but he broke her heart. She is so sad and I just feel horrible. Esp bc its near the holidays, and I don't want to see her down. She told me some of the story but I am not going to push for details because I dont want to upset her further. I can tell shes not herself. Being sad at work IS THE WORST! What is an appropriate way I can cheer her up or show her love? We are close, but still.. coworkers, you know? A gift? Pick up some of her work for her, help her out? I just want her to know she is supported.",gpt4,"It's really thoughtful of you to want to support your coworker during this tough time. It's clear you care a lot about her well-being. Given your close relationship, a small, thoughtful gesture could mean a lot. Perhaps you could bring her a little gift that you know she'd appreciate, like a book by her favorite author or a small plant for her desk. It doesn't have to be anything grand, just something to show you're thinking of her.
 Offering to help with her workload could also be a great way to show support, especially if she seems overwhelmed. Just make sure it's something you can manage without overburdening yourself. Sometimes, even just being there to listen if she wants to talk can be the most comforting thing of all. Remember, it's not about fixing the situation but showing empathy and letting her know she's not alone. Your kindness is already a wonderful gift to her.",1,155,17.22,98.1,1,98.58,15.5,20.65,96.13,81.29,62.58,21.29,14.19,0,0,6.45,7.74,0,7.1,17.42,6.45,0,12.9,12.26,9.03,3.87,1.94,23.23,9.03,4.52,2.58,2.58,0,0,21.94,0.65,21.29,5.81,0,4.52,5.81,0.65,4.52,0.65,9.03,7.74,0.65,3.87,2.58,0.65,0.65,0,0,0,23.87,7.74,5.81,0,0,0,0.65,15.48,0,0,7.74,0,0,0,0,0,2.58,0,0,2.58,0,0,0.65,0.65,0,0.65,0,0,0,0,0,0,1.29,0,1.29,0,0,0,0,0,5.81,6.45,1.94,0.65,1.94,1.94,0.65,0,1.94,1.94,8.39,1.94,0,0,0,0,0,16.77,6.45,4.52,0,0,5.16,0.65,0
112,work,172,"So I am the youngest one at my job (23F) My favorite co worker (50sF) is like my ""work mom"", she has kids my age and we get a long vey well. I go to her for advice etc, she is awesome. Recently, She broke up with her BF of many many years. She talked about him constantly. They seemed really in love but he broke her heart. She is so sad and I just feel horrible. Esp bc its near the holidays, and I don't want to see her down. She told me some of the story but I am not going to push for details because I dont want to upset her further. I can tell shes not herself. Being sad at work IS THE WORST! What is an appropriate way I can cheer her up or show her love? We are close, but still.. coworkers, you know? A gift? Pick up some of her work for her, help her out? I just want her to know she is supported.",llama,"Oh my goodness, it sounds like your work mom is going through a tough time! 😔 It's so sweet of you to want to support her and help her feel better. 💕
 First of all, it's completely understandable that she's not herself right now. Going through a breakup, especially one that was long-term and seemed so loving, can be incredibly difficult. 💔 It's okay if she doesn't want to talk about it too much, but it's great that you're there for her when she does need someone to talk to. 💬
 As for how you can cheer her up or show your support, here are a few ideas:
 1. Offer to help out with her workload: If she's feeling overwhelmed or struggling to keep up with her tasks, offer to help out in any way you can. This could be taking on some of her responsibilities, helping her with a project, or just being a sounding board for her ideas. 💡
 2. Listen actively and without judgment: Sometimes, all someone needs is someone to listen to them without trying to fix the situation. Make sure you're actively listening to your work mom, nodding along, and offering words of encouragement. 💕
 3. Bring in some holiday cheer: Since the holidays are coming up, consider bringing in some festive treats or decorations to brighten up the office. You could also plan a fun holiday activity or outing with your coworkers to take her mind off things. 🎄
 4. Give her a thoughtful gift: A small gift can go a long way in showing your support and care. Consider getting her a book or journal to help her process her feelings, a cozy blanket or pillow to keep her comfortable at work, or even just a nice card with a heartfelt message. 🎁
 Remember, the most important thing you can do is be there for her and show her that you care. 💕 She may not be herself right now, but with your support, she'll get through this tough time. 💪",1,328,38.46,94.33,2.54,98.92,16.4,18.9,95.12,76.52,60.67,17.68,12.5,0.3,0,4.27,7.62,0.3,5.18,17.68,5.18,1.83,16.16,9.45,6.4,7.32,0.91,20.43,5.49,3.96,4.88,3.05,1.52,0.3,17.99,0.61,17.38,4.27,0.91,3.66,5.18,0.61,4.88,0.3,10.98,9.15,1.83,2.13,1.52,0.3,0.3,0,0,0,21.95,7.93,4.57,0,0,0,1.22,14.02,0.61,0,8.23,0,0,0,0,0,4.88,1.52,0.3,3.05,0,0,0.91,0.61,0.61,0,0,0,0,0.3,0,0.61,0.61,1.22,0,0,0,0,0,0,8.54,10.67,1.22,1.83,5.49,0.91,1.52,0.61,1.83,0.91,7.32,2.13,0.61,0,0.3,0.3,0,16.16,5.49,5.49,0,0.3,3.05,1.83,3.05
112,work,172,"So I am the youngest one at my job (23F) My favorite co worker (50sF) is like my ""work mom"", she has kids my age and we get a long vey well. I go to her for advice etc, she is awesome. Recently, She broke up with her BF of many many years. She talked about him constantly. They seemed really in love but he broke her heart. She is so sad and I just feel horrible. Esp bc its near the holidays, and I don't want to see her down. She told me some of the story but I am not going to push for details because I dont want to upset her further. I can tell shes not herself. Being sad at work IS THE WORST! What is an appropriate way I can cheer her up or show her love? We are close, but still.. coworkers, you know? A gift? Pick up some of her work for her, help her out? I just want her to know she is supported.",mistral,"I'm so sorry to hear that your work mom is going through a tough time after her breakup. It's understandable that you want to support her and help her feel better, especially during the holidays. You're already doing a great job by being there for her and listening to her when she needs someone to talk to. You could offer to help her out with some of her work tasks to lighten her load, or bring her a small gift to brighten her day. You could also suggest taking a short break together for some fresh air or a quick walk to give her a chance to take a break from her thoughts. Let her know that you're there for her and that she's not alone. Remember, small gestures can go a long way in showing someone that they're loved and supported.",1,142,30.63,99,1,89.99,20.29,13.38,95.07,79.58,61.27,22.54,16.9,0.7,0,4.23,11.27,0.7,5.63,21.83,6.34,0,15.49,8.45,6.34,7.04,0.7,19.72,7.04,4.93,4.93,3.52,1.41,0,12.68,0,12.68,4.23,0,3.52,3.52,0,2.11,0.7,6.34,5.63,0.7,0.7,0.7,0,0,0,0,0,28.17,9.15,4.23,0,0,0,1.41,18.31,0.7,0,11.97,0,0,0,0,0,3.52,0.7,0,2.82,0,0,2.11,2.11,1.41,0.7,0,0,0,0,0,0.7,0.7,1.41,0,0,0,0,0,0,9.86,9.15,0,2.82,4.93,0.7,1.41,0,4.23,2.11,7.04,0.7,0,0,0,0,0,11.27,4.93,2.11,0,0,4.23,0,0
113,work,181,"Ladies-only party at work. Our office manager left Galentine's Day lunch invitations on the desks of all the women in the office. The invitation ends with ""This one is for the girls!"" As a woman who, luckily, has never experienced discrimination in this office before, it rubs me the wrong way that our office manager wants to use company money to throw a party for only one gender. I definitely will not be attending, but I'm not sure if this is severe enough to run this up the chain and try to get it shut down. We regularly have office-wide fun days for other holidays, like Halloween, and as long as I've been here I've never seen an event that excluded anyone before. I don't know why Valentine's Day couldn't be another office-wide celebration.

For context, there are 36 people in the office and 9 are women.

Update: I asked our office manager if this was being paid for by the company and she said no, she and our customer service manager are paying for it, so now I don't feel as bad.",gpt4,"It's completely understandable that you feel conflicted about the women-only Galentine's Day lunch, especially given your positive experiences with inclusivity at your workplace. It's commendable that you're considering the implications of such an event and how it aligns with the inclusive culture of your office.
 Since you've learned that the event isn't funded by the company, it seems to be a personal initiative by your office manager and customer service manager. This might be their way of creating a bonding experience for the women in the office, which isn't necessarily meant to exclude but to celebrate a specific group.
 However, your feelings are valid, and if you're uncomfortable with the idea, it's okay to choose not to participate. If you still feel uneasy about the exclusivity of the event, perhaps you could have a gentle conversation with the organizers about your concerns and suggest an inclusive alternative that celebrates everyone in the office. It's important that all employees feel comfortable and valued, and your input could help shape future events to reflect that.",1,173,52.89,96,40.27,56.29,24.71,27.75,92.49,68.79,57.23,16.76,8.09,0,0,7.51,0,0.58,8.67,20.23,10.4,0,13.87,9.25,5.78,6.36,1.73,14.45,5.78,1.16,4.62,2.31,2.31,1.16,20.81,1.16,19.65,7.51,1.73,1.16,2.89,1.16,6.36,0,5.78,4.05,1.73,2.89,1.73,1.16,0.58,0,0,0,20.81,5.78,1.73,0,0,0.58,1.16,13.87,0,0,1.16,0,0,0,0,0,9.25,1.16,0,7.51,1.16,0,0.58,0,0,0,0,0,0,0.58,0,0,0,0,0,0,0,0,0,0.58,4.62,5.2,0,0,2.31,0.58,0,2.31,1.73,2.89,7.51,1.16,0.58,0,0.58,0,0,15.03,4.05,4.62,0,0,5.78,0.58,0
113,work,181,"Ladies-only party at work. Our office manager left Galentine's Day lunch invitations on the desks of all the women in the office. The invitation ends with ""This one is for the girls!"" As a woman who, luckily, has never experienced discrimination in this office before, it rubs me the wrong way that our office manager wants to use company money to throw a party for only one gender. I definitely will not be attending, but I'm not sure if this is severe enough to run this up the chain and try to get it shut down. We regularly have office-wide fun days for other holidays, like Halloween, and as long as I've been here I've never seen an event that excluded anyone before. I don't know why Valentine's Day couldn't be another office-wide celebration.

For context, there are 36 people in the office and 9 are women.

Update: I asked our office manager if this was being paid for by the company and she said no, she and our customer service manager are paying for it, so now I don't feel as bad.",llama,"Thank you for sharing your concerns about the ladies-only party at work. It's understandable that you feel rubbed the wrong way by the invitation's exclusivity, especially since the office has always been inclusive in its previous celebrations. It's great to hear that the party is being paid for by the office manager and customer service manager, rather than the company, as this does alleviate some of your concerns about company resources being used.
 However, you still have a valid point that the party's exclusivity may be perceived as discriminatory, and it's important to consider how this may impact other employees who do not identify as women. It may be worth having a conversation with the office manager to understand the reasoning behind the exclusivity and to express your concerns about the potential impact on other employees.
 Remember that your voice matters, and it's okay to speak up about issues that are important to you. It's possible that the office manager may not have realized the potential implications of the party's exclusivity, and having an open and honest conversation may help to address these concerns.",1,184,55.68,79.18,29.9,93.28,26.29,26.09,94.02,70.11,58.15,13.59,4.89,0,0,4.35,0,0,8.7,19.02,9.78,0,15.22,13.04,5.43,6.52,1.09,20.11,6.52,0.54,7.07,3.8,1.09,2.72,20.11,0.54,19.57,5.43,3.8,0,4.35,0,5.43,0.54,6.52,5.98,0.54,0.54,0.54,0,0,0,0,0,19.02,8.7,2.17,0.54,0.54,1.09,2.17,9.24,0,0,0.54,0,0,0,0,0,12.5,2.72,0,8.7,1.63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.35,4.89,0,0,2.72,0,0.54,1.09,1.63,3.8,5.43,3.8,0.54,0,0.54,0,0,12.5,3.8,3.8,0,0,4.35,0.54,0
113,work,181,"Ladies-only party at work. Our office manager left Galentine's Day lunch invitations on the desks of all the women in the office. The invitation ends with ""This one is for the girls!"" As a woman who, luckily, has never experienced discrimination in this office before, it rubs me the wrong way that our office manager wants to use company money to throw a party for only one gender. I definitely will not be attending, but I'm not sure if this is severe enough to run this up the chain and try to get it shut down. We regularly have office-wide fun days for other holidays, like Halloween, and as long as I've been here I've never seen an event that excluded anyone before. I don't know why Valentine's Day couldn't be another office-wide celebration.

For context, there are 36 people in the office and 9 are women.

Update: I asked our office manager if this was being paid for by the company and she said no, she and our customer service manager are paying for it, so now I don't feel as bad.",mistral,"I understand your concerns about the exclusivity of the Galentine's Day lunch. It's important to acknowledge that everyone should feel included and valued in the workplace. While it may not be a company-wide event, it's worth expressing your feelings to your office manager about the potential unintended consequences of excluding certain individuals. You could suggest that future events be inclusive of all genders to ensure a welcoming and inclusive work environment for everyone. If the event is not being paid for by the company, then it may be less of a concern, but it's still important to communicate your thoughts.",1,100,57.7,69.2,35.01,67.48,20,31,89,68,59,15,6,1,0,5,0,0,9,17,9,0,15,12,3,6,2,17,4,3,3,1,1,1,19,3,16,4,1,2,4,0,6,0,3,3,0,0,0,0,0,0,0,0,16,6,2,1,0,0,2,9,0,0,0,0,0,0,0,0,7,0,0,5,2,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,4,6,1,0,3,0,0,2,4,2,5,4,0,0,0,0,0,13,5,3,0,0,4,1,0
114,work,192,"is there any good that can come from a confrontation? I'm thinking about quitting my job. There are a number of things about it that some might call toxic: Lack of leadership at best, consistent rudeness and disrespect (from management) at worst
Unrelenting deadlines which make it difficult to take time off (currently having a health problem which might necessitate taking time off)

The opposite of professional growth: my effort to be diligent is constantly undermined. Bad communication & uncoordination which causes wasted effort (related to (1))

Lack of autonomy and constant micromanaging which causes me anxiety at times.

These are just the issues that came to mind right away, but I can go on. The question is: if I decide to quit, should I call out all of these grievances? Or just leave silently? Is there any benefit to being direct/confrontational when leaving? There is no HR department, so I would just have to tell the management directly. If I leave silently (or in a neutral way), you might think that they would serve as references. But my gut says that I would get ghosted by them since they just care about the bottom line.",gpt4,"It sounds like you're in a very challenging and stressful work environment, and it's understandable that you're considering leaving for the sake of your well-being. Confrontation can be a double-edged sword; it may provide a sense of closure and potentially alert management to issues that need addressing, but it can also burn bridges and create additional stress.
 If you choose to address the issues, consider doing so in a constructive manner. You could frame it as feedback rather than confrontation, focusing on how the situation has affected you personally and professionally, and suggest improvements that could benefit the company. This approach can sometimes lead to positive changes and leave a professional impression.
 However, if you feel that your words would fall on deaf ears or potentially lead to retaliation, it may be wiser to leave on neutral terms. You can simply state that you are leaving to pursue other opportunities that align more closely with your career goals and personal health needs.
 Remember, your primary responsibility is to look after your own health and career. Whether you choose to speak up or leave quietly, do what feels right for you and what will best serve your future. Good luck with your decision and your next steps.",1,206,23.22,96.34,35.14,49.98,20.6,24.27,91.75,68.45,55.34,16.02,8.74,0,0,8.74,0,0,7.28,13.11,4.37,0.49,11.65,9.71,5.34,11.17,0,17.48,6.31,1.46,6.31,0,4.37,2.91,21.84,0,21.84,6.31,2.91,4.37,4.37,0.49,4.37,0.49,5.83,3.88,1.94,2.91,0.97,1.94,0.97,0.97,0,0,13.59,3.88,0,0,0.97,0,1.94,9.22,0,0,0,0,0,0,0,0,4.37,0,0,4.37,0,0,2.43,1.46,0,0.49,0,0,0,0,0,0.97,0,0,0,0,0,1.46,0.97,0.97,4.85,11.65,1.46,4.37,2.91,0.49,1.94,1.46,2.43,0.97,6.8,2.91,0,0,0,0,0,12.14,4.85,4.37,0,0,1.46,1.46,0
114,work,192,"is there any good that can come from a confrontation? I'm thinking about quitting my job. There are a number of things about it that some might call toxic: Lack of leadership at best, consistent rudeness and disrespect (from management) at worst
Unrelenting deadlines which make it difficult to take time off (currently having a health problem which might necessitate taking time off)

The opposite of professional growth: my effort to be diligent is constantly undermined. Bad communication & uncoordination which causes wasted effort (related to (1))

Lack of autonomy and constant micromanaging which causes me anxiety at times.

These are just the issues that came to mind right away, but I can go on. The question is: if I decide to quit, should I call out all of these grievances? Or just leave silently? Is there any benefit to being direct/confrontational when leaving? There is no HR department, so I would just have to tell the management directly. If I leave silently (or in a neutral way), you might think that they would serve as references. But my gut says that I would get ghosted by them since they just care about the bottom line.",llama,"Thank you for sharing your concerns about your workplace. It's understandable that you're considering quitting, given the issues you've mentioned. When it comes to deciding how to leave, it's important to prioritize your own well-being and what feels right for you.
 While being direct and confrontational may not be the easiest approach, it can have some benefits. By calling out the grievances you've experienced, you may be able to bring attention to issues that need to be addressed, which could potentially improve the work environment for your colleagues. Additionally, being direct can show that you're not afraid to stand up for yourself and your needs, which can be a powerful message to your employer.
 However, it's also important to consider the potential risks of being direct. If you decide to leave, it's possible that your employer may not provide a positive reference, especially if you've been openly critical of the workplace. This could impact your future job prospects, so it's important to weigh the potential risks against the potential benefits.
 Ultimately, the decision of how to leave is up to you. If you do decide to be direct, it may be helpful to prepare a clear and professional letter or email that outlines your concerns and reasons for leaving. This can help you maintain a sense of control and professionalism, even in a difficult situation.
 Remember that you don't have to go through this alone. Consider reaching out to a trusted friend, family member, or career counselor for support and guidance as you navigate this decision.",1,256,27.09,97.26,54.55,75.02,18.29,27.73,94.53,74.22,58.98,17.58,9.38,0,0,9.38,0,0,8.2,13.67,5.86,0,14.45,13.67,5.08,7.03,1.56,22.66,5.08,0.78,5.08,1.95,1.56,1.56,19.53,0,19.53,5.86,1.95,3.13,5.47,0,4.69,0.39,6.64,5.08,1.56,1.17,0.39,0.78,0.39,0.39,0,0,17.19,5.47,1.56,0.39,0.78,0,1.56,11.33,0,0,0,0,0.39,0,0,0.39,4.69,0,0,4.69,0,0,0.39,0.39,0,0.39,0,0,0,0,0,1.17,0,0,0.78,0,0,0.78,0.78,0,3.91,10.16,0.39,3.52,6.25,0.39,0,0.78,1.56,3.13,7.03,4.3,0,0,0,0,0,16.41,5.47,6.25,0,0,4.3,0.39,0
114,work,192,"is there any good that can come from a confrontation? I'm thinking about quitting my job. There are a number of things about it that some might call toxic: Lack of leadership at best, consistent rudeness and disrespect (from management) at worst
Unrelenting deadlines which make it difficult to take time off (currently having a health problem which might necessitate taking time off)

The opposite of professional growth: my effort to be diligent is constantly undermined. Bad communication & uncoordination which causes wasted effort (related to (1))

Lack of autonomy and constant micromanaging which causes me anxiety at times.

These are just the issues that came to mind right away, but I can go on. The question is: if I decide to quit, should I call out all of these grievances? Or just leave silently? Is there any benefit to being direct/confrontational when leaving? There is no HR department, so I would just have to tell the management directly. If I leave silently (or in a neutral way), you might think that they would serve as references. But my gut says that I would get ghosted by them since they just care about the bottom line.",mistral,"I'm sorry to hear that you've been experiencing a toxic work environment with numerous challenges, including lack of leadership, disrespect, unrelenting deadlines, and micromanaging. It's understandable that you're considering quitting and wondering whether to address your grievances before leaving.

While it's a personal decision, some people find that being direct and expressing their concerns can lead to growth and improvement for both parties. It may help the organization understand the impact of their actions and provide an opportunity for change. However, it's essential to consider the potential consequences, such as the possibility of a strained relationship or being ghosted.

Ultimately, the decision is yours. If you choose to leave silently, you might miss an opportunity to effect change. But if you feel that confrontation would not be productive or safe, it's essential to prioritize your well-being and mental health. Remember, it's okay to prioritize yourself and seek a work environment that supports your growth and well-being.",1,156,34.56,88.42,53.41,70.6,17.33,33.97,92.31,66.67,52.56,15.38,8.33,0.64,0,6.41,0,1.28,7.05,15.38,7.05,0,10.9,10.9,1.28,11.54,0.64,17.95,5.77,1.92,9.62,1.92,5.77,2.56,21.15,0,21.15,7.69,3.85,1.92,5.77,0,5.13,0.64,8.33,5.77,2.56,1.92,1.28,0.64,0,0.64,0,0,14.74,4.49,1.28,0,1.92,0.64,0,9.62,0,0,0,0,0,0,0,0,4.49,0.64,0,3.85,0,0,3.85,3.21,0,1.28,1.28,0,0,0,0.64,1.28,0,0,0.64,0,0,1.28,1.28,0.64,6.41,6.41,0.64,1.28,1.92,0,1.28,0.64,3.85,1.92,7.69,1.92,0.64,0,0.64,0,0,19.23,5.77,7.05,0,0,5.13,1.28,0
115,work,243,"Workplace made a group chat to talk about another member of staff. Throwaway for obvious reasons.. I'm just looking for some advice as I'm not really sure what to do about this and it's making me feel weird. So, a couple of weeks ago I was on holiday from work and during that time I got a notification that I'd been added to a WhatsApp group from my manager it was named calling another member of staff some bad name and put a stock photo of someone who looked similar to this person. Everyone apart from this person was invited, I never opened the chat I just ignored the chat, the only time I saw the chat was through my notification window at the top of my screen with not only the manager but other people joining in making fun of this person. I opened it once because I thought it was the work chat about rotas etc. As the manager has the same photo but I never read the name of the chat but saw a photo of a drawing someone had done of the person they are talking about and it obviously wasn't a nice one. So anyway, long story short what should I do? Am I just being sensitive because the person they are talking about has always been nice to me and never been an issue or is this workplace bullying? If so, any advice would be helpful. Thanks",gpt4,"It's completely understandable that you're feeling uncomfortable with this situation. Trust your instincts here – what you're describing is not just workplace bullying, but it's also highly unprofessional and inappropriate, especially coming from a manager. It's important to address this issue, not only because it's the right thing to do, but also because it creates a toxic work environment for everyone involved.
 You have a few options on how to proceed. You could approach the person being targeted and let them know what's happening, offering your support. Alternatively, you could speak to your HR department or another manager you trust about the group chat and express your concerns. It's important to document what you've seen, as it could be useful for HR to investigate the matter.
 Remember, by standing up against bullying, you're helping to create a more respectful and professional workplace. It's not about being sensitive; it's about being ethical and supportive of your colleagues. Your courage in addressing this issue can make a significant difference.",1,166,11.31,96.65,25.3,47.67,16.6,31.93,91.57,71.08,59.04,20.48,9.04,0,0,8.43,0,0.6,11.45,13.25,5.42,0,12.65,13.86,6.63,7.83,1.81,20.48,6.63,1.81,8.43,3.61,1.81,3.01,17.47,0.6,16.87,3.61,2.41,2.41,1.2,0.6,6.63,0.6,7.83,4.82,3.01,1.2,0.6,0.6,0,0,0,0,22.29,9.64,2.41,0.6,1.2,2.41,1.81,13.86,0,0,0,0,0,0,0,0,5.42,0,0,5.42,0,0,0.6,0.6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.2,3.61,7.23,0,1.2,4.82,0.6,0,1.2,0.6,1.81,8.43,0,0,0,0,0,0,19.28,6.02,5.42,0,0,7.23,0.6,0
115,work,243,"Workplace made a group chat to talk about another member of staff. Throwaway for obvious reasons.. I'm just looking for some advice as I'm not really sure what to do about this and it's making me feel weird. So, a couple of weeks ago I was on holiday from work and during that time I got a notification that I'd been added to a WhatsApp group from my manager it was named calling another member of staff some bad name and put a stock photo of someone who looked similar to this person. Everyone apart from this person was invited, I never opened the chat I just ignored the chat, the only time I saw the chat was through my notification window at the top of my screen with not only the manager but other people joining in making fun of this person. I opened it once because I thought it was the work chat about rotas etc. As the manager has the same photo but I never read the name of the chat but saw a photo of a drawing someone had done of the person they are talking about and it obviously wasn't a nice one. So anyway, long story short what should I do? Am I just being sensitive because the person they are talking about has always been nice to me and never been an issue or is this workplace bullying? If so, any advice would be helpful. Thanks",llama,"Hey there! I can totally understand why this situation is making you feel weird and unsure about what to do. It sounds like a pretty uncomfortable and potentially bullying situation.
 First of all, it's important to acknowledge that you have every right to feel upset and concerned about this. Being added to a group chat that is specifically designed to mock and belittle another member of staff is not okay, and it's not something that you should just ignore or brush off.
 It's possible that your manager and other colleagues may not realize the harm that their words and actions can cause, but that doesn't make it any less hurtful or inappropriate. Bullying in any form is never acceptable, and it's important to speak up and address the situation.
 One option could be to talk to your manager directly and express your concerns. You could say something like, ""Hey [manager's name], I noticed that I was added to a group chat that was making fun of [name of person being talked about]. I just wanted to let you know that I don't feel comfortable with this kind of behavior and I think it's important that we treat all colleagues with respect and kindness. Can we talk about why this group chat was created and why I was added to it?""
 If you're not comfortable talking to your manager directly, or if you don't feel like your concerns are being taken seriously, you could also consider talking to HR or someone else in a higher position of authority. They may be able to help mediate the situation and put an end to the bullying behavior.
 Remember that you don't have to deal with this kind of treatment alone, and there are people and resources available to support you. Don't hesitate to reach out if you need any further advice or guidance.",1,310,11.71,79.31,20.34,13.34,20.67,20.65,94.84,77.74,62.26,18.06,8.71,2.26,0.65,5.16,0,0.65,9.35,13.55,2.9,0.65,13.23,12.26,6.45,8.39,3.23,22.58,6.77,3.23,6.77,2.9,0.65,3.23,23.55,1.29,22.26,4.19,1.94,2.9,8.39,0.65,5.48,0.32,6.77,2.9,3.55,2.26,0.97,0.97,0,0,0.32,0,20.97,9.35,1.94,0,1.29,0.32,4.52,12.26,0,0,0,0,0,0,0,0,2.9,0,0,2.9,0,0,0.32,0,0,0,0,0,0,0,0,0.32,0.32,0.32,0.65,0,0,0,0.65,0.65,7.1,6.13,0.65,0.65,3.23,0,0.32,1.61,0.65,4.19,8.39,0.97,0.97,0.65,0.32,0,0,13.55,4.19,2.9,0.32,0.32,3.87,1.94,0
115,work,243,"Workplace made a group chat to talk about another member of staff. Throwaway for obvious reasons.. I'm just looking for some advice as I'm not really sure what to do about this and it's making me feel weird. So, a couple of weeks ago I was on holiday from work and during that time I got a notification that I'd been added to a WhatsApp group from my manager it was named calling another member of staff some bad name and put a stock photo of someone who looked similar to this person. Everyone apart from this person was invited, I never opened the chat I just ignored the chat, the only time I saw the chat was through my notification window at the top of my screen with not only the manager but other people joining in making fun of this person. I opened it once because I thought it was the work chat about rotas etc. As the manager has the same photo but I never read the name of the chat but saw a photo of a drawing someone had done of the person they are talking about and it obviously wasn't a nice one. So anyway, long story short what should I do? Am I just being sensitive because the person they are talking about has always been nice to me and never been an issue or is this workplace bullying? If so, any advice would be helpful. Thanks",mistral,"I'm sorry to hear that you've been added to a group chat where someone is being disparaged. It's understandable that you're feeling unsure and uncomfortable about the situation. Based on the information you've provided, it does seem like workplace bullying. It's important to remember that everyone deserves respect and dignity in the workplace, regardless of their relationship with you. You've taken a step in the right direction by not engaging with the chat and ignoring notifications. If you feel safe doing so, you may want to consider reporting the incident to your HR department or a trusted supervisor. They can help investigate the situation and take appropriate action. If you don't feel comfortable reporting it, you could also consider speaking with a trusted colleague or mentor for support. Remember, you don't have to deal with this alone.",1,137,32.28,98.01,35.4,91.27,15.22,29.2,96.35,74.45,56.2,17.52,10.22,0.73,0,8.03,0,1.46,7.3,12.41,8.03,0,13.14,13.14,3.65,7.3,2.19,26.28,7.3,0.73,8.03,5.84,0,2.92,20.44,0.73,19.71,8.03,0.73,2.92,5.84,0,4.38,1.46,8.03,6.57,1.46,1.46,0.73,0.73,0,0,0,0,25.55,10.95,2.92,0,0.73,1.46,2.19,14.6,0,0,0,0,0,0,0,0,7.3,0,0,7.3,0,0,0,0,0,0,0,0,0,0,0,0,0.73,1.46,1.46,0,0,0,0.73,0,4.38,9.49,0.73,1.46,4.38,0,0.73,2.19,0,8.03,8.76,0.73,0,0,0,0,0,16.79,6.57,3.65,0,0,6.57,0,0
116,work,256,"Coworker keeps nosing into my conversations/business—advice?I am a barista and work full-time with one other colleague who is full-time (everyone else is part-time/students). I’ve started to take on more responsibilities at work as my boss has requested—such as ordering pastries, updating our menu and POS, etc.
Every time I am working on “her” computer (it is a shared computer, not hers), my coworker will come over and ask what I’m doing, what I’m working on, what we’re talking about, etc. when it has nothing to do with her. Normally, I wouldn’t care if someone is curious. But I have to repeat my entire conversation with my boss or with the other employees whenever she comes in, like she HAS to know what we were discussing. Or if I’m working on something like updating our prices, she’s like what are you doing, why, etc. and looks visibly upset that she’s not included. She has responsibilities I don’t and I’ve never cared.
It’s not infuriating or anything but very annoying because a) I don’t think it’s really her problem/business, and b) she’s just very very nosy. She’s 30 years older than me and sometimes acts like I’m a child, so I also don’t like that (her tone/wording can be really dismissive and condescending).
What would you do if you were me? Just let it go? How do I just let it go without it bugging me so much? I don’t want to be rude or confrontational because it’s just me and her sometimes, so I don’t want it to be awkward.",gpt4,"It sounds like you're in a challenging situation with your coworker's behavior feeling intrusive and somewhat dismissive. It's understandable that this dynamic can be frustrating, especially when you're trying to focus on your new responsibilities.
 One approach could be to set gentle but firm boundaries. You might say something like, ""I appreciate your interest, but I've got this task under control. If there's anything that involves you or that you need to be updated on, I'll be sure to let you know."" This way, you're acknowledging her curiosity while also making it clear that you will share information when it's necessary.
 If her tone is often condescending, it could be helpful to address this directly at a calm moment, expressing that you value a respectful and professional working relationship.
 Remember, it's okay to seek support from your boss if the situation doesn't improve, especially since these tasks were assigned to you. It's important to maintain a comfortable work environment where you can perform your duties effectively.
 Lastly, finding ways to let go of the frustration can be beneficial for your own peace of mind. This might involve deep breathing, taking a short walk, or finding a confidant to vent to outside of work. Balancing professionalism with personal boundaries is key, and you're entitled to a workspace where you can concentrate on your tasks without undue interruption.",1,226,18.64,98.1,31.65,89.5,18.83,28.32,90.27,70.8,55.75,19.91,11.06,1.33,0,8.85,0.88,0,8.85,13.27,3.98,0.44,13.27,13.27,5.31,6.64,0.44,20.35,8.41,0.88,7.52,1.77,3.1,2.65,19.03,0,19.03,4.87,1.77,3.54,4.87,0,3.54,0.44,7.52,6.19,1.33,2.21,1.33,0.88,0,0.88,0,0,15.93,3.98,1.77,0.44,0,0,0.44,11.95,0,0.44,0.88,0,0,0,0,0,5.75,0,0,5.75,0,0,0.44,0,0,0,0,0,0,0,0,0.88,0,0.88,0,0,0,0.44,0,0.88,3.98,7.96,1.33,1.33,4.87,0,0.44,0.44,3.98,1.77,7.08,1.77,0.44,0,0.44,0,0,17.7,5.31,5.75,0,0,5.75,0.88,0
116,work,256,"Coworker keeps nosing into my conversations/business—advice?I am a barista and work full-time with one other colleague who is full-time (everyone else is part-time/students). I’ve started to take on more responsibilities at work as my boss has requested—such as ordering pastries, updating our menu and POS, etc.
Every time I am working on “her” computer (it is a shared computer, not hers), my coworker will come over and ask what I’m doing, what I’m working on, what we’re talking about, etc. when it has nothing to do with her. Normally, I wouldn’t care if someone is curious. But I have to repeat my entire conversation with my boss or with the other employees whenever she comes in, like she HAS to know what we were discussing. Or if I’m working on something like updating our prices, she’s like what are you doing, why, etc. and looks visibly upset that she’s not included. She has responsibilities I don’t and I’ve never cared.
It’s not infuriating or anything but very annoying because a) I don’t think it’s really her problem/business, and b) she’s just very very nosy. She’s 30 years older than me and sometimes acts like I’m a child, so I also don’t like that (her tone/wording can be really dismissive and condescending).
What would you do if you were me? Just let it go? How do I just let it go without it bugging me so much? I don’t want to be rude or confrontational because it’s just me and her sometimes, so I don’t want it to be awkward.",llama,"Hey there! I can totally understand how frustrating it can be when someone is consistently nosy and intrusive, especially when it feels like they're not respecting your boundaries. Here are a few suggestions that might help you deal with the situation:
 1. Set clear boundaries: When your coworker starts asking questions, you can politely but firmly tell her that you'd prefer to focus on your work and don't have time to discuss it with her. You can say something like, ""I'm in the middle of updating our prices, can we talk about this later?"" or ""I'm trying to concentrate on my tasks, can you please give me some space?""
 2. Avoid engaging: If she continues to ask questions or try to engage you in conversation, try not to respond or engage. It's okay to politely ignore her or say that you're not interested in talking at that moment.
 3. Focus on your work: Instead of letting her nosiness bug you, try to focus on your work and the tasks at hand. The more you can keep your mind on your work, the less you'll be affected by her behavior.
 4. Talk to your boss: If the behavior continues and you feel like it's affecting your work or creating a hostile work environment, consider talking to your boss about the situation. They may be able to provide guidance on how to handle it or mediate a resolution.
 Remember, you don't have to be rude or confrontational to set boundaries and assert your needs. You can do so in a polite and professional manner, and it's okay to prioritize your own needs and well-being in the workplace.",1,275,20.83,97.97,9.55,24.89,16.18,18.91,93.09,73.09,59.64,19.64,14.55,1.82,0.73,9.09,2.18,0.73,5.09,14.55,4.36,1.45,14.18,10.91,5.45,8,1.82,21.09,3.64,1.82,7.64,1.45,4.36,1.82,19.27,0,19.27,4.36,1.82,5.45,5.45,0.36,5.09,0.36,3.27,1.82,1.45,1.82,0.36,1.45,0,1.45,0,0,24.73,10.55,2.55,1.45,1.09,0,5.45,14.18,0,0,2.18,0,0.36,0.36,0,0,5.45,0,0,5.09,0.36,0,0.73,0.36,0,0.36,0,0,0,0,0,0.73,0,0,1.45,0,0,0,0.36,0.73,6.91,6.91,2.18,0,4,0,0,0.73,3.27,0.73,10.91,1.09,1.09,0.36,0.73,0,0,17.82,5.09,4,0.73,0.36,4,3.64,0
116,work,256,"Coworker keeps nosing into my conversations/business—advice?I am a barista and work full-time with one other colleague who is full-time (everyone else is part-time/students). I’ve started to take on more responsibilities at work as my boss has requested—such as ordering pastries, updating our menu and POS, etc.
Every time I am working on “her” computer (it is a shared computer, not hers), my coworker will come over and ask what I’m doing, what I’m working on, what we’re talking about, etc. when it has nothing to do with her. Normally, I wouldn’t care if someone is curious. But I have to repeat my entire conversation with my boss or with the other employees whenever she comes in, like she HAS to know what we were discussing. Or if I’m working on something like updating our prices, she’s like what are you doing, why, etc. and looks visibly upset that she’s not included. She has responsibilities I don’t and I’ve never cared.
It’s not infuriating or anything but very annoying because a) I don’t think it’s really her problem/business, and b) she’s just very very nosy. She’s 30 years older than me and sometimes acts like I’m a child, so I also don’t like that (her tone/wording can be really dismissive and condescending).
What would you do if you were me? Just let it go? How do I just let it go without it bugging me so much? I don’t want to be rude or confrontational because it’s just me and her sometimes, so I don’t want it to be awkward.",mistral,"I'm sorry to hear that you're feeling annoyed and disrespected by your coworker's intrusive behavior. It's understandable that you value your privacy and autonomy at work, especially when you're taking on additional responsibilities. Here are some suggestions:

1. Set clear boundaries: You could try setting clear boundaries by politely letting your coworker know that you value your privacy while working and would appreciate being left alone when you're focused on your tasks.
2. Communicate effectively: You could also try explaining to her that her constant interruptions are making it difficult for you to concentrate and complete your work efficiently.
3. Find a solution: Consider discussing with your boss or HR if there's a way to address this issue, such as getting a separate computer for each employee or setting up a schedule for sharing the computer.
4. Practice self-care: Take breaks when you need them, and engage in activities that help you relax and recharge, such as listening to music, reading a book, or taking a walk outside.
5. Seek support: Talk to trusted colleagues or friends about how you're feeling, and seek their advice and encouragement. Remember, you don't have to deal with this situation alone.

Remember, it's important to prioritize your mental and emotional well-being, and to communicate effectively and assertively with your coworker to find a solution that works for both of you.",1,226,31.25,99,16.86,68.97,16.14,30.53,90.71,67.26,50.88,16.81,11.95,0.44,0,9.73,0.88,0.88,4.87,14.6,3.54,2.21,12.83,7.08,4.87,10.18,0.44,18.58,6.64,1.33,10.62,3.98,5.31,1.33,14.6,0,14.6,6.64,1.33,2.65,2.21,0,2.65,0.88,6.19,4.42,1.33,2.21,1.33,0.44,0,0.44,0,0,23.89,8.41,3.1,0.44,0.88,0.44,2.65,14.6,0,0.44,0.88,0,0.88,0,0,0.88,8.85,0.88,0,7.96,0,0,0.88,0.88,0,0.88,0,0,0,0,0,0.44,0,1.77,0.88,0.44,0,0,0,0,3.98,8.85,1.77,0.44,3.54,0,1.33,0.88,2.65,1.33,5.75,0,0,0,0,0,0,18.58,6.19,4.42,0,0,4.42,3.54,0
117,work,272,"Nitpicking boss. I have recently transferred from a location where I made basically almost all decisions even with my junior manager level. This new location has a more direct supervisor, and they dictate that I was to remain visible online when working at home, and to let them vet through every single request before moving up to higher management for approval.

I feel so irritated at that from the get go, and that when they vet through the requests, they change literally the most mundane thing about the English. E.g in achieving = to achieve. I argue with them on semantics that I think this should be done first or escalated up.

They chase me on updates that I have already given them, and in the same email thread asks what I am doing about it even thought 2 emails earlier, the answer is there in black and white. I have tried to trash it out with them , having a heart to heart talk and telling them honestly but it doesn't seem to stop. All they say is we need more communication but all the communication is there! I've talked, emailed, short chatted and yet they say i don't update her on stuff.

It's making me pull my hair out because I know my level of English isn't bad, at the very least, everyone else I have asked opinions on understood what I meant immediately, but their reactions and tone are making me doubt myself. I get angry and frustrated and honestly it's no way to work like this.

Previous place used to be high stress workload heavy place but here? My issue is them.",gpt4,"I'm really sorry to hear about the challenges you're facing with your new supervisor. It sounds incredibly frustrating to have your autonomy reduced and to feel micromanaged, especially when you're accustomed to having more control over your work. The constant nitpicking and questioning can be demoralizing and I understand why you're feeling irritated and second-guessing yourself.
 It's commendable that you've attempted to address the issue directly through a heart-to-heart conversation. It's clear you're making an effort to communicate effectively, but it seems like your supervisor's approach isn't aligning with your work style. It might be helpful to document your communications and the updates you provide, so you can reference them if needed. This could serve as a clear record that you are indeed keeping them informed.
 Remember, your skills and abilities are not defined by this one person's perspective. It's important to maintain confidence in your own capabilities. If the situation doesn't improve, consider seeking advice from HR or exploring other avenues within the company where your style and expertise might be better appreciated. Take care of yourself and don't let this situation undermine your self-worth.",1,186,14.28,98.75,32.32,89.28,16.91,32.8,88.71,67.2,55.38,18.82,12.9,1.08,0,10.75,0,1.08,5.91,14.52,4.84,0.54,10.75,12.37,4.84,8.06,2.15,19.89,5.38,1.08,10.22,0,6.45,4.3,18.82,0,18.82,6.99,1.61,2.15,3.76,1.61,4.3,0.54,8.06,6.45,1.61,2.69,1.08,1.61,0,1.08,0,0,22.04,8.06,2.69,0,1.08,0.54,3.23,13.44,0,0,0,0,0,0,0,0,4.3,0,0,4.3,0,0,0,0,0,0,0,0,0,0,0,0.54,0,0.54,0,0,0.54,0,0,0.54,3.76,5.91,0.54,1.08,2.15,0,1.08,1.08,2.15,2.69,9.14,1.08,0,0,0,0,0,18.28,5.91,2.69,0,0,7.53,2.15,0
117,work,272,"Nitpicking boss. I have recently transferred from a location where I made basically almost all decisions even with my junior manager level. This new location has a more direct supervisor, and they dictate that I was to remain visible online when working at home, and to let them vet through every single request before moving up to higher management for approval.

I feel so irritated at that from the get go, and that when they vet through the requests, they change literally the most mundane thing about the English. E.g in achieving = to achieve. I argue with them on semantics that I think this should be done first or escalated up.

They chase me on updates that I have already given them, and in the same email thread asks what I am doing about it even thought 2 emails earlier, the answer is there in black and white. I have tried to trash it out with them , having a heart to heart talk and telling them honestly but it doesn't seem to stop. All they say is we need more communication but all the communication is there! I've talked, emailed, short chatted and yet they say i don't update her on stuff.

It's making me pull my hair out because I know my level of English isn't bad, at the very least, everyone else I have asked opinions on understood what I meant immediately, but their reactions and tone are making me doubt myself. I get angry and frustrated and honestly it's no way to work like this.

Previous place used to be high stress workload heavy place but here? My issue is them.",llama,"Oh my goodness, it sounds like you're going through a really frustrating situation with your new boss! It's understandable that you're feeling irritated and doubtful about your English skills, especially when it seems like your boss is being overly critical and changing even the smallest things about your requests.
 First of all, it's important to remember that you're not alone in this feeling. Many people have experienced similar situations where they feel like their work is being micromanaged or their ideas are being constantly rejected. It can be really demotivating and make you feel like you're not good enough.
 It sounds like you've already tried talking to your boss and explaining your concerns, but it hasn't seemed to make a difference. In this case, it might be helpful to speak with HR or someone in a higher management level to see if they can provide some guidance or support. It's possible that there's a disconnect between your boss's expectations and the company's culture, and someone else might be able to help mediate the situation.
 In the meantime, it might be helpful to keep a record of your requests and the changes that your boss is making. This can help you track any patterns or inconsistencies in their feedback, and it can also give you a sense of accomplishment and proof that you are doing your job well.
 Remember that it's okay to stand up for yourself and advocate for your own work. You don't have to accept every change or request that your boss makes, especially if it goes against your own judgment or the company's culture. It's important to find a balance between being a team player and assertively expressing your own needs and concerns.
 Lastly, it might be helpful to take a step back and assess your own communication style. Are there any ways that you could improve your communication with your boss or others in your team? Are there any specific skills or knowledge gaps that you could work on to improve your performance? Sometimes, making small changes to our own behavior can have a big impact on our relationships with others.
 I hope this helps, and I'm here if you need any more support or advice!",1,370,13.1,98.05,44.07,78.52,20.56,21.62,92.7,72.7,60.81,20.54,11.62,0.81,0.54,8.92,0,1.35,8.92,17.57,4.32,0.27,11.35,12.16,5.41,7.84,1.08,20.27,5.14,2.7,9.73,2.16,2.7,4.59,21.89,0.54,21.08,4.32,2.7,2.7,7.57,0.54,5.95,0.54,6.49,5.14,1.35,1.35,0.54,0.54,0,0.54,0,0,20.81,6.76,3.24,0.81,0.27,0,1.62,13.78,0,0,0,0,0,0,0,0,4.32,0,0,4.32,0,0,0,0,0,0,0,0,0,0,0,0.81,0.27,0.54,0.54,0.27,0.27,0,0,0,7.03,8.38,0,0.81,5.14,0.27,0.54,1.35,2.97,2.43,9.46,1.89,0.54,0,0.27,0.27,0,12.7,3.78,3.24,0.54,0.54,4.59,0,0
117,work,272,"Nitpicking boss. I have recently transferred from a location where I made basically almost all decisions even with my junior manager level. This new location has a more direct supervisor, and they dictate that I was to remain visible online when working at home, and to let them vet through every single request before moving up to higher management for approval.

I feel so irritated at that from the get go, and that when they vet through the requests, they change literally the most mundane thing about the English. E.g in achieving = to achieve. I argue with them on semantics that I think this should be done first or escalated up.

They chase me on updates that I have already given them, and in the same email thread asks what I am doing about it even thought 2 emails earlier, the answer is there in black and white. I have tried to trash it out with them , having a heart to heart talk and telling them honestly but it doesn't seem to stop. All they say is we need more communication but all the communication is there! I've talked, emailed, short chatted and yet they say i don't update her on stuff.

It's making me pull my hair out because I know my level of English isn't bad, at the very least, everyone else I have asked opinions on understood what I meant immediately, but their reactions and tone are making me doubt myself. I get angry and frustrated and honestly it's no way to work like this.

Previous place used to be high stress workload heavy place but here? My issue is them.",mistral,"I'm sorry to hear that you're feeling frustrated and irritated with your new supervisor's micromanagement and nitpicking. It can be disheartening to feel like your work is being second-guessed and your abilities doubted. It's important to remember that communication is a two-way street, and it seems like there may be some miscommunication or misunderstanding happening.

Perhaps you could try setting up regular check-ins with your supervisor to discuss your concerns and find a solution that works for both of you. You might also consider providing more detailed explanations or context in your emails to help avoid any potential misunderstandings.

It's also important to remember that everyone has different communication styles and preferences, and it may take some time to adjust to a new work environment. Try to stay focused on the positive aspects of your job and the progress you're making, and don't let the frustration get the best of you.

If you continue to feel overwhelmed or unsure, it might be helpful to speak with a mentor or HR representative for additional support and guidance. Remember, you're not alone in this experience, and there are resources available to help you navigate the situation.",1,194,37.9,93.73,34.87,43.23,21.56,28.87,91.75,72.68,55.15,14.95,8.76,0.52,0,8.25,0,0,6.19,13.4,4.64,0,13.4,10.31,3.09,9.28,1.03,21.13,7.73,2.58,8.25,1.55,4.64,2.58,20.62,0.52,20.1,7.22,0.52,2.58,7.73,0,4.64,1.55,6.7,4.12,2.58,2.58,0,2.58,0.52,1.55,0.52,0,16.49,6.19,2.58,0,0.52,0,2.58,9.79,0,0,0,0,0.52,0,0,0.52,4.12,0,0,4.12,0,0,0,0,0,0,0,0,0,0,0,0,0,1.03,0,0,0,0,0.52,0,6.19,7.22,0.52,0,4.12,0,0.52,1.55,2.06,2.58,7.73,2.58,0,0,0,0,0,13.4,4.64,3.09,0,0,4.12,1.55,0
118,work,275,"What should I do? My boss denied my first request for time off so she could have time off. She has a kid and I don’t so I had to move my vacation to accommodate so our team could have coverage. Then when I requested time off the next week she wouldn’t approve due to it being more than the original request(2 days vs 4 days) Saying that I couldn’t leave my team hanging like that and that my teammates had come up and told her that me leaving would be hard on the team. I checked with everyone on my team and they said they never said that and that I should take the time off since they all have vacations planned and since I have taken on double the workload. During the meeting with my boss I was scolded saying I take pto more than anyone else on my team. I fact checked this against people’s calendar and I took 3 weeks less than my teammates that she praised for not taking vacation in 2023. I was also told that I should take time off in March when my manager counterpart is taking time off instead of when we have planned our vacation, which seems kind of like an unfair request. FWIW the place I work has unlimited pto. I am worried about retaliation since I voiced that I felt a little uncomfortable by these requests. Also I don’t love where I work and am actively looking for a new job, but it’s kind of a bad job market right now so I am not feeling great. Open to any and all advice.",gpt4,"I'm really sorry to hear about the challenges you're facing with your time-off requests and the response from your boss. It sounds like you're in a difficult position, feeling undervalued and unfairly treated, especially when your own fact-checking contradicts your boss's claims. It's important to have a work-life balance, and it's concerning that your legitimate requests for time off are being denied, especially when you have been accommodating to others' needs.
 It's good that you've communicated your concerns and checked in with your teammates. Since your workplace has an unlimited PTO policy, it seems reasonable for you to expect to be able to take time off just like your colleagues. If you haven't already, consider documenting your conversations and the discrepancies you've noticed. This can be helpful if you need to escalate the issue to HR or if you decide to discuss the situation further with your boss.
 While you're looking for a new job, try to focus on self-care and maintaining your professional standards. It's a tough job market, but your skills and experience are valuable, and the right opportunity will come along. In the meantime, continue to advocate for yourself and your right to take time off. You deserve to have a break and to be treated with fairness and respect.",1,213,40.54,99,14.15,64.63,19.36,26.29,88.73,69.01,58.69,17.37,12.68,0.47,0,12.21,0,0,4.69,14.08,6.1,0,16.9,11.27,4.23,9.39,0.47,17.84,4.23,0,7.04,0.94,2.35,3.76,12.21,0,12.21,2.82,1.41,2.82,2.35,0.47,3.76,0,4.69,3.76,0.94,0.47,0.47,0,0,0,0,0,19.72,6.1,1.88,0.94,0,1.41,1.41,14.08,0,0,0,0,0,0,0,0,4.23,0,0,3.76,0.47,0,0.47,0.47,0,0.47,0,0,0,0,0,0.94,0,0.94,0,0,0,0.47,0,0.94,7.04,7.04,2.35,0.47,3.29,0.94,0.94,0.47,4.23,3.76,6.57,0.94,0,0,0,0,0,17.84,5.16,4.69,0,0,6.1,1.88,0
118,work,275,"What should I do? My boss denied my first request for time off so she could have time off. She has a kid and I don’t so I had to move my vacation to accommodate so our team could have coverage. Then when I requested time off the next week she wouldn’t approve due to it being more than the original request(2 days vs 4 days) Saying that I couldn’t leave my team hanging like that and that my teammates had come up and told her that me leaving would be hard on the team. I checked with everyone on my team and they said they never said that and that I should take the time off since they all have vacations planned and since I have taken on double the workload. During the meeting with my boss I was scolded saying I take pto more than anyone else on my team. I fact checked this against people’s calendar and I took 3 weeks less than my teammates that she praised for not taking vacation in 2023. I was also told that I should take time off in March when my manager counterpart is taking time off instead of when we have planned our vacation, which seems kind of like an unfair request. FWIW the place I work has unlimited pto. I am worried about retaliation since I voiced that I felt a little uncomfortable by these requests. Also I don’t love where I work and am actively looking for a new job, but it’s kind of a bad job market right now so I am not feeling great. Open to any and all advice.",llama,"Sorry to hear that you're facing these challenges at work! It sounds like your boss is making it difficult for you to take time off, and it's understandable that you're feeling frustrated and worried about retaliation.
 Firstly, it's important to remember that you have the right to take time off as per your company's PTO policy, and it's not fair to be denied based on your team's needs. It's also not appropriate for your boss to scold you for taking time off, especially when you've fact-checked your usage and it's within the policy.
 Regarding your boss's request for you to take time off in March, it's important to prioritize your own needs and plans. If you have a vacation planned for that time, it's reasonable to communicate that to your boss and explain that you cannot change your plans.
 In terms of retaliation, it's important to document everything and keep records of your PTO usage and any discussions with your boss. If you feel that your boss's behavior is retaliatory, you may want to speak with HR or a union representative (if applicable) for support.
 Lastly, it's understandable that you're looking for a new job, and it's okay to prioritize your own needs and well-being. It may be helpful to have a conversation with your boss about your job search and see if there's any support or understanding that can be offered.
 Remember that you deserve to be treated with respect and fairness in the workplace, and it's okay to advocate for yourself. Keep taking care of yourself and staying positive as you navigate this situation!",1,266,24.73,99,5.69,89.66,22.17,21.05,89.85,72.93,58.27,21.8,11.65,0,0,11.65,0,0,10.15,13.91,2.63,0.38,17.67,10.9,3.01,9.02,1.13,21.05,4.89,0.38,6.77,0.75,1.88,4.14,14.66,0.38,14.29,4.51,1.5,2.63,3.76,0,3.38,0.75,7.14,6.02,1.13,1.13,0.38,0.75,0.38,0.38,0,0,20.3,6.77,3.01,0.75,0.38,0.75,1.88,13.91,0,0,0,0,0,0,0,0,3.76,0.38,0,3.38,0,0,0.38,0.38,0,0.38,0,0,0,0,0,1.13,0.38,1.88,0,0,0,0,0,0.75,7.89,5.64,1.13,0,2.63,1.13,0.75,0.75,1.5,2.63,8.65,1.88,0.75,0,0.75,0,0,17.67,3.76,4.14,0,0.75,7.52,1.5,0
118,work,275,"What should I do? My boss denied my first request for time off so she could have time off. She has a kid and I don’t so I had to move my vacation to accommodate so our team could have coverage. Then when I requested time off the next week she wouldn’t approve due to it being more than the original request(2 days vs 4 days) Saying that I couldn’t leave my team hanging like that and that my teammates had come up and told her that me leaving would be hard on the team. I checked with everyone on my team and they said they never said that and that I should take the time off since they all have vacations planned and since I have taken on double the workload. During the meeting with my boss I was scolded saying I take pto more than anyone else on my team. I fact checked this against people’s calendar and I took 3 weeks less than my teammates that she praised for not taking vacation in 2023. I was also told that I should take time off in March when my manager counterpart is taking time off instead of when we have planned our vacation, which seems kind of like an unfair request. FWIW the place I work has unlimited pto. I am worried about retaliation since I voiced that I felt a little uncomfortable by these requests. Also I don’t love where I work and am actively looking for a new job, but it’s kind of a bad job market right now so I am not feeling great. Open to any and all advice.",mistral,"I'm sorry to hear that you're feeling frustrated and uncertain about your situation at work. It can be challenging when communication and flexibility around time off requests don't seem to be reciprocated. It's important to remember that open communication is key in these situations. You've taken the initiative to gather feedback from your team and fact-check the information with them.

Regarding your concerns about retaliation, it's essential to document any interactions with your boss and keep a record of your time off requests and approvals. If you feel uncomfortable, consider speaking with HR or a trusted colleague about your concerns.

As for your job search, it's understandable that the current market may present challenges. However, keep applying and networking, as opportunities can arise unexpectedly. In the meantime, focusing on your work performance and maintaining a positive attitude can help improve your work environment.

Remember, it's essential to prioritize your mental and emotional well-being. If you need additional support, consider reaching out to an HR representative, a mentor, or a trusted friend or family member.",1,174,49.68,97.18,24.78,91.69,15.82,33.91,90.23,66.09,49.43,14.37,9.2,0.57,0,8.05,0,0.57,5.17,14.37,5.75,0,14.94,8.62,4.02,9.77,0.57,17.82,9.2,0.57,10.92,4.02,4.6,2.87,17.24,0,17.24,6.32,0.57,2.3,5.17,0,3.45,1.15,8.05,6.32,1.15,2.3,0.57,1.15,0,0.57,0,0,18.97,8.62,2.87,1.72,0,0,2.3,10.92,0,0,0,0,0,0,0,0,6.32,0,0,5.75,0.57,0,0.57,0.57,0,0.57,0,0,0,0,0,1.72,0,1.15,0,0,0,0.57,0,0.57,7.47,6.9,1.15,0.57,4.02,0,0.57,1.15,1.72,3.45,7.47,0.57,0,0,0,0,0,17.82,6.32,5.75,0,0,4.6,1.15,0
119,work,287,"Job follow-up. Hey everyone. Wanted to get some input on what you would do in this situation and how to approach a follow up email.
I am unemployed currently and had a job interview on the 18th of this month. I was working in the legal cannabis industry and live in a recreationally legal state so I was still using cannabis. At the interview, I told them I would need a month to pass a drug test for cannabis when they asked if I could pass a drug test right now. Didn’t seem to be an issue, everyone understood that.
I applied on their site for an entry level position probably a month before I actually had this interview (have a friend that works there) and they didn’t realize I had applied/ the job I applied for actually was not available, yet their website never took it off.
So when this all came up, they said they would pass my resume around the departments and see where i could land.
since then I have stopped cannabis cold turkey, will be two weeks on Thursday. I sent one email thanking them for the time they took and the potential opportunity and received a short and sweet email back, saying they will spread that I said thanks and again, pass around my resume.
I want to send another email this week just to get some sort of clarity on if a job is open, could I expect one to come open soon or would they go in a different direction. I just don’t want to come off to snarky but I’m just left in this weird holding phase. So I wanted to see what you all would suggest/ how to word the email?
Thank you.",gpt4,"Hello there,  It's great to hear that you're taking proactive steps in your job search and making the necessary adjustments to align with potential job requirements. It's understandable to feel a bit in limbo after an interview, especially when you're eager to secure employment.
 When crafting your follow-up email, it's important to maintain a professional and courteous tone. You might consider expressing your continued interest in the company and inquire about the status of your application. For example:
 ""Dear [Hiring Manager's Name],
  I hope this message finds you well. I wanted to express my continued interest in joining [Company Name] and thank you once again for considering my application. I am very eager to contribute to your team and was wondering if there have been any updates regarding the position or my application status. I understand these processes take time, and I appreciate any information you can provide.
  Thank you for your time and assistance.
  Best regards,
 [Your Name]""
  This approach shows your enthusiasm without being overbearing. It's also a good idea to keep the email concise and to the point. Remember, hiring processes can vary in length, so patience is key. Best of luck, and I hope you hear positive news soon!",1,203,34.9,92.7,67.94,99,15.62,26.6,90.64,67.98,49.75,16.26,12.32,4.43,0,7.88,0,0,3.94,13.79,4.93,0.49,11.82,7.39,6.9,7.88,0,18.23,6.4,1.48,2.96,1.48,0.99,0.49,14.29,0,14.29,6.4,0.49,2.46,4.43,0,2.46,0.49,9.36,8.87,0.49,2.46,2.46,0,0,0,0,0,21.18,9.85,3.45,3.45,0.49,0.49,4.43,10.34,0,0,0,0,0.99,0,0,0.99,6.4,0,0,6.4,0,0,0,0,0,0,0,0,0,0,0,0.99,1.48,0.99,0,0,0,1.48,0.99,0.49,6.4,7.39,0.49,0.99,4.43,0,0.99,0.49,4.43,1.97,6.4,2.46,0,0,0,0,0,19.21,5.91,4.43,0,0.49,3.45,4.93,0
119,work,287,"Job follow-up. Hey everyone. Wanted to get some input on what you would do in this situation and how to approach a follow up email.
I am unemployed currently and had a job interview on the 18th of this month. I was working in the legal cannabis industry and live in a recreationally legal state so I was still using cannabis. At the interview, I told them I would need a month to pass a drug test for cannabis when they asked if I could pass a drug test right now. Didn’t seem to be an issue, everyone understood that.
I applied on their site for an entry level position probably a month before I actually had this interview (have a friend that works there) and they didn’t realize I had applied/ the job I applied for actually was not available, yet their website never took it off.
So when this all came up, they said they would pass my resume around the departments and see where i could land.
since then I have stopped cannabis cold turkey, will be two weeks on Thursday. I sent one email thanking them for the time they took and the potential opportunity and received a short and sweet email back, saying they will spread that I said thanks and again, pass around my resume.
I want to send another email this week just to get some sort of clarity on if a job is open, could I expect one to come open soon or would they go in a different direction. I just don’t want to come off to snarky but I’m just left in this weird holding phase. So I wanted to see what you all would suggest/ how to word the email?
Thank you.",llama,"Hey there! I can definitely understand your situation and how frustrating it can be to be left in a holding pattern after an interview. Here's my suggestion for your follow-up email:
 Subject: Follow-up on Job Opportunity and Drug Test
 
 Hi [Hiring Manager's Name],
  I hope this email finds you well. I wanted to follow up on our interview on [Date] and express my continued interest in the [Job Title] position at [Company Name]. I've been waiting to hear back on the status of my application, and I understand that hiring processes can take time.
  I wanted to mention that I have now been two weeks without cannabis, as I mentioned during our interview. I've made sure to abstain from any substances that could potentially interfere with a drug test, and I'm confident that I'm now eligible to move forward. 
 I'd appreciate any clarity you can provide on the current status of the position I applied for, as well as any other potential openings that may be a good fit for my skills and experience. If there's any additional information I can provide to support my application, please don't hesitate to let me know. 
 Thank you for your time and consideration, and I look forward to hearing from you soon. 
 Best regards, 
 [Your Name]
 
 This email should be polite and professional, while also showing that you're eager to move forward and clarify the status of your application. Remember to keep it brief and to the point, and avoid coming across as pushy or demanding. Good luck!",1,255,37.43,44.7,68.56,84.55,19.62,23.92,91.37,68.63,55.29,16.86,12.94,8.24,0.78,3.92,0,0,3.92,14.12,3.92,0.39,15.29,9.41,5.1,8.24,0.39,19.22,3.14,1.18,3.14,0.78,1.18,1.18,14.9,0,14.9,3.92,0.39,4.31,4.31,1.18,1.57,0.39,5.88,5.1,0.78,2.35,1.96,0.39,0,0.39,0,0,14.9,8.24,1.96,1.96,0.39,0,5.1,6.27,0,0,0,0,1.18,0,0,1.18,6.27,0,0,6.27,0,0,1.18,0.78,0,0,0,0.39,0,0,0,0,1.18,0.39,0,0,0,0.78,1.18,0,6.67,8.63,1.18,1.18,5.49,0.78,0.78,0,4.71,3.53,7.06,1.96,0.39,0.39,0,0,0,18.43,4.31,3.92,0,0.78,3.92,5.49,0
119,work,287,"Job follow-up. Hey everyone. Wanted to get some input on what you would do in this situation and how to approach a follow up email.
I am unemployed currently and had a job interview on the 18th of this month. I was working in the legal cannabis industry and live in a recreationally legal state so I was still using cannabis. At the interview, I told them I would need a month to pass a drug test for cannabis when they asked if I could pass a drug test right now. Didn’t seem to be an issue, everyone understood that.
I applied on their site for an entry level position probably a month before I actually had this interview (have a friend that works there) and they didn’t realize I had applied/ the job I applied for actually was not available, yet their website never took it off.
So when this all came up, they said they would pass my resume around the departments and see where i could land.
since then I have stopped cannabis cold turkey, will be two weeks on Thursday. I sent one email thanking them for the time they took and the potential opportunity and received a short and sweet email back, saying they will spread that I said thanks and again, pass around my resume.
I want to send another email this week just to get some sort of clarity on if a job is open, could I expect one to come open soon or would they go in a different direction. I just don’t want to come off to snarky but I’m just left in this weird holding phase. So I wanted to see what you all would suggest/ how to word the email?
Thank you.",mistral,"Dear [Employer's Name],

I hope this message finds you well. I wanted to follow up on our recent interview and express my continued interest in the opportunity to join your team. I understand that the position I applied for may no longer be available, but I am open to exploring other opportunities within your organization. I have taken the initiative to stop using cannabis and will be drug-test clean by the end of this week. I am eager to contribute my skills and experience to your team and would appreciate any updates you can provide on the status of open positions. Please let me know if there is any additional information I can provide to help facilitate the hiring process. Thank you for considering my application and for your time. I look forward to the possibility of working with you.

Best regards,
[Your Name]",1,144,60.08,72.07,86.93,99,16,23.61,95.14,72.22,54.17,18.06,15.97,9.03,0.69,6.25,0,0,2.08,15.97,4.86,0,14.58,7.64,1.39,4.86,0.69,19.44,7.64,2.08,8.33,4.17,4.17,0,14.58,0.69,13.89,4.86,0.69,3.47,4.17,0,2.08,0,7.64,7.64,0,1.39,1.39,0,0,0,0,0,18.06,8.33,4.86,2.08,0,0,2.08,10.42,0,0,0,0,0,0,0,0,5.56,0,0,5.56,0,0,1.39,0.69,0,0,0,0.69,0,0,0,0,1.39,0.69,0,0,0,2.08,0,0.69,9.03,8.33,0.69,0.69,6.94,0.69,0,0,4.17,1.39,5.56,2.08,0,0,0,0,0,11.81,5.56,2.08,0,0,0.69,3.47,0
120,work,368,"Doo doo ass coworkers.This is mostly a vent* I’ve been working in healthcare for about a year and a half. It’s new to me, my first ever job, and I’m the youngest in the office (20).
Our office location is all for billing and insurance, so we aren’t people facing. We show up in sweats and joggers, it’s a super lax office bc we’re a smaller billing company.
There are however some billers at another office location. Their location is client facing- they have a very nice, new office in the heart of a rapidly growing city outside of Dallas. Meanwhile, we have a little, older office- bc we aren’t client facing! Unfortunately being the billing company, we’re often forgotten and in the background.
Anyways, this one particular gal at the nicer office who does insurance, likes to give all her work to me. Dumps it on me. My manager gives her the approval to do so. No one is even sure what her role is, and today her excuse for dumping ALL her work on me is that she’s backing someone else up. She won’t tell us who. My manager complains about is as do i, that she’s lazy and doesn’t want to do her own work, but then my manager allows it to happen.
I’m insanely frustrated. I’m happy to help her and do her work, but here’s some past instances when this has happened:
she dumps her work on me, then asks me to not do it anymore because I’m taking “all of her daily tasks”
she dumps her work on me and then hounds me about deadlines and turnarounds, literally down to the minute
she dumps her work on me but will not address me directly- will only address MY manager, even in group texts while I’m asking coworker direct questions (ex: I’ll ask her about a deadline and she’ll respond “OPs manager, let OP know the deadline is tomorrow”. IN A GROUP TEXT)
Between having no respect for me as a coworker, no one knowing what she does in a days work, and being what seems to be f*in lazy. I’m pissed. My manager allows this coworker to just walk all over me as well, even after vocalizing what frustrates her.",gpt4,"I hear you, and it sounds like you're in a really tough spot. It's incredibly frustrating to feel undervalued and overburdened, especially when you're doing your best in a new field and at your first job. It's not fair for your coworker to offload her responsibilities onto you, and it's concerning that your manager isn't taking effective action despite recognizing the issue.
 It's important to set boundaries and advocate for yourself in the workplace. Have you considered having a one-on-one conversation with your manager to express how this situation is affecting your work and well-being? It might be helpful to propose a solution or a more equitable distribution of tasks. Remember, your contributions are valuable, and it's okay to ask for a work environment where you're treated with respect and your workload is manageable.
 Keep in mind that you deserve to work in a place where your efforts are recognized and your professional growth is supported. If the situation doesn't improve, it might be worth exploring other opportunities where you can thrive without being taken advantage of. Take care of yourself, and don't hesitate to reach out for more support if you need it.",1,194,26.76,98.94,38.39,99,19.4,27.32,91.75,72.16,60.31,18.04,11.86,0.52,0,10.82,0.52,0,6.19,14.43,5.15,0.52,14.95,12.89,4.64,7.22,2.06,20.62,6.19,1.55,7.22,0.52,5.15,2.06,15.46,0,15.46,4.12,1.55,1.55,3.09,1.03,4.12,0.52,8.76,8.25,0.52,1.03,0.52,0.52,0,0.52,0,0,18.56,5.67,3.09,0,0,1.03,1.03,12.89,0,0,0.52,0,0,0,0,0,7.22,0,0,6.7,0.52,0,1.03,1.03,0,1.03,0,0,0,0,0,0.52,0,1.55,0,0,0,1.03,0.52,0.52,6.7,9.79,0,1.55,7.22,0,1.03,0.52,1.03,2.58,9.28,1.55,0.52,0,0.52,0,0,15.98,4.64,3.61,0.52,0,5.67,1.55,0
120,work,368,"Doo doo ass coworkers.This is mostly a vent* I’ve been working in healthcare for about a year and a half. It’s new to me, my first ever job, and I’m the youngest in the office (20).
Our office location is all for billing and insurance, so we aren’t people facing. We show up in sweats and joggers, it’s a super lax office bc we’re a smaller billing company.
There are however some billers at another office location. Their location is client facing- they have a very nice, new office in the heart of a rapidly growing city outside of Dallas. Meanwhile, we have a little, older office- bc we aren’t client facing! Unfortunately being the billing company, we’re often forgotten and in the background.
Anyways, this one particular gal at the nicer office who does insurance, likes to give all her work to me. Dumps it on me. My manager gives her the approval to do so. No one is even sure what her role is, and today her excuse for dumping ALL her work on me is that she’s backing someone else up. She won’t tell us who. My manager complains about is as do i, that she’s lazy and doesn’t want to do her own work, but then my manager allows it to happen.
I’m insanely frustrated. I’m happy to help her and do her work, but here’s some past instances when this has happened:
she dumps her work on me, then asks me to not do it anymore because I’m taking “all of her daily tasks”
she dumps her work on me and then hounds me about deadlines and turnarounds, literally down to the minute
she dumps her work on me but will not address me directly- will only address MY manager, even in group texts while I’m asking coworker direct questions (ex: I’ll ask her about a deadline and she’ll respond “OPs manager, let OP know the deadline is tomorrow”. IN A GROUP TEXT)
Between having no respect for me as a coworker, no one knowing what she does in a days work, and being what seems to be f*in lazy. I’m pissed. My manager allows this coworker to just walk all over me as well, even after vocalizing what frustrates her.",llama,"Oh my goodness, it sounds like you're going through a really frustrating situation at work! 😔 It's completely understandable that you feel disrespected and taken advantage of by your coworker who consistently dumps their work on you without any regard for your own tasks and deadlines. 😡
 First of all, it's important to acknowledge that you're doing a great job by being willing to help your coworker, but it's not okay for them to consistently rely on you without any reciprocation or respect for your own workload. 💪 It's also not okay for your manager to allow this behavior to continue without addressing the issue. 😕
 Have you considered talking to your manager directly and expressing your concerns? It might be helpful to have a calm and professional conversation with them about how this situation is affecting you and your work. 💬 You could also try setting clear boundaries with your coworker and explaining how their behavior is impacting you. 🚫
 Remember that you deserve to be treated with respect and professionalism in the workplace, and it's okay to advocate for yourself and your own needs. 💪 Keep your head up and don't let this situation bring you down! 💕",1,192,23.61,99,8.11,76.74,19.2,27.08,93.23,72.4,60.94,21.88,15.1,0.52,0,11.98,0,2.08,6.77,15.1,2.6,0.52,17.19,8.85,6.25,7.29,1.56,15.63,4.69,1.04,10.42,2.08,2.6,6.25,17.19,0.52,16.67,3.65,2.6,2.08,2.08,1.04,4.17,0.52,5.73,4.69,1.04,1.56,0.52,0.52,0,0.52,0,0,24.48,7.29,2.6,0.52,0.52,1.04,1.04,17.19,0,0,0,0,0,0,0,0,7.81,0,0,7.81,0,0,0.52,0,0,0,0,0,0,0,0,0.52,0,0.52,0,0,0,0.52,0,0,6.77,4.17,0,1.04,2.08,0,0.52,0.52,1.04,2.08,5.73,1.04,2.08,0,1.56,0.52,0,10.94,3.13,2.08,0.52,1.04,4.17,0,4.17
120,work,368,"Doo doo ass coworkers.This is mostly a vent* I’ve been working in healthcare for about a year and a half. It’s new to me, my first ever job, and I’m the youngest in the office (20).
Our office location is all for billing and insurance, so we aren’t people facing. We show up in sweats and joggers, it’s a super lax office bc we’re a smaller billing company.
There are however some billers at another office location. Their location is client facing- they have a very nice, new office in the heart of a rapidly growing city outside of Dallas. Meanwhile, we have a little, older office- bc we aren’t client facing! Unfortunately being the billing company, we’re often forgotten and in the background.
Anyways, this one particular gal at the nicer office who does insurance, likes to give all her work to me. Dumps it on me. My manager gives her the approval to do so. No one is even sure what her role is, and today her excuse for dumping ALL her work on me is that she’s backing someone else up. She won’t tell us who. My manager complains about is as do i, that she’s lazy and doesn’t want to do her own work, but then my manager allows it to happen.
I’m insanely frustrated. I’m happy to help her and do her work, but here’s some past instances when this has happened:
she dumps her work on me, then asks me to not do it anymore because I’m taking “all of her daily tasks”
she dumps her work on me and then hounds me about deadlines and turnarounds, literally down to the minute
she dumps her work on me but will not address me directly- will only address MY manager, even in group texts while I’m asking coworker direct questions (ex: I’ll ask her about a deadline and she’ll respond “OPs manager, let OP know the deadline is tomorrow”. IN A GROUP TEXT)
Between having no respect for me as a coworker, no one knowing what she does in a days work, and being what seems to be f*in lazy. I’m pissed. My manager allows this coworker to just walk all over me as well, even after vocalizing what frustrates her.",mistral,"I'm really sorry to hear that you're feeling frustrated and disrespected at work. It's understandable that you're feeling overwhelmed and undervalued when your coworker consistently dumps her work on you and then criticizes you for not completing it fast enough. It's important to communicate your concerns with your manager and express how this behavior is affecting your workload and morale. You have the right to be treated with respect and fairness in the workplace. Consider setting clear boundaries with your coworker and expressing your need for clear communication and collaboration on projects. Your manager should be supportive and help facilitate a solution that works for everyone. Remember, you're an important member of the team and your contributions are valuable.",1,119,18.12,99,7.25,45.52,17,33.61,90.76,67.23,55.46,20.17,13.45,0.84,0,11.76,0.84,0,6.72,15.97,4.2,0,11.76,10.08,3.36,10.08,0.84,15.13,6.72,0.84,12.61,5.88,3.36,3.36,11.76,0.84,10.92,5.88,1.68,1.68,0,0.84,0.84,0.84,9.24,5.04,3.36,2.52,0,1.68,0.84,0.84,0,0,27.73,10.08,5.88,0,1.68,1.68,1.68,18.49,0,0,0.84,0,0,0,0,0,9.24,0,0,9.24,0,0,0,0,0,0,0,0,0,0,0,0.84,0,0,0,0.84,0,0,0,0,5.04,5.04,0,0.84,1.68,0,0.84,1.68,2.52,0.84,7.56,0,0,0,0,0,0,11.76,5.88,0.84,0,0,5.04,0,0


==> data/LIWC_results/mean_results/LIWC-22_Results_-_study2_stimuli_final_-_LIWC_Analysis_-_mean.csv <==
ColumnID,post_num,length,Segment,WC,Analytic,Clout,Authentic,Tone,WPS,BigWords,Dic,Linguistic,function,pronoun,ppron,i,we,you,shehe,they,ipron,det,article,number,prep,auxverb,adverb,conj,negate,verb,adj,quantity,Drives,affiliation,achieve,power,Cognition,allnone,cogproc,insight,cause,discrep,tentat,certitude,differ,memory,Affect,tone_pos,tone_neg,emotion,emo_pos,emo_neg,emo_anx,emo_anger,emo_sad,swear,Social,socbehav,prosocial,polite,conflict,moral,comm,socrefs,family,friend,female,male,Culture,politic,ethnicity,tech,Lifestyle,leisure,home,work,money,relig,Physical,health,illness,wellness,mental,substances,sexual,food,death,need,want,acquire,lack,fulfill,fatigue,reward,risk,curiosity,allure,Perception,attention,motion,space,visual,auditory,feeling,time,focuspast,focuspresent,focusfuture,Conversation,netspeak,assent,nonflu,filler,AllPunc,Period,Comma,QMark,Exclam,Apostro,OtherP,Emoji
gpt4,60.5,140.51666666666668,1.0,185.50833333333333,38.920250000000024,92.95058333333336,34.71408333333333,74.39241666666665,18.34625,25.780166666666673,92.67766666666665,71.86175000000001,56.160666666666664,16.614166666666662,9.42933333333333,0.35974999999999996,0.28875,7.0455833333333295,0.8410833333333331,0.6395833333333332,7.184750000000004,14.78333333333334,5.844333333333333,0.5299166666666666,14.52041666666667,10.250999999999996,5.356833333333331,7.78458333333333,1.0529166666666665,18.721333333333334,7.770833333333333,2.470166666666666,5.267166666666667,2.3346666666666676,1.9511666666666663,1.1197499999999996,17.283750000000005,0.38991666666666663,16.8655,5.042583333333334,1.6789999999999998,2.4712499999999995,3.3685833333333317,0.8910833333333333,3.6944999999999983,0.7246666666666666,8.393833333333335,6.188666666666664,1.8975833333333334,3.0613333333333332,1.4262499999999998,1.3213333333333341,0.6824166666666666,0.29641666666666666,0.16374999999999998,0.004333333333333333,17.36125,5.740750000000001,2.3357499999999995,0.3276666666666666,0.12758333333333333,0.3789999999999999,1.3510833333333336,11.123249999999997,0.40191666666666676,0.2500833333333333,0.6384999999999998,0.4438333333333332,0.22483333333333338,0.042416666666666665,0.016666666666666666,0.16566666666666666,2.7418333333333327,0.33116666666666666,0.10291666666666664,2.0952499999999996,0.2069166666666667,0.042166666666666665,2.188249999999999,1.576833333333333,0.3803333333333333,0.5509999999999998,0.19191666666666668,0.0,0.0,0.14941666666666667,0.010000000000000002,0.4250833333333333,0.42866666666666653,0.8153333333333329,0.09691666666666669,0.12000000000000002,0.03141666666666667,0.24925,0.5998333333333332,0.5433333333333333,6.929750000000001,8.929166666666672,0.7914166666666664,1.4760000000000002,4.629749999999999,0.44000000000000006,0.5067499999999998,1.423666666666667,3.4122499999999993,2.0836666666666663,8.138,1.477,0.4639999999999999,0.004916666666666666,0.45558333333333323,0.0035,0.0,15.990583333333337,5.315416666666664,4.728583333333334,0.07666666666666666,0.13866666666666666,4.562916666666665,1.1684166666666667,0.0
llama,60.5,140.51666666666668,1.0,218.78333333333333,23.477833333333326,91.68008333333336,29.69633333333335,73.28783333333332,18.059333333333335,22.39491666666667,94.19375000000005,75.76275000000001,58.90458333333333,19.38108333333334,10.616916666666668,1.1181666666666668,0.32699999999999996,7.339666666666668,0.8239166666666666,0.8279999999999998,8.764000000000006,13.916916666666662,4.058833333333332,0.7435833333333336,14.009583333333332,10.87766666666667,5.658166666666667,8.647083333333335,1.206666666666666,20.52733333333332,7.608416666666669,2.7475000000000014,5.205916666666668,2.3484166666666653,1.676833333333333,1.219916666666666,17.396499999999993,0.5295000000000001,16.81291666666667,5.051166666666664,1.4667499999999998,2.8113333333333324,3.8750833333333343,0.8663333333333335,3.600166666666665,0.8148333333333334,8.708166666666667,6.307000000000002,2.113833333333333,3.3888333333333334,1.470833333333333,1.493166666666666,0.7782499999999996,0.3998333333333335,0.15058333333333337,0.0,17.92441666666667,5.91775,2.315083333333334,0.3189166666666668,0.14216666666666666,0.3695833333333331,1.6379166666666662,11.574750000000002,0.45458333333333323,0.17625,0.5988333333333334,0.51825,0.1865,0.04658333333333334,0.0,0.13991666666666666,2.358583333333333,0.367,0.1115,1.6654166666666663,0.2218333333333333,0.01225,2.170166666666667,1.477333333333334,0.4165833333333333,0.4897499999999999,0.145,0.005916666666666666,0.02141666666666667,0.13658333333333336,0.005,0.50625,0.40991666666666676,0.9550833333333332,0.27724999999999994,0.11800000000000001,0.012083333333333333,0.12233333333333332,0.5535833333333335,0.3906666666666666,8.278166666666666,8.372416666666664,0.6820000000000002,1.2923333333333331,4.346083333333334,0.4326666666666666,0.5404999999999999,1.5093333333333334,2.5714999999999995,2.3831666666666673,8.566083333333331,1.6816666666666664,0.9531666666666664,0.22349999999999995,0.5478333333333333,0.18141666666666667,0.0,15.958500000000006,4.712416666666665,4.4595,0.15591666666666668,0.697416666666667,4.861249999999996,1.0724166666666668,0.603
mistral,60.5,140.51666666666668,1.0,137.16666666666666,33.98408333333334,88.5719166666667,41.67008333333333,63.97316666666668,17.558833333333332,26.676833333333338,93.14108333333328,72.54275000000001,54.81200000000001,17.28641666666666,9.641500000000004,1.1292500000000003,0.2969166666666666,6.728916666666671,0.7290833333333333,0.6614166666666665,7.644833333333333,13.753833333333327,4.602583333333331,0.5260833333333333,14.09541666666667,10.164333333333335,4.559083333333333,8.62166666666666,0.990833333333333,19.76775,8.737666666666668,2.0920000000000005,5.815416666666666,2.67925,2.0990833333333336,1.124166666666667,17.813833333333335,0.6474166666666664,17.13741666666667,6.0479166666666675,1.5661666666666672,2.2199999999999993,3.4671666666666656,0.44833333333333336,3.856833333333333,1.04525,9.003416666666668,6.009333333333334,2.6474999999999995,3.6232499999999987,1.4102500000000002,1.8579999999999994,0.8938333333333335,0.43033333333333335,0.27974999999999994,0.0069166666666666664,17.620916666666666,6.0820000000000025,2.6482500000000004,0.31825,0.1339166666666667,0.2690000000000001,1.5185833333333332,10.946666666666662,0.5221666666666668,0.24741666666666665,0.537,0.5411666666666668,0.21741666666666667,0.03825,0.006083333333333333,0.17316666666666666,2.922416666666666,0.45108333333333334,0.10225000000000001,2.18775,0.1916666666666667,0.029166666666666664,2.590666666666666,1.8238333333333334,0.48258333333333314,0.5789166666666664,0.37975,0.011250000000000001,0.0,0.1990833333333333,0.012666666666666666,0.4448333333333333,0.3053333333333333,0.8759166666666667,0.06691666666666667,0.06541666666666666,0.035666666666666666,0.20908333333333337,0.5673333333333332,0.4188333333333331,6.617000000000001,8.335416666666667,0.6611666666666667,1.1727500000000006,4.090083333333335,0.2190833333333333,0.7331666666666666,1.6296666666666668,3.2209166666666667,2.693833333333332,8.11933333333333,1.4286666666666668,0.46858333333333335,0.0,0.46858333333333335,0.0,0.0,16.219,5.7204999999999995,4.264416666666666,0.012833333333333334,0.11908333333333333,5.118083333333333,0.9845833333333333,0.0


==> data/study1a_group1_cleaned.csv <==
GroupID,SubjectNum,ProlificID,s1_human_app,s1_human_emp,s1_gptbase_app,s1_gptbase_emp,s1_llama_app,s1_llama_emp,s1_mistral_app,s1_mistral_emp,s1_gptlow_app,s1_gptlow_emp,s1_gpthigh_app,s1_gpthigh_emp,s2_gptbase_app,s2_gptbase_emp,s2_llama_app,s2_llama_emp,s2_mistral_app,s2_mistral_emp,s2_gptlow_app,s2_gptlow_emp,s2_gpthigh_app,s2_gpthigh_emp,s2_human_app,s2_human_emp,s3_llama_app,s3_llama_emp,s3_mistral_app,s3_mistral_emp,s3_gptlow_app,s3_gptlow_emp,s3_gpthigh_app,s3_gpthigh_emp,s3_human_app,s3_human_emp,s3_gptbase_app,s3_gptbase_emp,s4_mistral_app,s4_mistral_emp,s4_gptlow_app,s4_gptlow_emp,s4_gpthigh_app,s4_gpthigh_emp,s4_human_app,s4_human_emp,s4_gptbase_app,s4_gptbase_emp,s4_llama_app,s4_llama_emp,s5_gptlow_app,s5_gptlow_emp,s5_gpthigh_app,s5_gpthigh_emp,s5_human_app,s5_human_emp,s5_gptbase_app,s5_gptbase_emp,s5_llama_app,s5_llama_emp,s5_mistral_app,s5_mistral_emp,s6_gpthigh_app,s6_gpthigh_emp,s6_human_app,s6_human_emp,s6_gptbase_app,s6_gptbase_emp,s6_llama_app,s6_llama_emp,s6_mistral_app,s6_mistral_emp,s6_gptlow_app,s6_gptlow_emp,s7_human_app,s7_human_emp,s7_gptbase_app,s7_gptbase_emp,s7_llama_app,s7_llama_emp,s7_mistral_app,s7_mistral_emp,s7_gptlow_app,s7_gptlow_emp,s7_gpthigh_app,s7_gpthigh_emp,age,gender,native language,english,hispanic,income,education
1,1,63d40583fbdb78bfb9b0d3a4,5,4,5,5,5,5,4,3,4,2,4,3,4,4,5,5,3,3,2,1,4,3,5,5,4,5,3,2,4,2,4,4,5,4,4,5,5,5,2,2,4,5,4,3,4,4,4,4,2,1,4,4,4,3,5,4,4,5,4,3,4,3,5,4,4,3,5,4,5,3,4,2,5,5,5,5,5,5,5,5,3,3,5,4,24,2,English,1,2,5,3
1,2,6103d82ef69d9151fdd6c2cb,4,3,5,3,5,4,5,5,4,1,5,3,5,5,2,4,5,4,3,1,5,5,2,2,5,4,4,3,3,1,5,5,4,4,5,5,5,5,4,1,5,4,5,4,5,5,5,4,3,1,5,5,5,5,4,5,5,5,5,5,5,5,5,4,5,4,5,5,5,3,3,1,5,5,5,5,4,4,5,4,3,3,5,5,48,2,English ,1,2,8,3
1,3,6273173c798a3e4be8c46e30,3,2,3,2,3,1,3,2,3,2,3,2,3,3,3,2,3,2,4,2,3,3,3,2,3,3,3,2,3,1,3,3,3,3,3,3,4,2,3,2,3,3,4,3,3,2,3,3,4,3,4,4,4,3,4,3,4,4,4,3,2,3,3,2,3,3,3,2,3,1,3,2,4,4,3,3,5,2,3,3,4,1,4,3,47,1,english,1,2,4,2
1,4,653048d5d815e00c2baa7296,5,5,5,5,5,5,5,5,5,4,5,5,5,5,2,3,5,4,5,1,5,5,2,5,5,5,5,5,3,1,5,5,4,5,5,5,5,5,2,1,5,5,3,2,5,5,5,5,5,5,4,4,5,5,3,5,2,4,5,5,5,5,5,5,5,5,5,5,5,5,4,1,5,5,5,5,5,5,5,5,4,2,5,5,21,2,English,1,2,6,3
1,5,5c2f232d0091e40001cbbf2b,4,5,5,5,5,4,4,4,4,5,5,5,5,5,1,2,5,4,4,2,5,5,1,5,5,5,5,3,4,3,5,5,3,4,5,5,5,5,1,1,5,5,5,5,5,5,5,5,5,2,5,5,5,5,5,5,4,5,4,5,5,5,5,3,5,4,5,5,4,5,5,3,5,5,5,4,5,5,5,5,4,2,5,5,28,1,English Spanish,1,1,5,3
1,6,657c8527ff457717fd7c50e7,5,4,5,2,5,2,4,1,5,3,4,2,4,2,5,2,4,1,5,2,5,2,5,3,5,1,3,1,4,1,4,2,4,2,4,2,2,1,4,2,4,2,5,4,5,3,5,4,4,1,4,3,5,3,5,2,5,3,5,2,4,1,5,3,5,2,5,2,5,2,4,2,5,5,4,2,2,1,4,2,4,1,4,2,28,2,English,1,2,2,5
1,7,60fd05d893767fcb40666fc7,5,2,5,3,5,2,5,2,4,1,5,4,5,5,4,4,5,3,4,1,5,5,2,2,5,3,4,2,3,1,4,5,5,4,5,4,5,4,2,1,5,5,5,4,5,4,5,5,4,2,5,5,4,5,5,4,5,4,5,3,5,5,4,3,5,4,5,5,5,2,3,1,5,5,5,4,3,2,4,3,2,1,5,4,32,2,English,1,2,3,5
1,8,65dd3dc943536b2621c46f21,5,4,5,5,5,4,5,5,5,3,4,5,5,5,2,5,5,3,3,1,5,5,1,3,5,5,5,4,3,1,5,5,3,3,5,5,5,5,3,3,5,5,2,3,5,5,5,5,3,3,5,5,5,5,5,5,4,5,5,3,5,5,2,2,5,5,5,4,4,2,3,1,2,2,4,4,3,2,4,3,4,3,5,5,20,2,English,1,2,10,3
1,9,608f52575bb0d2fe263bfb5b,4,4,5,5,5,5,5,5,2,3,5,5,5,5,4,4,5,5,4,2,5,4,1,3,5,5,4,4,3,3,4,5,4,5,5,5,5,5,1,1,5,4,3,4,5,5,5,5,3,3,5,5,4,4,5,5,4,5,4,4,5,5,4,4,5,5,5,5,4,4,2,1,5,5,5,5,5,5,5,5,3,4,5,5,29,1,English,1,1,5,6
1,10,63d7ade1683b50598105d5c1,3,2,5,3,5,4,5,3,3,1,3,5,5,4,3,3,5,3,3,1,5,5,1,2,4,5,4,2,3,1,3,5,3,5,4,4,4,3,2,1,3,5,4,3,3,5,4,4,3,1,5,4,5,5,5,3,5,4,4,3,5,4,5,4,5,3,4,5,4,3,3,1,4,5,5,5,4,3,4,3,3,2,4,4,42,1,English,1,2,4,4
1,11,6316b12e5c1b744ade5703e1,5,3,5,2,5,2,5,2,3,1,4,4,4,2,3,2,4,2,2,1,5,3,3,4,4,2,3,1,2,1,5,5,5,4,5,4,4,3,1,1,5,5,3,1,5,4,5,4,3,1,4,5,2,2,4,3,4,5,3,2,4,2,5,2,5,5,5,5,4,2,2,1,5,5,4,3,4,3,3,2,1,1,5,5,36,3,English ,1,2,10,1
1,12,5ef54b31234db61ac1c7fdb0,4,2,5,4,5,5,5,4,2,2,5,4,5,4,5,5,5,5,3,1,5,4,2,3,5,4,5,3,1,1,5,5,4,5,5,5,4,4,1,1,5,5,4,3,5,4,5,5,4,1,5,5,5,4,5,5,5,5,5,5,5,5,5,3,5,4,5,5,4,3,2,2,5,5,5,5,5,5,4,3,2,2,5,5,42,1,English,1,2,3,3
1,13,63bd9ac0dc52225142c5b1d4,5,4,5,4,5,4,5,4,5,3,5,4,5,5,5,5,5,5,5,2,5,5,4,4,5,5,5,5,5,4,5,5,5,5,5,5,5,5,5,3,5,5,5,3,5,5,5,5,5,3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3,5,5,5,5,5,5,5,5,5,5,5,5,60,1,english,1,2,1,3
1,14,5ab7502b5cd1050001619af3,5,3,5,5,5,4,5,3,5,2,5,5,5,4,5,5,5,5,5,2,5,5,5,3,5,5,5,3,5,2,5,5,5,5,5,5,4,4,3,2,5,5,5,4,5,5,5,4,5,4,5,5,5,5,5,5,3,4,5,3,5,5,5,4,5,5,5,3,5,4,5,3,5,5,5,3,5,4,5,4,3,2,5,4,32,2,English,1,2,7,2
1,15,600cc5ed47b7d84103754576,4,1,4,2,4,1,4,2,4,1,4,4,3,4,2,4,3,3,4,1,3,4,4,2,4,3,4,3,5,1,3,5,4,3,4,4,4,4,4,1,3,4,5,1,3,4,3,4,5,2,5,3,3,2,3,2,4,4,4,2,4,1,4,1,4,2,4,3,4,2,4,1,4,3,4,4,3,2,4,3,3,1,4,3,54,1,English,1,2,12,5
1,16,5cd5e9a49b427c00012af2d1,4,3,5,5,5,3,5,3,2,2,5,3,4,3,5,4,4,3,2,1,4,3,4,2,5,4,4,3,2,1,4,4,2,5,5,5,5,4,1,1,5,5,2,2,5,5,5,5,1,1,5,4,4,3,5,5,4,5,5,4,5,5,4,2,5,5,5,5,4,3,2,1,4,4,5,5,4,5,2,5,2,1,4,5,50,2,English ,1,2,4,4
1,17,630b7edba049cf405f50aa89,3,3,5,5,5,5,4,4,3,2,5,4,5,5,5,5,5,5,3,3,5,5,2,3,5,5,4,4,1,1,5,5,2,3,5,5,5,4,1,1,5,5,3,2,5,5,4,4,2,1,5,5,5,5,5,5,5,5,5,5,5,4,3,3,4,4,5,5,5,5,1,1,4,4,4,5,4,3,5,5,1,1,5,5,40,1,english,1,2,5,2
1,18,6290ebb13a126c60c9cb7d11,4,3,4,4,4,3,4,3,3,3,4,4,4,3,4,3,4,2,3,3,4,4,3,3,4,3,4,4,3,1,4,4,4,3,4,3,4,4,2,2,3,4,3,2,4,4,4,3,3,3,4,4,3,4,4,3,4,4,4,4,5,4,4,3,4,3,4,4,4,3,3,2,4,4,4,4,5,4,4,3,3,3,4,4,36,1,English,1,2,6,5
1,19,65d78f36a628bff5598dd23c,4,4,5,5,4,3,4,3,4,3,4,4,5,4,5,3,4,5,3,3,5,4,3,2,5,4,4,2,3,1,5,5,4,4,5,5,5,5,3,1,5,4,4,4,5,5,4,4,2,2,5,4,4,5,5,5,5,5,5,4,4,3,4,2,5,4,5,5,4,2,4,2,4,3,5,5,4,4,4,4,4,3,4,5,,1,English ,4,2,3,2
1,20,6521674861a761b9950aab1e,5,3,5,5,5,2,5,4,5,4,5,4,5,5,1,2,5,4,2,1,5,5,2,1,4,2,5,5,5,2,5,5,5,5,5,3,5,4,4,1,5,5,5,5,5,5,5,5,5,3,5,5,5,4,5,5,5,5,5,4,4,5,5,5,5,5,5,5,4,4,5,2,5,5,5,5,5,4,5,2,2,1,5,5,25,1,,1,2,9,2
1,21,65cc0f39dfeb09215a6c4d0d,5,5,4,4,5,4,4,3,4,2,4,5,5,4,2,3,4,4,2,1,4,5,2,2,4,3,4,2,2,1,4,5,5,5,5,4,5,5,2,1,4,4,2,2,5,5,4,4,5,3,5,5,4,4,5,5,4,4,4,2,5,4,2,3,5,4,5,3,4,4,2,1,4,5,5,5,4,4,5,4,4,2,5,5,21,2,English,1,2,9,5
1,22,61524fadb6efaee2aa111cb3,4,4,4,5,4,3,4,4,4,3,3,3,4,4,1,2,4,5,5,2,4,5,5,5,5,3,3,1,4,3,5,5,5,5,4,4,4,4,1,1,4,5,4,4,5,5,4,4,2,1,4,4,3,3,4,4,4,4,3,5,4,4,4,5,4,4,4,4,4,5,1,1,5,5,3,5,5,5,5,5,3,3,4,4,40,2,,1,2,3,3
1,23,6323781f75962af097c34b5e,4,4,4,4,4,4,4,4,4,2,4,3,4,4,2,2,4,3,4,1,4,4,4,3,4,4,4,4,4,1,4,3,4,3,4,3,4,3,4,1,4,4,4,4,4,4,4,4,4,4,4,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,1,4,3,4,4,4,4,4,4,4,2,4,4,19,1,english,1,1,5,3
1,24,5e39068e0e532411b2adaa7b,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,2,5,3,5,5,5,5,5,5,5,3,5,5,5,5,5,5,5,5,5,3,5,4,5,4,5,5,5,5,5,2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3,5,4,5,5,5,5,5,5,5,4,5,5,41,2,English ,1,2,3,2
1,25,627936b58e6416782149ddcb,5,3,5,5,5,5,5,4,5,3,5,5,5,5,3,2,5,4,5,2,4,5,2,4,5,5,4,4,2,1,4,5,5,5,5,5,5,5,1,1,5,5,5,3,5,5,5,5,2,1,5,5,4,5,4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,1,1,4,4,5,5,1,1,4,5,2,1,4,5,24,2,English,1,2,4,2
1,26,65a14f74d16d066ea41de2f8,5,4,4,4,5,4,5,4,5,5,5,4,2,2,5,4,4,4,4,4,5,4,4,4,5,5,5,4,4,4,4,4,4,2,4,4,5,4,5,5,4,4,5,4,5,5,5,4,4,4,4,4,4,5,4,4,4,4,5,4,4,5,4,4,4,4,4,4,5,4,2,3,4,4,5,4,4,5,4,4,4,5,4,4,33,1,English,2,2,11,6
1,27,5a4c1ecaefd8df0001d34305,3,2,2,3,3,3,2,2,4,4,2,2,2,3,4,4,3,5,4,4,3,5,4,5,2,1,4,5,3,3,4,4,2,2,4,4,3,5,4,4,2,3,3,3,2,4,3,3,4,5,4,4,2,2,2,1,3,3,3,2,2,3,3,3,2,2,3,5,3,2,4,5,2,1,3,4,4,5,3,4,4,5,3,5,30,1,English,1,2,4,2
1,28,657f8b138be1350284dfe854,3,2,4,3,3,4,4,4,4,3,4,4,4,3,5,5,5,4,3,4,4,5,4,4,5,5,4,4,3,2,4,4,4,4,4,3,4,4,4,3,4,3,4,5,5,5,4,4,3,1,4,4,5,3,4,4,5,5,4,4,4,3,5,4,4,4,3,4,4,3,4,3,4,4,4,3,5,4,4,4,3,3,4,4,51,1,English,1,2,11,6
1,29,5eda9438ff2fef6c2b40d1b9,2,4,5,5,5,5,4,5,4,4,4,5,5,5,5,5,5,5,4,3,5,5,2,5,5,4,4,4,3,3,5,5,2,4,4,4,5,4,2,3,5,5,2,3,5,5,5,5,5,4,5,5,2,5,5,5,4,5,5,5,5,5,4,5,5,5,5,5,5,4,4,4,4,5,5,5,4,3,5,5,3,4,4,5,58,2,English ,1,2,4,5
1,30,61523eecd52ec29c4c08d938,4,4,5,5,5,5,5,4,4,4,5,5,5,4,5,4,5,5,4,3,3,5,4,4,4,4,4,4,3,2,4,5,5,5,5,5,4,2,2,3,5,4,4,4,5,4,5,5,2,1,5,5,5,5,5,5,5,5,5,5,4,5,5,5,5,5,5,5,5,5,5,5,4,5,4,5,5,5,4,5,2,2,4,4,51,2,English,1,2,5,5
1,31,581d38509b5b8800014d507e,5,3,4,2,3,2,3,1,3,1,5,4,5,5,5,4,5,5,3,1,4,3,4,3,4,3,3,2,2,1,5,5,5,5,5,5,5,3,1,1,4,2,4,3,5,3,5,3,3,2,5,5,5,5,5,5,5,5,5,4,4,3,4,3,5,4,4,4,5,3,5,3,4,4,4,3,4,3,3,2,2,1,4,4,41,1,english,1,2,6,5
1,32,6428cca4468d3c7345d57f79,4,3,5,4,5,3,4,3,4,2,5,3,5,5,4,3,5,3,4,1,5,3,2,2,5,4,4,2,4,1,5,4,5,3,5,4,5,4,5,2,5,4,4,3,5,4,5,4,4,1,5,5,2,2,5,5,5,5,5,4,5,3,5,3,5,3,5,4,5,3,5,1,4,4,5,5,5,4,4,3,2,1,5,4,53,2,English,1,2,5,3
1,33,5d61a3a5f923dd0001d0370f,4,4,5,5,5,3,4,3,4,2,4,4,5,5,5,4,5,3,3,1,5,5,3,2,4,4,4,4,5,3,5,5,5,3,5,5,5,4,4,3,4,4,4,3,5,5,5,5,4,4,5,5,5,5,5,5,5,5,5,4,5,5,5,4,5,5,5,5,5,4,2,1,5,5,5,5,4,4,5,5,4,4,5,5,46,2,English ,1,1,4,5
1,34,65be473f884d98c9ed2806cb,5,4,5,4,4,2,4,2,3,1,5,5,5,4,5,5,5,4,3,1,5,5,3,2,5,4,4,2,2,1,5,5,4,4,5,5,4,4,2,1,5,5,3,2,5,4,4,4,2,1,5,5,4,4,5,5,5,5,5,4,5,5,4,2,5,4,4,4,5,3,1,1,5,5,5,5,4,4,4,3,3,2,4,4,29,2,English,1,1,5,4
1,35,63d53aba8df6735aa2f61e80,4,3,5,4,5,5,5,3,4,3,5,3,5,5,5,5,5,4,4,2,5,5,4,3,5,4,5,4,3,2,5,5,5,3,5,4,5,4,4,2,5,4,5,5,5,5,4,4,4,3,5,4,4,4,5,5,4,5,5,4,5,4,4,2,5,4,5,5,5,5,4,2,5,4,5,4,5,4,5,5,4,2,4,4,50,2,English ,1,2,9,4
1,36,65c1874b3758b1e73a551d5d,4,4,5,5,3,2,3,2,3,2,4,3,5,4,3,4,4,4,3,1,4,3,3,5,4,3,3,1,2,1,4,4,4,4,5,4,3,2,1,1,4,3,3,2,4,3,4,4,3,2,5,5,4,4,4,4,4,5,4,4,5,4,2,2,2,3,4,5,4,2,2,1,5,5,5,5,5,5,5,5,2,2,4,5,28,2,English,1,2,3,5
1,37,5bb2677fd8afe200018d0afc,4,4,3,3,4,4,3,4,4,4,5,5,4,2,2,3,4,3,1,1,4,5,1,2,4,5,4,3,1,1,5,4,4,4,4,4,5,5,1,1,3,4,4,5,5,4,5,4,2,1,5,5,4,5,4,3,4,5,4,4,5,5,1,1,4,3,5,5,4,4,1,1,3,4,4,4,3,4,3,4,4,4,3,3,45,1,English,1,2,2,6
1,38,65c349313a148edd8311e6a6,1,1,5,5,5,5,5,5,1,5,5,1,1,5,1,5,5,5,1,5,5,5,5,5,5,5,1,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,1,1,5,5,5,5,5,1,5,5,1,1,5,5,5,5,5,1,5,5,1,5,5,5,5,5,5,5,5,1,5,5,5,1,5,5,5,5,5,5,5,34,1,English,1,2,6,5
1,39,63e5ad28519da14e2eaacaa0,5,3,5,3,5,4,5,4,5,3,5,5,5,4,5,5,5,5,4,3,5,4,4,4,5,4,5,3,3,1,4,5,4,4,5,4,4,4,2,1,5,5,4,3,5,5,4,4,4,3,4,4,4,4,5,5,4,5,5,4,5,4,4,3,5,4,5,5,4,3,3,1,5,5,5,5,3,4,5,5,2,1,4,4,50,2,English,1,2,11,6
1,40,5ed953ff9a8d504d5c451db0,4,2,5,4,5,5,5,3,4,2,5,5,5,5,4,5,5,4,5,1,5,5,2,2,5,5,4,3,2,1,5,5,5,5,5,5,5,5,4,4,5,5,5,3,5,5,5,3,4,1,5,5,5,5,5,4,5,5,5,5,5,5,5,4,5,5,5,5,5,5,5,2,5,5,5,5,5,5,5,5,5,3,5,5,32,1,English ,1,2,11,2
1,41,63a265dfb79aeca7ea438f4a,4,4,4,4,4,4,4,4,4,3,4,3,4,3,4,3,4,4,4,3,4,4,4,3,4,4,4,4,4,3,4,4,4,3,4,3,4,3,4,3,4,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,4,4,4,4,4,4,4,4,4,4,4,4,56,1,English,1,2,12,6
1,42,628fa4639666e8550aa139d5,5,3,5,4,5,4,5,4,3,1,4,3,5,5,5,5,4,3,1,1,5,4,1,2,4,4,3,3,1,1,5,5,5,5,5,5,4,4,3,2,4,4,5,3,4,4,5,4,2,2,4,3,5,4,5,4,5,5,4,3,4,4,3,2,5,4,5,5,5,4,3,2,4,5,4,4,5,5,4,5,2,2,5,5,27,1,english,1,2,1,2
1,43,5bd7cfec0aac450001f95edd,4,2,4,4,4,3,4,2,3,2,4,3,4,3,4,3,3,3,2,1,4,2,4,4,4,4,4,4,4,4,4,4,4,3,4,4,4,3,4,4,4,2,4,4,4,4,4,2,3,2,4,3,4,3,4,4,4,4,4,3,5,4,4,2,5,4,5,4,4,2,3,1,4,3,4,4,3,4,4,5,3,1,4,4,37,2,english,1,2,4,3
1,44,5e9fc65dee2ccf178f0e413f,4,2,5,4,4,3,4,3,4,2,4,2,4,3,4,2,5,4,2,1,1,1,4,4,4,2,5,4,5,4,5,5,5,5,5,5,5,5,2,1,5,5,5,4,5,5,5,4,4,2,5,4,2,1,5,5,5,5,5,5,5,5,2,1,4,2,4,3,4,4,4,2,5,5,5,4,4,3,5,5,4,2,5,5,55,2,english,1,2,5,5
1,45,63d13e9a41e1c279a151bd4b,4,2,4,2,2,2,4,3,4,2,4,2,4,2,1,1,2,2,2,2,2,2,2,2,4,2,4,2,4,1,2,2,2,2,4,2,4,2,2,1,4,2,2,2,4,2,4,2,2,2,4,2,4,2,4,3,2,3,4,2,4,2,4,2,4,2,2,2,4,2,2,3,4,2,4,2,4,3,4,2,2,2,4,3,37,1,English,1,2,12,5
1,46,657df3188efab1fba4ec3898,4,3,5,4,4,4,4,4,4,2,4,4,4,4,4,4,4,4,4,2,4,4,4,4,5,5,4,3,3,1,5,5,4,4,4,4,5,4,3,2,5,4,3,3,5,5,5,5,4,2,4,4,5,5,5,5,4,5,5,5,5,5,2,1,2,2,5,5,5,5,1,1,5,4,5,4,5,5,4,3,4,3,4,4,41,1,English,1,2,1,2
1,47,5ddafb0f2e4a05a5ff7759c9,4,3,5,5,5,4,5,4,4,3,5,3,5,4,4,5,3,3,3,1,5,5,3,2,5,5,5,4,5,4,4,4,5,5,5,4,5,5,5,4,4,4,5,3,5,4,5,4,5,4,5,4,4,5,5,5,5,5,5,5,5,5,4,3,4,3,5,5,3,3,2,1,5,5,5,4,4,4,5,5,5,4,4,4,47,2,Hindi and English ,2,2,12,6
1,48,652d163aaef63b67ff87f20a,4,3,4,3,4,3,4,3,4,3,4,3,4,3,4,3,4,3,4,3,4,3,4,3,4,4,4,4,4,4,4,3,4,3,4,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,4,3,4,3,4,3,4,3,4,3,4,3,4,4,4,4,4,4,4,4,4,3,4,3,4,4,4,3,4,3,4,3,69,1,English,1,2,12,6
1,49,5a79ebf1527fd000014658b3,5,2,5,4,5,4,3,2,2,1,3,2,5,5,5,4,5,4,3,1,5,4,3,2,4,3,3,2,1,1,5,4,4,3,5,4,5,4,4,2,5,5,4,2,5,4,5,4,3,2,5,5,4,4,5,4,5,5,4,3,5,3,4,4,5,4,5,5,4,1,1,1,5,5,4,4,2,2,4,4,3,2,3,2,38,2,English,1,2,4,2
1,50,578678f6900cc80001d2dea5,5,2,5,3,5,3,5,2,4,1,5,4,5,4,5,5,5,3,4,1,5,5,4,4,5,4,5,4,3,1,5,5,4,5,5,4,5,4,3,1,5,4,4,2,5,3,5,5,3,1,5,3,4,4,5,4,5,5,5,4,5,2,5,3,5,2,5,5,5,2,4,1,5,5,5,4,5,5,5,3,4,2,5,4,50,2,English,1,2,11,4
1,51,63ecfdaaab08d13d8a00db85,4,4,4,4,4,4,4,4,4,4,4,4,4,3,4,4,4,4,4,3,4,4,4,4,4,4,4,4,4,3,4,4,4,4,4,4,4,4,4,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,4,4,25,1,English,1,2,11,5
1,52,5be781ca3b047e0001a39e47,5,2,5,4,5,4,5,3,5,2,5,3,5,5,4,4,5,4,5,3,4,3,2,1,5,4,5,3,5,2,5,5,5,4,5,4,5,4,4,1,5,4,5,3,5,4,5,4,4,2,5,5,4,4,5,5,5,5,5,5,5,5,4,3,5,5,5,5,5,4,5,2,4,4,5,5,5,5,5,5,4,2,5,5,,2,English,1,2,8,
1,53,657342208a2c0bd370472fd7,4,3,5,4,3,4,4,5,4,4,4,4,3,5,1,3,4,4,3,4,4,3,4,3,4,3,4,3,5,4,4,3,5,3,3,4,4,4,3,4,5,4,4,4,4,3,4,4,5,4,2,5,4,4,4,4,5,4,3,4,4,4,4,3,4,3,4,3,4,4,5,3,3,4,3,4,5,5,4,3,4,3,5,4,37,1,,1,1,6,6
1,54,61077b735c86da4ffba9a34f,5,5,5,5,3,3,2,1,5,2,1,5,5,2,2,2,4,3,4,1,2,1,2,1,5,3,5,5,4,1,5,5,4,4,5,5,5,5,2,1,4,4,4,4,4,3,4,4,4,1,5,4,4,3,4,3,4,2,4,4,1,1,2,1,2,1,2,5,1,4,5,5,4,3,5,5,5,5,5,5,2,1,5,5,29,1,English ,1,1,2,2
1,55,63cc5fddd5813c609d5b28d5,3,2,4,5,5,5,5,3,4,1,4,5,4,5,4,5,3,5,4,1,5,5,3,5,5,4,5,4,4,2,4,5,4,5,5,5,5,5,3,2,4,5,4,2,5,5,5,5,3,1,5,5,5,5,5,5,5,5,5,4,5,4,5,3,5,5,5,5,4,3,4,1,5,5,4,3,5,5,4,4,4,2,5,5,50,2,English,1,2,4,5
1,56,632c211dcdf6a137b26dfdce,3,2,4,1,4,2,4,3,4,1,4,2,2,3,2,4,3,2,3,1,3,3,3,1,3,2,3,3,3,1,3,3,3,2,3,3,3,2,3,2,3,3,3,2,3,3,3,2,3,2,3,2,3,2,3,1,3,4,3,3,1,2,1,2,1,2,1,3,1,3,1,1,3,2,4,3,4,2,4,3,4,1,4,2,30,1,ENGLISH,1,2,11,5
1,57,659171a7c899cf3cb5b20b71,4,4,5,5,4,3,5,4,4,2,5,4,5,5,5,5,5,4,4,2,5,5,3,3,5,5,5,5,4,1,5,5,3,3,5,4,5,4,2,1,5,4,5,4,5,5,5,5,3,1,5,5,4,4,5,4,5,5,5,4,5,4,3,2,4,4,5,4,3,2,2,1,5,5,5,5,4,4,5,5,4,2,5,5,47,2,English ,1,2,11,5
1,58,650da97f0e8d1e74d590dc2e,4,2,5,4,5,4,5,4,4,2,5,4,5,5,4,5,5,5,4,3,5,4,3,3,4,4,4,3,4,3,5,5,4,4,5,5,5,5,4,2,4,5,3,2,5,5,5,5,5,4,4,4,4,4,5,4,4,5,5,4,5,5,2,2,5,5,5,5,5,4,3,2,4,5,5,5,5,5,5,5,4,4,5,5,53,2,English ,1,2,7,6
1,59,65c23cada1ef27d7f9edb220,5,3,5,4,5,3,5,3,5,2,5,3,5,5,5,3,5,3,5,3,5,5,5,3,5,4,5,3,4,1,5,4,5,5,5,5,5,5,2,1,5,5,5,4,5,5,5,5,4,1,5,5,5,5,5,5,5,5,5,5,5,4,4,2,5,4,5,4,5,4,5,2,5,5,5,5,5,5,5,4,4,3,5,4,35,2,English ,1,2,2,4
1,60,5dda6f4e82569a9cea908bb2,3,1,4,1,4,2,3,2,3,1,4,2,4,2,3,3,4,1,3,1,4,3,2,1,4,3,3,1,2,1,4,4,4,3,4,3,4,3,2,1,4,3,2,1,4,2,3,2,2,1,4,2,4,3,4,2,4,3,3,2,4,2,3,1,4,2,3,3,3,1,2,1,4,3,4,2,4,2,3,1,3,1,4,2,26,1,English,1,2,3,5
1,61,601750d7a0361e9a5e4fdc56,4,3,5,5,5,2,4,5,3,1,5,5,5,5,4,5,5,5,3,1,5,5,2,2,5,4,4,4,2,1,5,5,4,4,5,5,5,5,2,1,5,5,4,3,5,5,4,5,3,1,5,5,4,4,5,2,5,5,4,3,5,4,4,4,4,4,5,5,4,4,3,1,5,5,5,5,4,4,5,5,3,2,4,4,46,2,English,2,2,8,6
1,62,63bc87f783afb5aed2c937d2,5,4,5,5,5,4,5,5,5,4,5,5,5,5,5,5,5,5,4,2,5,5,4,5,5,3,5,4,4,2,5,5,5,5,5,5,5,5,4,3,5,5,5,4,5,5,5,5,4,3,5,5,5,5,5,5,5,5,5,5,5,5,5,4,5,5,5,5,5,5,4,2,5,4,5,4,5,5,5,5,4,2,5,5,26,1,English,1,2,8,3
1,63,659c055cbfece76fed7304eb,5,3,5,4,5,4,5,3,4,2,5,4,5,4,5,5,5,5,4,1,5,5,2,1,5,3,5,3,4,1,5,5,5,4,5,4,5,5,5,4,3,3,4,3,5,4,4,3,5,3,5,5,5,4,5,4,5,5,5,4,5,4,5,4,5,4,5,4,5,4,3,2,5,4,5,4,5,5,5,4,3,2,5,4,63,1,English,1,2,6,2
1,64,5ef8dcdad9a3d864a1dea285,4,4,5,5,5,3,4,5,5,2,4,3,4,5,5,5,5,5,5,3,5,5,4,1,5,3,5,5,5,3,5,5,5,4,5,5,5,5,5,3,5,4,5,1,5,5,4,3,5,3,5,5,5,5,5,5,5,5,5,5,5,4,5,4,5,5,5,5,5,5,5,3,5,5,5,5,5,5,5,5,5,4,5,5,37,2,English,1,2,8,5
1,65,644153e98cfd7f44f61c1d1c,5,3,4,4,5,5,4,4,4,4,4,3,4,2,4,2,5,4,3,1,5,5,1,1,4,2,4,2,1,5,2,2,4,3,5,4,4,4,2,1,4,2,3,1,3,2,3,2,3,1,4,2,4,4,5,4,5,5,4,4,4,4,5,5,5,5,5,5,4,2,3,1,4,3,5,5,5,4,4,2,3,2,4,2,48,2,English ,1,2,5,4
1,66,65396e0fea695094030f508b,4,3,5,3,5,4,4,4,5,3,5,3,4,3,5,3,4,4,3,1,4,3,3,2,4,4,5,4,4,2,5,5,5,4,4,2,4,3,2,2,4,2,4,3,4,4,4,4,2,1,5,5,5,4,4,5,4,5,4,4,4,4,4,4,4,4,5,5,4,3,2,1,4,4,4,4,4,3,4,4,2,1,4,4,63,2,English,1,2,5,6
1,67,615993153e17441c2e8d6c92,5,3,5,3,5,3,5,3,4,1,4,3,2,2,4,2,2,2,5,1,3,3,2,2,4,3,2,2,3,1,3,4,4,3,4,3,4,3,3,1,2,2,5,4,3,1,2,2,4,1,4,4,5,5,4,3,3,3,5,4,4,4,2,3,4,3,4,3,3,3,3,1,4,4,3,3,1,3,3,3,3,1,2,3,39,2,english,1,2,5,4
1,68,631fd12cab0b639506214b7b,4,3,3,2,4,4,5,4,3,2,4,4,5,5,4,2,5,5,5,2,5,5,4,3,5,2,4,4,3,1,5,4,3,1,4,4,4,5,3,2,5,4,5,3,4,3,4,4,2,1,5,4,5,4,5,3,5,3,4,3,5,5,5,3,5,4,4,3,4,2,2,1,5,4,5,4,4,3,5,3,2,2,5,4,39,1,English,1,2,11,5
1,69,6272ae90bcc3709d723d1d2b,2,1,5,5,5,3,4,3,5,1,4,5,5,4,4,4,4,3,1,1,5,4,1,1,5,5,4,2,2,1,4,5,4,4,5,4,5,5,1,1,5,5,4,1,5,5,5,3,1,1,5,3,4,2,5,2,5,3,5,3,5,5,5,3,5,4,5,3,5,3,4,1,4,5,5,4,2,2,5,4,2,2,5,4,59,2,English,1,2,11,4
1,70,65abe6e3a3cfc6aff384308d,5,4,5,4,5,4,5,5,3,1,5,5,5,5,5,5,5,5,5,1,5,5,4,4,5,5,5,4,2,1,5,5,4,5,5,5,5,5,1,1,5,5,5,2,5,5,5,5,5,2,5,5,5,5,5,5,5,5,5,5,5,5,4,2,5,4,5,5,5,3,2,1,5,5,5,5,5,5,5,4,4,3,5,5,31,2,English ,1,2,8,2
1,71,607c9f94cc974d4ea1dc22c8,4,4,5,5,5,4,5,2,5,1,5,5,5,5,5,5,5,3,4,1,5,5,3,3,5,5,5,4,4,1,5,5,4,4,5,5,5,4,3,1,5,5,5,3,5,5,5,4,3,1,5,5,5,5,5,5,5,4,5,3,5,5,4,2,5,5,5,4,5,4,4,1,5,5,5,5,5,5,5,4,3,1,5,5,67,1,English,1,2,3,3
1,72,6483f9ebf7986bdbdbc0598c,4,4,5,5,5,5,5,4,4,2,5,5,3,1,2,2,3,4,1,1,5,5,1,2,5,4,5,3,2,2,5,5,4,5,5,5,5,5,1,1,5,5,3,4,5,5,5,5,3,2,5,5,5,5,5,5,5,5,5,4,5,5,4,4,5,5,5,5,4,4,3,1,4,5,5,5,5,5,5,3,1,1,5,5,59,2,english,1,2,7,5
1,73,5dd2c24718beb62c404d5099,4,4,4,4,4,3,4,3,3,2,3,3,4,3,2,2,3,3,2,1,4,4,3,3,4,4,4,3,2,1,3,4,2,2,4,4,4,4,3,1,4,4,4,1,4,3,4,3,4,3,3,4,2,3,4,4,2,4,4,4,4,3,3,3,4,4,4,4,3,3,2,1,3,3,4,4,3,4,3,4,2,1,4,4,72,1,American,1,2,11,5
1,74,5b745fb794c93d00010fc4c6,5,2,4,2,5,2,4,3,4,1,5,4,4,3,3,2,4,3,4,1,5,5,2,1,4,2,4,2,1,1,4,4,4,3,4,3,3,3,2,1,4,3,2,1,4,3,4,3,2,1,4,3,5,4,4,4,4,3,4,3,4,3,4,2,5,3,4,3,4,2,2,1,4,3,5,3,3,2,3,2,3,1,3,3,48,1,English,1,2,1,5
1,75,60171c9b1a726593103182b3,5,2,5,3,4,2,4,2,4,2,5,4,5,4,2,4,5,4,4,1,4,5,1,2,5,5,4,2,3,1,3,2,2,3,4,4,5,5,4,1,4,3,4,2,5,3,5,4,3,1,5,4,4,3,5,2,5,4,4,4,5,5,4,2,5,4,5,5,5,2,5,1,5,5,5,4,5,4,4,4,4,4,4,5,50,1,English,1,2,10,3
1,76,63b6e5e23b31a38790ff1ce2,5,2,5,5,5,5,5,5,5,1,5,5,5,5,5,5,5,5,5,1,5,5,5,5,5,5,4,3,2,1,5,5,5,5,5,5,5,5,5,3,5,5,5,5,5,5,5,5,3,1,5,5,5,4,5,5,5,5,5,5,5,5,5,4,5,5,5,5,5,4,5,1,5,5,5,5,5,5,5,5,5,2,5,5,44,2,English ,1,2,3,2
1,77,5d11e762cc2d290016bc2364,5,2,5,2,5,2,4,2,4,1,5,3,5,4,2,1,5,2,4,1,3,4,2,1,4,3,4,2,3,1,3,4,4,5,4,3,4,3,2,1,4,3,3,2,5,4,5,4,3,1,5,5,4,4,4,4,5,4,5,4,5,4,5,4,5,3,5,5,4,4,2,1,3,4,4,5,4,5,5,4,5,3,3,5,26,1,,1,2,7,2
1,78,5842fc63bd63a400010f6ae7,2,1,5,5,5,5,5,5,2,1,5,5,5,5,5,5,5,5,2,1,5,5,4,3,5,5,5,5,1,1,5,5,3,3,5,5,5,5,2,1,5,5,2,1,5,5,5,5,5,4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3,2,5,5,5,5,5,5,5,5,1,1,5,5,51,2,English ,1,2,7,6
1,79,65c148655295b8e77b29eb80,4,2,5,3,5,4,4,3,4,1,5,5,5,5,5,3,5,4,4,1,5,4,1,1,5,4,4,4,1,1,4,4,2,2,5,4,5,3,1,1,4,3,4,3,4,4,2,4,2,1,5,5,4,4,5,4,4,3,4,3,4,3,4,2,4,2,5,4,5,3,4,1,4,4,5,5,5,4,5,4,2,1,4,4,35,2,English ,1,2,6,5
1,80,5f9b7861ba641d39dfde5fa3,5,4,5,5,5,5,5,4,5,3,5,4,5,5,5,5,5,5,5,2,5,5,4,1,5,5,5,4,5,1,5,5,5,4,5,5,5,5,4,1,5,5,5,5,5,5,5,4,4,3,5,5,5,5,5,5,5,4,5,4,5,5,5,5,5,5,5,5,5,5,5,2,5,5,5,5,5,5,5,4,4,2,5,5,33,1,English,3,2,2,2
1,81,5a6fd0626923df0001ef977b,3,2,5,3,5,2,5,2,4,1,5,3,5,4,2,2,5,3,3,1,5,4,3,2,5,3,3,2,3,1,5,4,4,4,5,4,5,4,1,1,4,4,2,1,5,4,5,4,2,1,5,3,4,3,5,2,4,3,5,4,5,4,4,2,5,3,5,4,5,2,3,1,2,4,5,3,4,4,5,2,2,2,4,3,36,3,English,1,1,2,5
1,82,63d04c8f58e32ead9ae4c89b,4,2,5,4,5,2,4,2,4,1,5,4,5,3,2,1,5,3,5,3,5,4,3,2,4,3,5,4,4,2,5,4,3,2,5,4,4,3,5,2,5,4,5,3,5,4,5,4,3,2,5,4,5,3,5,4,5,4,2,3,4,3,4,2,5,2,5,3,5,3,4,1,5,5,5,4,5,4,5,3,4,2,5,4,73,1,english,1,2,5,2
1,83,5c330cefca23620001b262b1,3,3,4,4,4,3,4,3,3,2,4,4,5,4,4,4,4,4,2,1,4,4,2,2,5,4,4,4,2,1,4,4,3,3,4,4,5,4,2,1,4,2,4,3,5,4,4,2,5,3,3,5,3,4,4,4,4,4,4,4,4,4,3,3,4,4,4,4,4,4,4,3,5,5,4,4,3,2,4,2,2,1,5,5,58,2,Engish,1,2,3,3
1,84,5e5e623737be5e1762ad4418,4,4,5,2,4,3,2,1,3,3,3,3,3,4,3,2,4,3,4,4,4,3,4,4,5,4,4,3,4,3,3,3,2,1,5,3,1,1,1,1,1,1,3,2,4,3,3,4,3,4,5,4,3,4,4,4,3,2,3,2,3,4,4,3,4,3,2,2,3,2,4,4,3,3,5,4,4,5,5,5,3,3,3,1,23,,English,1,2,10,6
1,85,629e5d789a6c92c8fbf8df95,4,3,4,4,4,3,4,3,4,5,4,4,4,4,4,4,4,4,4,3,4,4,2,3,4,4,4,3,5,3,5,5,4,4,4,4,4,5,2,1,4,3,4,3,4,3,4,3,2,1,5,5,5,5,4,4,4,5,4,4,5,4,5,5,4,3,4,4,5,5,4,4,5,5,5,4,5,4,4,4,2,1,4,4,26,1,English,1,2,7,6
1,86,6151f8d17451289b4a59a6a8,5,4,5,5,4,3,4,3,4,3,5,5,5,4,5,5,4,4,3,3,4,4,3,3,5,5,4,4,4,3,5,5,4,4,4,4,5,5,3,3,5,5,5,4,5,5,5,4,3,2,5,5,4,4,5,5,5,4,4,4,5,5,4,4,5,4,5,5,4,3,4,3,4,4,5,4,5,5,4,4,4,4,5,4,83,1,english,1,2,2,6
1,87,60c381c26357c51532f1b378,5,4,5,5,5,5,5,3,5,2,5,5,5,5,5,4,5,5,5,3,5,5,2,5,5,5,5,5,2,1,5,5,2,5,5,5,5,5,3,1,5,5,4,5,5,5,5,5,3,2,5,5,5,5,5,5,4,5,5,5,5,5,4,5,5,5,5,5,4,5,2,1,3,4,5,5,5,5,5,5,3,2,5,5,22,2,English,1,2,1,2
1,88,648c815013ff60a0d783f986,4,5,2,5,4,2,2,1,3,4,4,3,2,4,5,4,4,3,3,4,3,3,2,3,4,4,4,3,2,3,4,3,4,5,3,3,2,3,5,5,3,4,3,4,4,4,3,5,3,2,3,4,4,3,4,5,3,3,5,2,2,1,2,4,3,4,2,3,4,3,2,2,4,5,3,2,4,5,3,4,2,2,4,1,66,1,English,1,2,6,5
1,89,59c86f966a287600011c393e,4,3,5,4,4,4,4,3,4,3,4,4,5,5,4,4,5,4,4,2,5,5,5,5,5,4,5,4,2,2,4,5,4,5,5,5,2,3,4,2,4,4,5,4,4,3,4,5,2,1,5,5,4,4,4,3,4,4,5,4,4,4,4,5,5,4,4,5,5,4,4,2,5,5,5,5,5,5,5,5,4,3,4,5,55,1,English,1,2,1,3
1,90,5dc807ff27a267592c6129f5,5,2,3,2,4,2,4,2,5,1,3,2,3,2,4,3,4,3,3,1,2,3,5,4,4,1,3,2,5,1,4,3,5,5,4,4,2,2,4,2,2,2,5,3,3,2,5,3,1,1,4,3,5,4,4,3,5,4,4,2,4,1,4,4,4,1,5,4,5,3,4,1,5,5,3,2,2,2,4,3,2,1,4,3,48,2,Engllish,1,2,7,5
1,91,6435816b3f5be1197802bcd5,4,4,4,4,4,4,4,3,4,3,4,4,5,5,4,5,4,4,4,3,4,3,2,1,5,4,5,4,2,2,4,5,3,3,4,4,4,3,2,1,4,5,4,3,5,5,5,5,4,3,5,5,4,5,4,4,4,4,5,5,5,5,5,4,5,4,5,5,5,4,3,3,5,5,4,5,4,4,4,4,3,2,4,3,49,2,English,1,2,11,4
1,92,6157c19fb6a876658eba2229,4,3,4,3,4,4,4,3,5,2,5,3,5,4,5,5,4,3,4,2,5,3,2,3,4,4,4,3,5,2,2,5,4,3,4,4,5,3,2,4,5,5,4,3,4,5,4,5,4,4,5,5,5,5,5,5,5,5,5,4,5,5,3,3,4,3,4,4,4,3,3,2,4,5,5,5,4,4,4,4,2,2,4,3,51,1,english,1,2,1,3
1,93,61078437ae8c522085b8c914,2,1,4,3,4,4,4,5,2,1,4,2,5,5,2,2,5,5,2,1,4,5,2,3,5,4,4,5,2,1,1,5,1,3,4,5,5,5,1,1,5,4,2,1,4,3,5,4,2,1,5,5,2,4,5,5,4,5,4,4,5,3,4,3,5,5,5,5,5,3,1,1,4,5,5,4,4,3,4,4,1,1,2,3,56,2,english,1,2,12,6
1,94,5fdca41ecb769722e2266d8a,4,4,5,5,5,5,5,4,5,3,5,5,5,5,4,5,4,4,4,3,5,5,4,4,5,5,4,4,3,3,5,5,4,4,5,5,5,5,2,1,5,5,3,2,5,5,5,5,2,2,5,5,5,5,5,5,5,5,5,5,5,5,3,3,5,4,5,5,4,4,2,1,5,5,5,5,4,5,5,5,3,2,5,5,58,2,english,1,2,3,3
1,95,641386b1cb9a9c1e3569d4ee,2,1,5,3,5,2,5,3,5,3,5,5,5,4,5,5,5,4,5,4,5,3,4,4,5,4,5,4,4,1,5,5,5,5,5,5,5,5,5,2,5,4,5,3,5,4,5,4,5,4,5,5,5,5,5,5,5,5,5,4,5,5,5,4,5,4,5,5,5,4,5,2,5,5,5,5,5,5,5,5,5,3,5,4,52,2,english,1,2,12,3
1,96,5f021596d7625c0b8e1e2af5,3,2,4,4,5,5,5,4,3,1,5,4,5,5,4,3,5,4,2,1,5,5,1,1,5,4,4,3,1,1,4,5,4,5,5,5,4,4,2,1,5,5,2,2,4,5,5,4,2,1,5,5,5,5,5,4,5,5,3,3,5,5,4,4,5,5,5,4,4,3,3,1,4,5,5,5,3,4,4,5,2,2,5,5,40,2,Ennglish,1,2,8,5

==> data/study1a_group2_cleaned.csv <==
GroupID,SubjectNum,ProlificID,s8_gptbase_app,s8_gptbase_emp,s8_llama_app,s8_llama_emp,s8_mistral_app,s8_mistral_emp,s8_gptlow_app,s8_gptlow_emp,s8_gpthigh_app,s8_gpthigh_emp,s8_human_app,s8_human_emp,s9_llama_app,s9_llama_emp,s9_mistral_app,s9_mistral_emp,s9_gptlow_app,s9_gptlow_emp,s9_gpthigh_app,s9_gpthigh_emp,s9_human_app,s9_human_emp,s9_gptbase_app,s9_gptbase_emp,s10_mistral_app,s10_mistral_emp,s10_gptlow_app,s10_gptlow_emp,s10_gpthigh_app,s10_gpthigh_emp,s10_human_app,s10_human_emp,s10_gptbase_app,s10_gptbase_emp,s10_llama_app,s10_llama_emp,s11_gptlow_app,s11_gptlow_emp,s11_gpthigh_app,s11_gpthigh_emp,s11_human_app,s11_human_emp,s11_gptbase_app,s11_gptbase_emp,s11_llama_app,s11_llama_emp,s11_mistral_app,s11_mistral_emp,s12_gpthigh_app,s12_gpthigh_emp,s12_human_app,s12_human_emp,s12_gptbase_app,s12_gptbase_emp,s12_llama_app,s12_llama_emp,s12_mistral_app,s12_mistral_emp,s12_gptlow_app,s12_gptlow_emp,s13_human_app,s13_human_emp,s13_gptbase_app,s13_gptbase_emp,s13_llama_app,s13_llama_emp,s13_mistral_app,s13_mistral_emp,s13_gptlow_app,s13_gptlow_emp,s13_gpthigh_app,s13_gpthigh_emp,s14_gptbase_app,s14_gptbase_emp,s14_llama_app,s14_llama_emp,s14_mistral_app,s14_mistral_emp,s14_gptlow_app,s14_gptlow_emp,s14_gpthigh_app,s14_gpthigh_emp,s14_human_app,s14_human_emp,s15_llama_app,s15_llama_emp,s15_mistral_app,s15_mistral_emp,s15_gptlow_app,s15_gptlow_emp,s15_gpthigh_app,s15_gpthigh_emp,s15_human_app,s15_human_emp,s15_gptbase_app,s15_gptbase_emp,age,gender,native language,english,hispanic,income,education
2,1,65cd3a4c58e3019111dfb62a,5,5,5,4,5,3,4,2,4,3,4,2,5,5,5,4,4,1,5,3,5,3,5,4,5,5,2,1,5,5,5,4,5,5,5,5,5,2,5,4,5,3,5,4,5,4,5,4,5,4,5,3,5,4,5,4,5,4,4,1,5,3,5,5,5,4,5,4,5,3,5,3,5,4,5,4,5,4,4,2,5,3,4,2,5,4,5,4,4,2,5,3,4,2,5,4,40,2,English,1,2,11,6
2,2,57237b5b84458100130240bc,5,4,5,3,5,2,5,1,5,2,5,4,5,3,5,3,5,1,5,4,5,3,5,3,5,4,4,1,5,5,5,5,5,4,5,5,5,4,5,5,5,3,5,4,5,4,5,4,5,2,5,1,5,3,5,3,5,3,5,1,5,1,5,2,5,3,5,2,5,1,5,4,5,3,5,2,5,2,5,1,5,3,5,1,5,4,5,2,5,1,5,4,5,1,5,2,48,1,English,1,2,7,5
2,3,64429c6f926610597b4bf681,5,5,4,5,4,4,3,2,4,5,4,4,4,5,4,4,3,2,4,4,3,3,4,4,4,4,1,1,5,5,5,5,5,5,5,5,4,3,4,4,4,2,4,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,4,4,4,5,4,5,4,5,4,3,4,5,5,5,5,4,4,4,4,2,4,5,4,2,5,4,4,4,4,4,4,5,4,3,4,5,61,1,English,1,2,10,6
2,4,65c009d9f5273153e073f655,5,5,5,5,4,4,4,3,5,5,4,4,5,5,4,4,2,1,4,5,5,5,4,4,5,5,1,1,4,5,3,5,5,5,3,4,4,4,5,5,5,5,5,5,5,5,5,4,5,5,4,3,5,5,4,4,4,4,2,2,3,4,5,5,5,5,4,4,2,2,4,5,5,4,5,5,4,4,2,2,5,5,3,2,5,5,4,4,3,3,5,5,2,4,5,5,24,2,English,1,2,5,5
2,5,5d64759fedf23500018f9334,5,5,5,5,5,5,5,3,5,5,5,4,5,5,5,5,4,2,5,4,5,3,5,5,5,4,1,1,5,5,5,4,5,3,5,4,5,3,5,5,5,5,5,4,5,5,5,4,5,5,4,3,5,5,5,5,5,4,5,4,5,5,5,5,5,5,5,4,5,3,5,5,5,5,5,5,5,4,4,4,5,5,4,2,5,5,5,4,5,4,5,5,2,2,5,5,54,2,English ,1,2,12,6
2,6,5cab4ce7fc216d0016162830,5,5,5,5,5,5,3,1,4,4,4,3,5,5,5,4,4,1,5,5,5,5,5,4,5,3,1,1,4,5,4,3,5,5,5,4,5,4,5,5,5,4,5,5,5,5,5,5,5,5,4,1,5,4,5,4,5,3,4,1,4,3,5,5,5,5,5,3,4,2,5,3,5,5,5,4,4,3,3,1,5,5,3,1,5,5,5,2,5,2,5,4,4,1,5,4,37,2,English,1,2,8,6
2,7,6329da934d2de8bcae57eed0,4,4,3,4,2,4,5,3,4,4,5,5,5,5,4,4,4,2,4,4,4,5,4,4,4,3,4,1,4,4,5,5,4,4,5,5,4,3,4,3,5,5,4,4,4,3,4,4,4,4,4,3,4,4,5,4,4,4,4,3,5,4,4,3,4,3,4,3,4,3,5,4,4,4,3,3,4,4,5,2,3,2,5,4,5,4,4,3,5,3,4,3,4,3,4,4,19,1,English,1,2,4,2
2,8,6554d2b8183af16a85112e28,5,5,4,4,5,4,5,3,4,4,5,5,4,4,4,3,5,4,5,4,5,5,4,3,5,4,4,2,4,2,5,3,4,3,5,4,4,4,4,4,5,4,4,3,5,3,5,5,4,3,4,4,5,4,4,3,4,4,5,3,4,5,4,3,4,3,4,4,4,3,5,3,4,5,5,4,4,3,4,4,4,5,4,3,4,4,4,3,4,5,5,3,4,4,4,3,25,1,English,1,2,6,6
2,9,6524305322b1779f67502b35,4,5,3,5,2,4,2,2,4,2,3,5,4,2,4,5,2,2,2,4,4,2,2,4,3,5,3,4,2,4,5,3,3,2,2,4,3,4,4,2,5,4,2,4,3,4,3,4,3,4,4,2,4,5,2,3,3,2,4,4,3,5,3,2,3,4,3,4,3,2,3,5,3,4,2,3,2,5,3,4,2,4,4,3,4,3,3,2,4,2,3,4,4,2,2,4,69,1,English,2,2,7,6
2,10,6325be0383521bf19d932615,5,5,3,3,4,3,2,1,4,4,4,2,5,5,4,4,4,3,4,5,5,3,5,4,5,5,1,2,3,4,2,4,3,4,4,4,4,3,3,5,4,5,4,4,5,5,4,4,4,4,3,2,4,4,3,4,4,4,4,3,3,4,5,5,3,3,4,4,3,4,5,5,4,4,4,3,3,3,3,4,4,4,3,4,4,4,4,4,4,3,3,4,3,3,4,4,34,1,English,1,2,9,5
2,11,65c252b8c77492c4cd360a09,4,3,5,5,3,3,2,1,5,4,5,4,4,3,4,3,2,2,5,4,4,4,4,4,5,4,1,1,4,3,3,2,5,5,5,5,4,3,5,5,3,2,4,3,5,4,4,4,5,5,4,3,3,2,4,2,5,4,4,4,1,1,5,5,5,4,5,4,3,3,5,4,5,5,4,4,3,3,2,2,4,3,2,2,5,4,5,5,4,3,4,3,5,4,5,4,,2,,2,2,6,6
2,12,6336e41b9c3ad46a883741fc,4,3,4,5,5,3,4,3,5,4,5,4,1,3,2,2,4,3,3,4,5,4,5,3,5,5,1,2,5,5,5,5,5,5,5,5,4,2,4,3,4,2,1,4,5,5,4,5,5,4,4,2,5,3,5,4,5,4,5,3,4,5,5,4,5,4,3,5,5,3,5,4,4,4,5,4,5,3,2,2,5,3,2,4,4,5,3,3,5,4,5,4,5,4,5,4,24,1,English,1,2,9,4
2,13,5f87d9bfc31a1322cfc32cbd,5,3,5,3,5,2,5,1,5,4,5,5,4,2,5,3,4,1,5,3,5,4,4,2,5,2,1,1,4,2,1,2,5,2,5,3,5,2,4,5,5,5,5,4,5,3,5,2,5,2,4,1,5,1,5,2,5,2,4,1,5,3,5,3,5,4,5,2,3,1,3,2,5,4,5,3,5,2,3,5,5,2,5,1,5,3,5,2,5,2,5,4,2,1,5,4,38,2,English ,1,1,7,5
2,14,65a5afee21ddeb8aafa892fd,4,4,5,5,5,5,5,2,4,3,5,5,1,4,2,4,4,4,4,5,4,3,5,4,4,4,3,1,5,4,5,5,4,4,4,3,2,5,2,4,4,5,4,5,5,5,4,4,4,3,4,4,5,3,5,5,4,5,4,1,4,2,4,2,5,4,4,3,4,3,5,4,4,5,5,2,4,1,4,3,4,4,2,2,4,1,4,2,4,3,4,4,4,3,4,4,51,1,ENGLISH,1,2,11,6
2,15,55a4323dfdf99b02ff6caf81,5,4,5,5,5,5,5,4,5,5,5,5,5,4,5,4,4,3,4,3,5,4,5,5,5,5,3,2,5,5,5,5,5,5,5,5,5,3,5,5,5,5,5,5,5,5,5,5,5,5,5,4,5,5,5,5,5,5,4,4,5,3,5,4,5,4,5,4,4,3,4,3,5,4,5,4,5,4,5,5,5,5,4,2,5,3,5,4,5,3,5,3,4,4,5,5,41,1,English ,1,2,5,4
2,16,6537eeee061d17231e89c8e6,5,3,4,5,4,5,3,4,4,4,3,5,4,5,3,5,4,5,4,3,3,4,4,5,5,4,4,3,4,4,4,4,3,4,5,4,3,4,3,4,4,3,5,4,4,4,4,3,4,4,3,3,4,2,5,4,4,5,2,4,3,2,4,1,4,3,5,5,4,5,4,4,4,5,3,4,4,4,4,4,3,4,4,5,4,5,3,5,5,4,4,5,4,3,4,4,56,1,english,1,2,11,5
2,17,562cfb97733ea0000a162a0b,5,5,5,5,4,5,3,3,5,4,4,3,5,4,4,4,3,3,4,4,5,4,5,4,5,5,2,1,5,4,4,4,5,5,4,5,4,1,5,5,5,4,4,3,4,4,4,3,5,3,5,3,5,4,5,3,4,2,4,2,2,2,3,4,5,4,4,3,1,1,3,4,5,5,5,4,4,3,5,4,4,4,3,2,5,3,5,3,4,2,5,4,2,3,5,4,43,1,english,1,2,12,5
2,18,62769797db0ff6f93df21cda,2,2,4,3,3,2,4,4,4,3,4,3,4,4,3,2,4,2,4,4,3,2,3,3,3,3,5,4,2,2,3,3,2,1,4,3,4,3,4,4,4,4,3,3,2,2,4,2,5,3,4,3,3,3,3,2,4,4,2,2,3,3,4,2,4,3,2,2,4,2,4,3,2,2,4,3,3,3,2,2,4,3,4,3,2,2,3,2,3,3,4,4,3,2,3,1,42,1,,1,2,3,2
2,19,65b00e15c91bb63e6979a49f,5,4,5,4,5,5,5,4,5,5,5,5,5,4,4,4,4,4,4,5,4,4,4,3,5,4,4,4,4,5,5,5,4,3,4,4,5,4,5,5,5,4,5,4,4,4,4,4,4,4,4,4,4,5,4,4,4,5,5,4,4,4,4,5,5,5,4,5,4,4,4,5,4,4,4,5,5,5,4,4,4,5,5,5,4,4,4,3,5,4,4,5,4,2,5,4,67,1,English,1,2,8,5
2,20,629288376055ad7fb05bbf77,5,5,4,4,4,4,4,2,5,5,5,5,3,5,4,4,3,2,5,5,4,4,5,5,4,5,2,1,5,5,4,5,5,5,5,5,5,5,4,3,5,4,5,5,4,4,5,4,5,5,3,2,5,5,5,5,5,4,4,2,4,4,4,4,5,5,4,4,3,2,4,4,5,5,5,5,5,5,4,3,5,5,5,5,4,4,5,4,4,4,4,5,3,3,5,5,48,1,english,1,2,7,5
2,21,5dacf0bb8f8b6800114d9013,5,5,5,5,5,5,5,5,5,5,5,3,5,5,5,5,4,2,5,5,5,5,5,5,5,5,2,2,5,5,5,5,5,5,5,5,5,4,5,5,5,5,5,5,5,5,5,5,5,5,2,1,5,4,5,5,5,5,5,4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,2,1,5,5,2,2,5,5,5,5,5,4,5,5,5,5,5,5,22,1,"English, Spanish",1,1,12,5
2,22,65c23e917987e70eae4d5d73,5,4,5,4,5,4,4,3,4,4,4,4,4,4,4,4,4,4,4,4,5,4,3,3,4,3,4,4,2,4,4,4,4,4,4,4,3,3,5,4,4,2,2,4,4,4,4,4,5,5,5,4,4,4,3,2,3,2,3,2,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,3,4,3,4,2,4,4,4,4,2,4,4,4,4,4,4,4,,1,English ,1,2,6,4
2,23,657cbd52949ddd9d3426dbba,5,5,5,5,5,5,2,2,4,3,4,3,5,5,5,5,1,1,5,5,5,4,5,5,5,4,1,1,5,5,5,5,5,5,5,5,4,3,5,5,5,4,5,5,5,4,5,4,5,5,5,5,5,5,5,4,5,4,4,1,5,4,5,5,5,5,5,5,4,2,5,5,5,4,5,5,5,4,4,2,5,5,5,5,5,5,5,5,4,3,5,5,2,1,5,4,71,2,English,1,2,5,3
2,24,5a73c8ab82968f0001a6d7f4,5,4,5,4,5,4,5,3,5,5,4,4,5,4,5,4,3,3,5,4,5,5,5,4,5,5,2,3,5,5,5,5,5,4,5,4,5,5,5,5,5,5,5,4,5,5,5,4,5,4,5,3,5,5,5,4,5,4,5,4,5,5,5,4,5,5,5,3,4,2,5,4,5,5,5,4,5,4,2,3,4,5,4,2,5,4,5,4,5,2,5,5,4,3,5,4,21,2,English,1,2,6,3
2,25,63d807630c4c634d732c19e8,5,5,4,4,4,3,4,2,5,5,4,3,5,5,5,5,3,2,5,5,4,4,5,5,5,5,1,1,5,5,5,5,5,5,5,5,4,4,5,5,5,5,5,5,5,5,4,4,5,5,4,4,5,5,4,4,4,4,4,3,5,5,5,5,5,5,5,5,4,4,5,5,5,5,4,4,3,3,3,2,5,5,1,1,5,5,5,5,3,2,4,4,2,1,5,5,52,2,English,1,2,3,3
2,26,60fe076cdaf85311b32cb6a0,5,5,5,5,5,5,4,3,5,5,4,4,5,5,5,5,4,3,5,5,5,5,5,5,5,5,1,1,5,5,4,4,5,5,5,5,4,3,5,5,5,5,5,5,5,5,5,5,5,5,5,4,5,4,5,4,5,4,4,3,5,4,5,5,5,5,5,4,4,3,4,4,5,5,5,5,5,5,4,3,5,5,4,3,5,5,5,5,5,5,5,5,4,4,5,5,62,2,English ,1,2,12,3
2,27,5e76ca9681ea06243ff82c46,3,1,2,1,4,2,3,1,4,3,4,2,4,2,3,1,2,1,4,2,4,3,4,2,4,2,2,1,3,2,1,1,1,1,1,1,3,1,4,3,5,3,4,2,4,3,3,2,4,2,4,2,4,2,5,3,4,2,4,1,4,3,4,2,4,4,4,1,4,1,4,1,2,1,3,2,5,3,2,1,2,1,3,1,5,3,4,2,5,2,4,2,3,2,5,2,30,1,English,1,2,12,1
2,28,6335f1eb5ef26b8fa705d96e,5,5,5,5,5,5,4,3,4,5,4,5,5,5,5,4,4,1,5,5,5,4,5,5,5,5,1,1,5,5,5,5,5,5,5,5,5,3,4,5,4,5,5,5,4,5,5,5,5,5,5,4,5,5,5,4,5,4,5,3,5,5,4,5,5,5,5,5,3,2,4,5,5,5,5,5,5,4,2,2,4,5,5,4,5,5,5,4,5,3,5,5,5,3,5,5,33,1,English,1,2,3,5
2,29,65da69e82071e92f6d842bc2,5,5,5,5,5,3,2,2,5,4,4,4,5,5,4,2,2,1,5,5,5,4,5,3,5,5,1,1,5,5,5,5,5,5,5,5,4,3,3,4,5,5,5,4,5,5,5,5,5,4,4,2,5,5,5,5,4,2,2,1,4,4,5,5,5,4,4,2,1,2,3,2,5,5,5,3,5,4,1,2,3,3,2,2,5,5,4,2,3,2,5,5,2,2,5,4,25,2,English,1,2,11,3
2,30,5f97253793335bOa74991119,5,5,5,4,3,3,2,1,5,5,3,3,5,5,5,4,1,1,5,5,4,3,5,4,5,5,1,1,5,5,2,3,5,5,4,4,4,2,5,4,5,4,5,4,5,5,4,4,5,4,5,5,5,5,4,3,4,3,2,2,4,5,4,5,5,5,4,4,3,2,3,3,4,4,5,5,4,4,2,1,4,3,4,2,5,5,5,4,4,2,4,3,2,2,5,5,72,2,English,1,2,6,3
2,31,65661eb44ccd2298e4c3cd23,5,5,5,5,5,5,4,3,5,5,4,4,5,5,5,4,4,1,5,5,5,4,5,3,5,5,1,1,5,5,4,4,5,5,5,5,5,2,5,5,5,5,5,4,5,5,5,5,5,5,4,2,5,2,5,4,5,5,5,2,4,4,4,4,5,5,5,5,5,4,5,4,5,5,5,4,5,3,4,4,5,4,5,1,5,4,5,2,5,1,5,5,2,2,5,5,48,2,English,1,1,11,5
2,32,60f728553a37102574b585c4,5,4,5,4,4,2,2,1,4,3,4,4,5,5,5,4,4,2,4,2,4,2,4,3,5,4,1,1,5,4,4,3,5,5,4,2,4,3,5,5,5,5,5,5,5,5,5,5,5,4,5,4,4,3,4,3,4,2,3,1,4,2,5,4,5,5,5,4,3,1,4,3,4,2,5,4,4,3,2,1,4,2,1,1,5,5,4,2,4,2,5,5,4,2,5,5,,2,,1,2,11,6
2,33,628f76b86068bc13224921ce,5,5,4,4,4,3,1,1,5,5,2,4,5,5,4,4,1,1,5,4,4,4,5,4,4,4,1,1,5,5,2,2,5,5,4,3,1,1,4,4,4,4,4,3,4,5,4,4,5,4,5,4,5,4,5,4,4,2,3,1,4,3,5,5,4,4,5,3,1,1,5,5,5,5,5,5,4,2,1,1,5,5,1,1,4,5,5,4,2,1,5,5,1,1,5,5,33,1,English,1,2,8,6
2,34,6237e3dd84d00736f51ed0e4,3,2,3,2,4,3,3,2,4,3,2,1,4,4,3,2,2,1,4,3,3,1,3,2,3,2,2,1,4,4,4,4,3,2,4,4,4,2,4,4,4,3,4,3,4,4,4,2,4,3,3,2,4,3,4,3,4,3,3,2,3,2,4,3,4,4,4,3,3,1,4,3,4,4,4,4,4,3,3,2,4,3,3,2,4,2,3,2,3,1,4,3,3,2,4,3,51,4,english,1,2,10,5
2,35,65b3dad843773844cda50ff5,4,4,5,5,4,4,5,4,4,5,3,3,5,5,4,4,5,4,4,5,5,4,2,1,4,4,5,5,3,4,3,3,4,4,5,4,2,2,3,2,4,5,4,3,3,5,3,5,4,3,4,3,3,4,4,5,5,5,3,2,2,3,3,2,3,4,4,5,4,3,5,4,3,4,5,4,4,3,5,5,4,4,5,4,3,3,2,1,3,2,4,3,2,3,4,4,52,1,english,1,2,8,5
2,36,615374d9fd9b41728babd974,5,4,5,4,3,3,1,1,4,4,4,4,4,2,4,3,4,2,4,2,4,4,5,5,5,5,2,1,5,5,5,5,5,5,5,5,5,4,4,3,3,3,4,3,4,5,5,5,4,4,4,3,4,4,4,4,5,5,4,4,5,4,5,5,5,4,5,4,5,5,5,5,4,4,4,4,4,4,1,1,3,3,3,3,5,3,5,3,4,3,4,4,3,3,4,3,59,2,English,1,2,7,6
2,37,5f117601aeef1d5095578b01,5,4,4,3,5,4,3,2,5,5,3,1,5,5,5,5,4,2,5,4,4,4,5,5,5,5,1,1,5,5,4,5,5,5,5,5,4,2,5,5,5,5,5,4,5,5,5,4,5,5,4,2,4,2,5,4,5,5,5,5,5,5,5,5,4,5,4,5,2,4,4,4,1,1,1,1,5,4,3,4,4,4,5,3,5,5,5,3,5,2,5,4,2,2,5,3,36,2,English,1,2,5,3
2,38,637e4fc1594d2ded19f7e071,4,2,4,2,4,1,2,1,5,4,4,2,4,2,4,1,2,1,5,3,4,2,4,2,4,1,2,1,5,5,2,1,4,2,4,1,4,1,5,4,4,2,4,2,4,3,3,1,5,3,2,1,4,2,3,2,3,1,2,1,4,2,5,2,4,5,3,1,2,1,3,1,4,1,3,1,4,1,2,1,5,3,2,1,5,3,4,2,3,1,5,4,3,1,5,4,57,2,English,1,2,11,6
2,39,5efe29d315ba872fa20a9c3d,4,4,5,5,5,4,3,2,4,3,4,4,5,5,4,3,4,2,4,3,3,2,4,4,5,5,2,2,4,4,3,3,5,5,5,5,4,4,5,5,5,5,4,5,5,5,4,3,3,3,4,2,4,2,3,3,4,3,4,2,4,4,5,4,5,5,4,3,3,2,5,5,4,5,5,4,4,4,3,2,3,3,3,1,5,4,5,3,5,3,4,2,4,3,4,3,27,1,English,1,2,4,6
2,40,63ff612a5b78c13aa28fa88c,4,4,5,4,4,4,4,4,4,5,5,4,3,4,4,5,5,4,3,4,4,5,3,2,3,5,3,4,4,5,3,4,5,4,3,4,4,5,3,4,2,2,4,3,4,4,4,4,4,5,3,5,3,4,4,5,4,3,4,5,4,5,4,4,3,4,4,5,3,4,3,4,3,4,4,4,4,3,4,4,5,4,4,3,4,3,3,4,4,5,3,4,4,4,3,5,63,1,english,1,2,11,5
2,41,60b348a8332d26d4b88be6a1,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,4,4,5,4,5,4,5,2,5,4,5,4,5,4,5,4,5,4,4,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,3,4,4,4,5,4,5,4,5,4,5,4,5,41,1,english,1,2,11,5
2,42,64721b8657ab72945a1fc401,4,4,4,4,4,4,4,4,4,4,4,2,4,3,4,3,4,2,4,3,4,2,4,4,4,5,5,5,4,5,4,5,4,4,4,4,4,2,4,4,4,3,4,3,4,3,4,3,5,3,4,3,4,3,4,4,4,4,4,3,4,3,4,4,4,4,4,3,4,3,4,3,4,3,4,3,4,3,2,2,4,3,4,3,4,4,4,3,4,4,4,3,4,4,4,4,51,2,English,1,2,5,3
2,43,628d62e2c99c773b217f1321,5,4,4,4,4,4,4,2,4,3,4,5,5,4,4,1,4,2,5,4,5,3,4,4,4,2,1,1,5,4,2,2,4,3,4,1,5,3,4,3,5,3,5,2,5,3,5,3,4,5,4,4,4,2,4,2,4,2,4,1,4,3,5,4,4,3,4,2,2,1,4,2,4,2,4,1,4,1,2,1,4,3,4,1,5,2,4,1,4,1,4,3,2,2,5,3,29,1,English,1,2,6,3
2,44,6559cdab800b1fea9ae41e51,5,5,5,5,5,5,4,2,5,5,5,5,5,5,5,4,4,1,5,5,5,5,5,4,5,5,1,1,5,5,4,5,5,5,5,5,4,2,5,5,5,5,5,5,5,5,5,4,5,5,5,2,5,5,5,4,5,3,4,2,4,4,5,5,5,3,5,3,4,2,5,5,5,5,5,5,5,3,4,2,5,3,5,1,5,5,5,4,4,2,5,4,4,3,5,5,26,1,English,1,2,7,2
2,45,5f4a187b40b01f589fe766eb,5,4,5,5,5,5,3,3,4,4,5,5,5,5,4,3,3,1,4,3,3,4,5,4,4,4,4,4,5,5,3,2,4,3,5,4,4,3,5,4,5,4,5,4,5,5,5,4,5,4,5,4,5,5,5,4,5,4,4,2,5,5,5,4,5,4,5,3,4,2,3,2,4,3,4,3,4,4,4,2,4,4,3,1,5,4,4,4,3,4,4,4,3,3,5,5,35,2,English,1,2,7,5
2,46,6532afc996aad781b8ade182,5,5,5,5,5,4,5,4,5,4,5,5,5,5,5,5,4,2,5,5,5,4,5,3,3,3,1,1,5,5,5,5,5,5,4,3,5,4,5,5,5,5,5,5,5,4,5,5,5,5,4,4,5,5,5,4,4,3,5,2,5,3,4,2,4,4,4,4,3,1,4,4,5,5,5,5,4,4,3,3,4,4,4,1,4,3,3,3,4,2,4,5,5,4,4,3,35,2,English,1,2,5,5
2,47,6400dc9f84ed19aeedc1a2cc,5,5,4,4,5,5,2,1,4,4,2,1,5,5,4,3,2,1,4,4,5,4,4,5,5,5,1,1,5,5,3,3,5,5,5,5,5,4,5,5,5,5,5,5,5,5,5,5,5,5,4,2,5,4,5,5,4,3,4,2,4,3,5,5,5,4,5,5,4,2,5,5,5,5,5,5,4,4,2,2,4,3,2,2,5,5,4,3,4,3,5,5,2,2,5,5,26,1,English,1,2,2,2
2,48,59b8b9856495ef00019fbc20,5,4,5,3,5,3,4,2,4,5,4,3,5,5,5,4,4,2,4,4,5,4,4,3,5,5,2,2,5,5,4,5,5,5,5,5,4,3,5,5,5,5,5,4,5,3,5,3,5,5,4,3,4,3,5,4,5,2,4,2,5,3,5,3,5,5,5,3,3,3,4,3,5,3,4,2,5,2,3,2,4,2,3,1,5,3,5,3,5,2,5,4,4,2,5,3,32,2,"English, Cantonese ",1,2,11,5
2,49,60fde74940100db428b34a06,2,2,4,4,5,5,4,3,5,5,5,5,5,5,5,5,4,3,4,4,5,5,5,5,5,5,2,1,5,5,5,5,5,5,4,5,5,4,5,5,5,5,5,5,5,5,5,5,5,5,3,2,5,4,4,4,4,4,3,2,5,4,5,4,5,5,5,4,4,3,4,5,5,5,5,5,4,4,2,1,5,5,3,2,4,4,5,5,4,3,5,4,3,3,5,5,60,2,English,1,1,12,7
2,50,60e61c77014244762b8a13e2,5,4,5,3,3,2,2,1,5,5,3,1,5,5,5,2,2,1,5,3,4,3,4,2,5,5,1,1,5,5,5,5,5,5,5,5,4,4,5,5,5,5,5,5,5,5,5,5,5,4,4,1,5,3,5,4,4,1,4,2,5,5,5,5,5,5,4,4,4,2,5,2,5,5,5,3,5,2,3,1,5,4,2,1,5,5,4,1,4,2,5,3,3,1,5,4,51,2,English ,1,2,2,2
2,51,5a5a507d76d1c60001ab2ac7,5,3,4,4,5,2,3,1,5,4,2,1,5,5,5,4,2,1,5,5,5,5,5,3,5,5,2,1,5,5,5,5,5,5,5,5,5,5,5,4,5,5,5,4,5,5,5,3,5,3,3,1,5,3,4,3,5,2,3,2,5,5,5,3,5,5,5,3,3,1,5,5,5,1,5,2,5,1,4,3,5,2,2,1,5,3,5,2,5,2,5,4,2,2,5,4,63,2,English,1,2,2,3
2,52,5def2443689fea5be49a94e4,5,5,5,5,5,5,4,2,5,5,4,1,5,5,5,4,4,1,5,4,5,4,5,5,5,5,2,1,5,5,3,4,5,5,4,2,5,3,4,4,4,1,5,5,4,5,5,4,5,4,5,4,5,4,5,4,5,2,4,1,4,4,4,4,5,5,4,4,3,3,3,4,5,5,5,4,5,3,4,2,5,4,4,2,5,3,5,2,4,2,5,4,4,4,5,5,46,1,English ,1,2,12,6
2,53,63f5bd2234dd912255ca17c8,3,5,5,5,5,5,4,5,1,1,1,1,3,5,5,5,3,2,3,5,3,3,5,5,5,5,1,1,5,5,2,2,5,5,5,5,5,4,3,5,3,5,5,5,3,5,3,5,5,5,3,2,5,5,5,5,5,5,5,4,3,3,5,5,5,5,5,4,3,1,5,5,3,3,5,5,5,5,1,1,2,2,3,1,3,2,3,2,3,2,5,5,1,1,5,5,53,2,English,1,2,6,4
2,54,5dd319faef419732324ad6cc,5,4,5,5,5,5,4,3,4,3,5,3,5,5,5,4,4,3,5,5,5,4,5,5,5,5,2,2,5,5,5,5,5,5,5,5,1,1,5,5,3,2,5,5,5,5,5,5,4,4,4,4,5,5,3,4,5,4,3,2,5,4,5,4,5,5,5,4,3,2,4,5,5,5,5,5,5,5,4,5,5,5,3,2,5,4,5,4,4,4,5,5,4,3,5,5,57,2,English,1,2,5,7
2,55,6539a45c2de366185e3fd515,5,5,5,5,5,4,3,3,5,5,4,5,5,5,4,4,2,1,4,4,4,3,4,4,5,5,2,2,4,5,3,5,5,5,5,5,4,2,4,4,4,4,4,5,4,5,5,4,5,5,3,4,5,4,5,5,4,4,4,3,4,4,5,4,4,3,4,4,3,3,4,5,5,5,5,4,5,4,2,3,4,4,2,1,5,4,4,2,4,3,5,5,2,4,5,5,41,1,English,1,2,11,6
2,56,611eb5db46ee495d60b16aae,4,4,5,4,5,4,5,1,4,3,5,5,5,4,4,3,4,1,5,3,5,5,5,3,5,4,1,1,5,3,5,5,5,4,5,5,4,2,4,2,5,4,5,4,5,4,4,3,5,5,5,2,5,3,5,3,5,4,4,3,4,4,5,4,5,5,4,3,2,1,5,3,5,5,5,3,5,4,3,2,5,5,3,1,5,5,5,3,4,2,5,5,4,4,5,5,48,3,English,1,2,4,5
2,57,65d72683171c098f14a1848a,5,5,5,5,5,3,2,1,5,4,5,4,5,5,5,5,2,1,5,4,5,4,5,5,5,4,1,1,5,5,4,3,5,4,5,4,5,4,5,5,5,5,5,5,5,5,5,4,5,4,4,3,5,4,5,5,5,4,4,2,4,2,5,3,5,4,5,4,4,2,5,5,5,4,5,4,5,3,3,2,5,3,2,1,5,5,5,4,4,3,5,4,4,3,5,5,32,2,English ,1,2,6,3
2,58,65e12b49f5dd69dd609a5eaf,5,5,5,5,5,5,4,4,4,4,5,5,5,5,4,4,4,3,5,4,4,4,4,4,5,5,2,2,5,5,4,4,5,5,5,5,4,2,5,5,4,4,5,5,4,4,4,4,5,5,4,4,5,5,5,5,4,4,3,3,5,5,4,4,5,5,5,5,3,3,5,5,5,5,5,5,5,5,3,3,5,5,3,3,5,5,5,5,5,5,5,5,4,4,5,5,27,2,English ,2,2,11,6
2,59,65e15fd24b872be094cb697e,5,5,4,5,4,4,4,1,4,3,3,5,5,5,5,5,3,1,4,2,5,3,5,4,5,5,1,1,5,5,5,5,5,5,5,5,3,3,4,4,5,5,5,4,5,5,5,4,5,4,4,1,5,4,5,5,5,4,2,2,4,4,4,4,5,5,4,3,2,2,4,4,5,5,5,4,5,2,1,1,5,3,4,1,5,3,4,2,4,1,5,4,5,4,5,4,22,1,"English, Mandarin, Spanish",1,2,2,5
2,60,62dc587c7c0dd665ce6c299c,5,5,5,4,5,4,1,1,4,5,5,5,5,5,4,4,2,2,5,5,4,5,5,5,5,5,1,1,5,5,2,3,5,5,5,5,3,1,5,5,5,5,5,5,5,5,5,5,5,5,4,4,5,5,5,5,4,3,3,2,5,5,5,5,5,5,5,4,2,3,4,4,5,5,5,4,5,4,2,2,4,5,4,3,5,5,5,5,4,4,5,5,1,1,5,5,30,1,English,1,2,8,5
2,61,5e5b136d87c7583162ac12d3,5,2,5,4,5,4,5,1,5,5,5,3,4,4,5,4,3,1,5,5,5,4,5,5,5,4,2,1,5,5,4,4,5,4,5,5,4,3,5,4,4,1,5,1,3,3,5,2,5,5,5,3,5,5,5,5,5,2,5,1,4,1,5,2,5,5,5,2,3,1,5,3,5,5,5,5,5,4,2,1,5,5,4,2,5,4,5,2,5,1,5,5,5,1,5,2,35,2,English,1,2,11,5
2,62,5589629dfdf99b72ead88339,5,4,4,5,5,3,5,2,5,4,5,4,5,4,4,4,5,1,5,3,4,3,5,4,5,3,2,2,5,4,5,5,5,5,5,4,5,2,5,4,5,4,5,4,5,5,5,4,4,3,4,2,5,2,4,3,4,2,4,2,4,2,5,2,5,4,4,3,4,1,5,4,4,4,5,2,5,2,2,1,4,2,5,1,5,4,5,2,5,2,5,3,4,2,5,4,45,1,english,1,2,3,5
2,63,610acf4854e2d5c802d22419,5,4,5,5,5,3,4,1,5,4,5,3,5,5,5,5,4,1,5,5,5,5,5,5,5,5,1,1,5,5,5,5,5,5,5,4,5,4,4,5,5,5,5,5,5,5,5,5,5,5,4,2,5,5,5,5,5,5,5,3,5,4,5,4,5,5,5,4,4,2,5,5,5,5,5,5,5,5,4,2,5,5,4,1,5,5,5,5,5,2,5,4,2,1,5,5,34,2,English,1,2,7,6
2,64,65bf959e8ad6d86caee43b3a,5,5,5,5,5,5,4,3,5,5,5,3,5,5,4,4,5,4,5,4,5,4,4,3,5,5,4,4,5,5,5,5,5,4,5,5,5,4,5,4,5,4,5,5,5,5,5,4,5,4,5,3,5,4,4,3,4,3,4,3,5,2,5,3,4,3,4,4,5,2,4,4,5,3,4,3,5,4,5,4,5,3,2,1,5,4,4,3,5,4,5,4,4,3,5,5,61,2,English,1,2,9,6
2,65,55d7e6f669dbc30012b6826e,4,3,4,3,5,4,4,4,4,4,4,3,4,4,4,4,2,2,5,4,4,4,5,4,5,5,2,1,5,5,4,4,5,5,4,5,5,4,5,5,5,4,5,5,5,4,5,4,4,4,5,4,5,4,5,5,5,4,4,4,5,4,4,5,5,5,4,4,4,3,5,5,4,4,5,5,4,4,2,2,4,3,4,3,5,5,4,4,5,4,5,4,5,4,5,5,67,2,english,1,2,2,3
2,66,65075adb0ee2f5d45a41aca3,5,4,5,5,5,3,2,1,5,3,4,2,5,4,5,4,2,1,5,4,5,3,5,4,5,5,2,2,5,5,4,4,5,5,5,4,5,4,4,5,3,2,4,5,5,5,5,5,5,4,4,1,5,2,5,3,4,1,3,1,5,3,5,3,5,5,5,2,3,1,4,4,5,4,5,3,5,2,2,2,5,5,2,1,5,3,5,2,3,1,5,3,2,1,5,4,65,2,English,1,2,7,5
2,67,63d7f80401303445721dcd49,5,5,5,5,5,5,3,3,5,5,5,5,4,5,5,5,4,3,5,5,5,4,5,5,5,5,1,1,5,5,5,5,5,5,5,4,3,2,5,5,5,5,5,5,5,5,5,5,5,5,5,4,5,5,5,5,5,5,3,2,5,4,5,5,5,5,5,5,4,3,5,5,5,3,5,4,5,3,4,2,5,5,3,1,5,5,5,4,5,3,5,5,4,4,5,5,42,1,English ,1,2,12,4
2,68,63614cab87b22b72231c66e0,5,5,5,5,5,5,5,3,5,5,5,3,5,5,5,5,3,2,5,5,5,5,5,5,5,5,4,3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3,5,5,5,4,5,4,5,4,4,5,5,5,5,5,5,5,4,3,5,5,5,5,5,5,5,5,4,4,5,5,5,3,5,5,5,4,5,4,5,5,5,4,5,4,26,1,english,1,2,1,1
2,69,5f90581950d8520e8c7d3890,5,5,5,5,5,5,3,3,5,5,5,5,5,5,5,5,3,3,5,5,3,3,5,5,5,5,3,3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3,3,5,5,5,5,5,5,4,4,5,5,5,5,5,5,5,5,4,4,5,5,5,5,5,5,5,5,2,2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,33,1,English ,1,2,12,6
2,70,5deb638bff7f7126d6fb5142,5,5,5,4,5,3,3,2,5,4,4,3,5,5,5,3,4,2,5,4,5,3,5,4,5,4,3,2,5,4,5,5,5,4,5,5,5,3,5,5,5,4,5,4,5,4,5,4,5,5,4,3,5,4,5,4,5,3,4,2,5,4,5,3,5,4,5,3,4,3,5,4,5,5,5,4,5,3,4,3,5,4,4,1,5,5,5,4,5,3,5,5,5,3,5,4,48,1,English,1,2,6,5
2,71,5a4444fc56ec1100014a29e1,4,3,3,3,3,3,3,4,3,2,4,5,4,4,4,3,3,4,3,2,4,4,4,4,4,4,1,1,3,3,4,4,3,4,4,4,2,2,2,3,3,3,3,3,3,3,4,4,3,2,4,3,4,2,3,2,4,3,3,2,5,5,5,5,5,5,4,3,3,2,4,5,2,1,3,1,4,4,3,3,3,3,4,4,4,4,4,3,4,5,4,3,4,4,4,4,27,1,English,1,2,9,5
2,72,61367d957261b2657eda1cca,5,5,4,4,5,3,4,2,5,3,5,4,5,5,5,3,4,1,5,5,4,3,5,5,5,3,2,1,5,4,5,4,5,5,5,4,4,3,4,3,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,4,3,4,2,3,2,3,3,5,4,4,3,2,2,3,3,5,4,5,3,4,4,4,3,5,5,2,1,5,3,5,2,5,2,5,4,1,2,4,3,30,2,English,1,2,10,4
2,73,65b0092d46881d2c618705e7,4,2,5,2,4,2,5,5,3,5,4,1,3,4,5,5,5,5,5,3,4,3,3,5,5,5,4,4,4,4,5,4,4,3,5,5,5,5,4,3,5,5,4,5,4,3,3,5,4,1,4,2,5,5,5,4,5,5,4,1,5,1,5,2,5,2,4,3,5,4,5,4,5,3,3,4,5,3,4,2,3,4,5,2,4,5,2,2,5,4,4,5,5,2,4,1,34,2,Enlgish,3,2,5,6
2,74,65556d0f12432ce8e2fb05df,5,5,5,5,5,4,4,2,4,4,4,2,4,5,5,4,3,1,5,3,5,4,5,4,5,4,3,2,5,5,4,5,5,5,5,5,5,3,5,4,3,4,4,3,4,3,4,4,5,5,3,1,5,3,5,3,5,2,4,2,4,3,5,2,5,5,5,2,3,1,5,3,3,5,5,4,5,1,3,1,5,2,3,1,3,2,3,1,3,1,4,1,3,2,5,4,58,2,English,1,2,11,5
2,75,60863e5017b890dbc90d0bfb,5,5,4,3,4,2,1,1,2,5,3,2,4,5,4,3,1,1,4,3,3,3,5,4,2,2,1,1,4,4,4,5,4,3,4,4,5,3,4,5,3,3,5,4,4,4,5,4,4,5,4,2,5,5,2,2,4,2,1,1,3,2,4,5,5,5,3,1,1,1,4,5,5,4,3,2,2,1,2,1,3,5,2,1,5,5,5,3,2,1,4,5,1,2,5,4,21,2,English,1,2,11,3
2,76,60bc2284cfc4b7c2ab9cacdb,5,5,5,5,5,5,1,1,5,5,2,2,5,5,5,5,2,1,5,4,5,4,5,5,5,5,1,2,5,5,4,4,5,5,5,5,4,3,5,5,4,4,5,5,5,5,5,5,5,5,3,3,5,5,5,5,3,3,4,3,5,4,5,5,5,5,5,5,2,2,4,4,5,5,5,5,5,4,3,2,4,5,1,1,5,5,5,4,5,4,5,5,3,3,5,5,48,2,English,1,2,2,3
2,77,5f14ec973c6e2c5783187efa,5,5,5,5,5,4,4,3,5,5,4,3,5,5,5,4,4,3,5,4,5,4,5,4,5,4,2,2,5,5,5,5,5,5,5,5,1,1,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,4,5,3,5,3,5,4,5,4,5,5,4,3,4,4,5,4,4,4,5,4,5,4,4,3,5,4,4,3,4,4,5,5,5,4,5,5,4,3,5,4,49,2,English,1,2,12,3
2,78,5c0bd930a822970001a95603,5,5,5,5,5,5,5,2,5,5,2,2,5,5,5,5,3,1,5,5,5,3,5,2,5,5,2,1,5,5,3,2,5,5,5,5,5,5,5,5,4,3,5,5,5,5,5,5,5,5,3,1,5,5,5,2,5,3,4,1,5,4,5,4,5,5,5,3,4,1,5,5,5,5,5,5,5,3,3,1,5,4,4,1,5,5,4,3,4,2,5,5,2,2,5,5,39,2,English,1,2,7,3
2,79,6088bc50c879ec7d3024d06e,2,1,4,3,5,3,3,1,3,1,5,2,5,5,5,4,3,1,3,2,5,4,5,5,4,2,1,1,4,2,3,1,4,2,4,2,4,1,2,1,3,1,4,2,4,3,4,3,4,2,5,4,5,3,5,5,3,1,2,1,4,4,5,5,5,5,4,2,3,2,4,4,5,4,5,1,5,2,2,1,3,1,3,1,4,3,4,2,4,1,4,3,1,1,5,3,41,1,English,1,2,1,7
2,80,62e1f3f870894e12168113c5,5,5,5,5,4,3,2,1,5,5,5,5,5,5,5,4,1,1,5,4,4,4,5,5,5,5,1,1,5,5,5,4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,4,3,4,5,5,5,5,5,4,3,4,4,5,5,4,4,5,4,5,5,2,2,5,5,5,5,5,4,2,2,5,5,2,2,5,4,5,5,4,2,5,4,4,3,5,5,33,1,english,1,2,11,5
2,81,63384cd0e6ee61524fca714e,5,5,4,4,5,5,4,3,5,4,5,5,5,5,5,4,5,3,5,5,5,5,5,5,5,3,2,1,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,3,5,5,5,5,4,4,4,3,5,5,5,5,5,5,4,4,4,3,5,5,5,5,5,5,5,4,4,2,5,5,4,3,5,5,5,5,5,4,5,5,4,3,5,5,73,2,English,2,2,4,3
2,82,62897d2024f826ea90b7efa1,5,2,5,2,5,2,5,2,4,2,5,3,5,4,5,3,5,2,5,3,5,3,5,2,5,4,2,2,5,5,5,5,5,4,5,4,5,4,5,5,5,4,5,4,5,4,5,4,5,3,5,5,5,4,5,4,5,3,4,2,4,4,5,4,5,4,5,4,4,2,5,5,5,3,5,3,5,2,4,2,5,3,5,1,5,3,4,2,4,2,5,3,5,2,4,3,70,2,English,1,2,12,5
2,83,644f162cac2c2b8aa0583b89,5,5,5,5,5,4,5,3,5,4,5,4,3,3,4,4,3,2,5,4,4,4,4,4,5,5,2,1,5,5,5,5,5,5,5,5,5,2,5,5,4,3,5,5,5,4,4,4,5,4,3,1,3,1,3,2,5,5,4,2,5,4,5,4,5,4,5,4,5,4,5,4,4,3,4,2,4,3,3,2,4,3,1,1,5,3,5,4,5,3,4,3,4,2,5,3,54,2,English,1,2,5,2
2,84,5942fb107ccfd00001d3ed7d,3,2,4,3,4,4,3,1,5,4,2,5,5,5,4,3,1,2,4,3,3,2,4,5,4,2,1,1,4,4,5,5,4,4,4,3,4,3,5,5,5,5,4,4,5,5,4,4,4,3,3,3,4,5,5,4,3,2,1,1,4,3,4,2,5,4,4,5,3,2,3,4,4,3,5,4,4,3,2,2,5,5,4,1,5,4,4,1,3,2,2,1,1,2,5,1,68,1,english,4,2,2,3
2,85,6529803fa8425da3fdfe0ff8,5,5,5,4,5,5,5,2,5,5,5,5,5,5,5,5,3,2,5,5,5,5,5,5,5,5,1,1,5,5,5,5,5,5,5,5,4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,5,5,5,5,5,5,5,5,3,2,5,5,5,5,2,4,5,5,2,5,5,5,2,3,5,5,5,5,5,5,5,5,3,3,5,5,35,3,English,1,2,2,5
2,86,65abd6319d83c7246aa08193,4,4,4,3,4,3,4,3,4,3,4,2,5,5,4,4,2,3,4,3,4,4,4,3,4,3,4,4,5,5,3,2,5,5,4,5,4,3,5,5,5,5,5,5,5,5,5,4,5,5,4,3,5,5,5,5,5,4,3,2,5,4,5,4,5,5,4,4,3,2,5,5,5,4,4,4,4,4,3,3,5,5,4,4,5,4,5,3,5,4,4,4,4,4,5,5,28,1,English,1,2,6,5
2,87,6483b3662d98a34fa389dcd7,5,3,5,2,5,2,4,1,4,2,5,2,5,1,5,1,4,1,5,1,5,1,5,1,5,1,3,1,5,3,5,2,5,1,5,2,5,1,5,4,5,3,5,2,5,2,5,2,5,1,5,2,5,4,5,4,5,4,4,2,4,2,5,4,5,3,5,2,5,2,5,2,5,3,5,2,5,2,3,1,5,3,3,2,5,3,5,1,5,1,5,1,4,2,5,2,51,2,English,1,2,2,3
2,88,656f18a4879aba85a3134f00,5,3,4,3,5,4,5,4,5,5,5,5,5,4,4,2,4,2,4,3,4,3,5,4,4,3,4,2,5,4,4,3,4,3,5,3,4,2,5,4,5,3,4,3,5,5,4,1,5,4,4,1,5,5,5,5,4,3,3,1,5,3,5,3,5,3,4,4,3,2,5,3,5,2,4,2,5,3,2,1,5,3,4,2,4,3,4,2,4,2,5,4,3,1,5,4,34,1,ENGLISH,1,2,12,7
2,89,56272eeeddff3c0011bcdb7e,4,4,5,5,5,5,4,3,4,5,5,5,1,1,5,4,1,1,5,5,5,4,5,5,4,5,1,1,5,5,4,4,5,5,5,5,4,3,4,4,4,4,5,5,4,5,5,5,4,5,5,4,5,4,5,5,4,4,4,2,5,5,5,5,5,4,5,5,4,4,5,4,5,5,5,5,5,5,3,2,5,5,4,4,5,4,5,4,4,4,5,4,2,2,5,5,26,2,english,1,1,4,3
2,90,63d79f4700b0f6f94da70790,5,5,5,5,5,4,2,2,5,4,5,5,5,5,5,4,2,2,5,4,5,5,5,5,5,5,1,1,5,5,5,5,5,5,5,5,5,4,5,5,5,5,5,4,5,4,5,4,5,4,5,4,5,4,5,5,5,4,4,3,5,5,5,5,5,5,5,4,4,2,5,5,5,5,5,5,5,4,4,1,5,4,5,5,5,4,5,4,5,3,5,4,4,4,5,4,25,1,English,1,2,8,3
2,91,65a1ffc87be6e728c2c207c9,5,5,5,5,5,5,2,2,5,5,4,4,5,5,5,5,2,2,5,5,4,4,5,5,5,5,1,1,5,5,4,4,5,5,5,5,5,4,5,5,5,5,5,5,5,5,5,5,5,5,4,4,5,5,5,5,5,5,4,4,5,5,5,5,5,5,5,5,4,2,5,5,5,5,5,5,5,5,2,2,5,5,2,2,5,5,5,5,5,3,5,5,2,3,5,5,34,2,English,1,2,3,2
2,92,5994e9b2f9db7d0001895864,5,5,5,3,5,1,4,2,3,1,5,1,5,5,5,5,3,1,5,5,5,4,5,4,5,5,2,1,4,4,5,5,5,3,3,1,5,5,5,5,5,3,5,5,5,5,5,5,5,4,5,1,5,3,5,3,5,2,3,1,4,3,5,3,5,5,5,3,3,1,5,2,5,2,5,3,5,1,3,1,5,1,5,1,5,3,5,4,5,1,5,5,3,1,5,1,39,2,English ,1,2,8,3
2,93,615e1782e969d4939045c54f,4,4,4,4,4,4,4,3,4,4,4,4,4,4,4,3,3,2,4,4,4,4,4,4,4,4,3,2,4,4,4,4,4,4,4,4,3,2,4,4,4,4,4,4,4,4,3,3,4,4,3,2,4,3,4,4,3,3,3,2,4,4,4,4,4,4,4,4,4,3,4,4,4,4,4,4,4,4,3,3,4,3,4,4,4,4,4,3,3,3,4,4,4,4,4,4,32,1,English,1,2,10,5
2,94,632b3017a1169b3aa44c0d66,5,4,4,3,5,3,4,5,5,4,2,4,5,4,4,4,2,2,5,3,5,3,4,3,4,5,1,1,5,5,5,5,5,5,5,5,5,2,5,4,5,4,5,4,5,3,5,5,5,3,5,2,4,2,5,3,4,2,4,2,5,3,5,3,5,5,5,4,4,2,4,2,5,5,5,4,4,4,4,2,5,4,4,2,5,3,5,3,4,2,4,2,2,1,5,4,33,1,,1,2,6,3
2,95,5ebcc573140fea11cf62952c,5,5,4,3,4,4,3,2,3,4,4,3,5,4,4,3,3,2,3,4,3,3,4,3,4,5,2,1,4,4,2,2,4,5,4,4,4,3,4,5,3,4,4,4,4,5,3,4,4,5,3,2,4,3,4,4,4,5,3,3,2,3,3,4,5,4,4,3,2,2,4,4,4,4,4,3,3,2,3,2,4,4,2,1,5,5,4,4,3,3,3,5,2,3,5,5,31,1,English,1,2,12,7
2,96,65b6bb9487ad05cb475fbba5,5,5,5,5,5,5,4,2,5,5,4,4,5,5,5,4,4,2,4,4,5,5,5,5,5,5,2,1,5,5,5,5,5,5,5,5,4,3,5,5,4,4,5,5,5,5,5,5,5,4,4,2,4,3,5,5,4,3,2,2,4,4,5,4,5,5,4,3,4,1,5,5,5,5,5,5,5,4,4,3,5,5,4,3,5,5,5,5,5,4,5,4,4,4,5,5,57,2,English,1,2,5,5
2,97,63052f20afc39e87110eb83e,4,5,4,5,4,4,2,2,5,5,4,5,5,5,4,3,1,1,5,5,4,3,5,5,5,5,1,1,5,5,4,5,5,5,5,5,3,3,3,5,4,5,5,5,4,5,5,4,5,5,4,3,5,3,5,5,4,3,3,2,4,4,5,5,5,5,4,3,2,1,5,5,5,5,5,5,4,3,2,1,4,5,2,3,4,4,4,4,4,3,4,5,4,3,4,5,45,1,English,4,2,9,2

==> data/study2_cleaned.csv <==
SubjectNum,ProlificID - What is your Prolific ID?,s1_gpt4_app,s1_gpt4_emp,s1_llama_app,s1_llama_emp,s1_mistral_app,s1_mistral_emp,s2_llama_app,s2_llama_emp,s2_mistral_app,s2_mistral_emp,s2_gpt4_app,s2_gpt4_emp,s3_mistral_app,s3_mistral_emp,s3_gpt4_app,s3_gpt4_emp,s3_llama_app,s3_llama_emp,s4_gpt4_app,s4_gpt4_emp,s4_llama_app,s4_llama_emp,s4_mistral_app,s4_mistral_emp,s5_llama_app,s5_llama_emp,s5_mistral_app,s5_mistral_emp,s5_gpt4_app,s5_gpt4_emp,s6_llama_app,s6_llama_emp,s6_mistral_app,s6_mistral_emp,s6_gpt4_app,s6_gpt4_emp,s7_gpt4_app,s7_gpt4_emp,s7_llama_app,s7_llama_emp,s7_mistral_app,s7_mistral_emp,s8_llama_app,s8_llama_emp,s8_mistral_app,s8_mistral_emp,s8_gpt4_app,s8_gpt4_emp,s9_mistral_app,s9_mistral_emp,s9_gpt4_app,s9_gpt4_emp,s9_llama_app,s9_llama_emp,s10_gpt4_app,s10_gpt4_emp,s10_llama_app,s10_llama_emp,s10_mistral_app,s10_mistral_emp,s11_llama_app,s11_llama_emp,s11_mistral_app,s11_mistral_emp,s11_gpt4_app,s11_gpt4_emp,attention_check,s12_mistral_app,s12_mistral_emp,s12_gpt4_app,s12_gpt4_emp,s12_llama_app,s12_llama_emp,s13_gpt4_app,s13_gpt4_emp,s13_llama_app,s13_llama_emp,s13_mistral_app,s13_mistral_emp,s14_llama_app,s14_llama_emp,s14_mistral_app,s14_mistral_emp,s14_gpt4_app,s14_gpt4_emp,s15_mistral_app,s15_mistral_emp,s15_gpt4_app,s15_gpt4_emp,s15_llama_app,s15_llama_emp,s16_gpt4_app,s16_gpt4_emp,s16_llama_app,s16_llama_emp,s16_mistral_app,s16_mistral_emp,s17_llama_app,s17_llama_emp,s17_mistral_app,s17_mistral_emp,s17_gpt4_app,s17_gpt4_emp,s18_mistral_app,s18_mistral_emp,s18_gpt4_app,s18_gpt4_emp,s18_llama_app,s18_llama_emp,s19_gpt4_app,s19_gpt4_emp,s19_llama_app,s19_llama_emp,s19_mistral_app,s19_mistral_emp,s20_llama_app,s20_llama_emp,s20_mistral_app,s20_mistral_emp,s20_gpt4_app,s20_gpt4_emp,s21_mistral_app,s21_mistral_emp,s21_gpt4_app,s21_gpt4_emp,s21_llama_app,s21_llama_emp,s22_gpt4_app,s22_gpt4_emp,s22_llama_app,s22_llama_emp,s22_mistral_app,s22_mistral_emp,s23_llama_app,s23_llama_emp,s23_mistral_app,s23_mistral_emp,s23_gpt4_app,s23_gpt4_emp,attention_check,s24_mistral_app,s24_mistral_emp,s24_gpt4_app,s24_gpt4_emp,s24_llama_app,s24_llama_emp,s25_gpt4_app,s25_gpt4_emp,s25_llama_app,s25_llama_emp,s25_mistral_app,s25_mistral_emp,s26_llama_app,s26_llama_emp,s26_mistral_app,s26_mistral_emp,s26_gpt4_app,s26_gpt4_emp,s27_mistral_app,s27_mistral_emp,s27_gpt4_app,s27_gpt4_emp,s27_llama_app,s27_llama_emp,s28_gpt4_app,s28_gpt4_emp,s28_llama_app,s28_llama_emp,s28_mistral_app,s28_mistral_emp,s29_llama_app,s29_llama_emp,s29_mistral_app,s29_mistral_emp,s29_gpt4_app,s29_gpt4_emp,s30_mistral_app,s30_mistral_emp,s30_gpt4_app,s30_gpt4_emp,s30_llama_app,s30_llama_emp,s31_gpt4_app,s31_gpt4_emp,s31_llama_app,s31_llama_emp,s31_mistral_app,s31_mistral_emp,s32_llama_app,s32_llama_emp,s32_mistral_app,s32_mistral_emp,s32_gpt4_app,s32_gpt4_emp,s33_mistral_app,s33_mistral_emp,s33_gpt4_app,s33_gpt4_emp,s33_llama_app,s33_llama_emp,s34_gpt4_app,s34_gpt4_emp,s34_llama_app,s34_llama_emp,s34_mistral_app,s34_mistral_emp,s35_llama_app,s35_llama_emp,s35_mistral_app,s35_mistral_emp,s35_gpt4_app,s35_gpt4_emp,s36_mistral_app,s36_mistral_emp,s36_gpt4_app,s36_gpt4_emp,s36_llama_app,s36_llama_emp,s37_gpt4_app,s37_gpt4_emp,s37_llama_app,s37_llama_emp,s37_mistral_app,s37_mistral_emp,s38_llama_app,s38_llama_emp,s38_mistral_app,s38_mistral_emp,s38_gpt4_app,s38_gpt4_emp,s39_mistral_app,s39_mistral_emp,s39_gpt4_app,s39_gpt4_emp,s39_llama_app,s39_llama_emp,s40_gpt4_app,s40_gpt4_emp,s40_llama_app,s40_llama_emp,s40_mistral_app,s40_mistral_emp,s41_llama_app,s41_llama_emp,s41_mistral_app,s41_mistral_emp,s41_gpt4_app,s41_gpt4_emp,s42_mistral_app,s42_mistral_emp,s42_gpt4_app,s42_gpt4_emp,s42_llama_app,s42_llama_emp,s43_gpt4_app,s43_gpt4_emp,s43_llama_app,s43_llama_emp,s43_mistral_app,s43_mistral_emp,s44_llama_app,s44_llama_emp,s44_mistral_app,s44_mistral_emp,s44_gpt4_app,s44_gpt4_emp,s45_mistral_app,s45_mistral_emp,s45_gpt4_app,s45_gpt4_emp,s45_llama_app,s45_llama_emp,s46_gpt4_app,s46_gpt4_emp,s46_llama_app,s46_llama_emp,s46_mistral_app,s46_mistral_emp,s47_llama_app,s47_llama_emp,s47_mistral_app,s47_mistral_emp,s47_gpt4_app,s47_gpt4_emp,s48_mistral_app,s48_mistral_emp,s48_gpt4_app,s48_gpt4_emp,s48_llama_app,s48_llama_emp,s49_gpt4_app,s49_gpt4_emp,s49_llama_app,s49_llama_emp,s49_mistral_app,s49_mistral_emp,s50_llama_app,s50_llama_emp,s50_mistral_app,s50_mistral_emp,s50_gpt4_app,s50_gpt4_emp,s51_mistral_app,s51_mistral_emp,s51_gpt4_app,s51_gpt4_emp,s51_llama_app,s51_llama_emp,s52_gpt4_app,s52_gpt4_emp,s52_llama_app,s52_llama_emp,s52_mistral_app,s52_mistral_emp,s53_llama_app,s53_llama_emp,s53_mistral_app,s53_mistral_emp,s53_gpt4_app,s53_gpt4_emp,s54_mistral_app,s54_mistral_emp,s54_gpt4_app,s54_gpt4_emp,s54_llama_app,s54_llama_emp,s55_gpt4_app,s55_gpt4_emp,s55_llama_app,s55_llama_emp,s55_mistral_app,s55_mistral_emp,s56_llama_app,s56_llama_emp,s56_mistral_app,s56_mistral_emp,s56_gpt4_app,s56_gpt4_emp,s57_mistral_app,s57_mistral_emp,s57_gpt4_app,s57_gpt4_emp,s57_llama_app,s57_llama_emp,s58_gpt4_app,s58_gpt4_emp,s58_llama_app,s58_llama_emp,s58_mistral_app,s58_mistral_emp,s59_llama_app,s59_llama_emp,s59_mistral_app,s59_mistral_emp,s59_gpt4_app,s59_gpt4_emp,s60_mistral_app,s60_mistral_emp,s60_gpt4_app,s60_gpt4_emp,s60_llama_app,s60_llama_emp,s61_gpt4_app,s61_gpt4_emp,s61_llama_app,s61_llama_emp,s61_mistral_app,s61_mistral_emp,s62_llama_app,s62_llama_emp,s62_mistral_app,s62_mistral_emp,s62_gpt4_app,s62_gpt4_emp,s63_mistral_app,s63_mistral_emp,s63_gpt4_app,s63_gpt4_emp,s63_llama_app,s63_llama_emp,attention_check,s64_gpt4_app,s64_gpt4_emp,s64_llama_app,s64_llama_emp,s64_mistral_app,s64_mistral_emp,s65_llama_app,s65_llama_emp,s65_mistral_app,s65_mistral_emp,s65_gpt4_app,s65_gpt4_emp,s66_mistral_app,s66_mistral_emp,s66_gpt4_app,s66_gpt4_emp,s66_llama_app,s66_llama_emp,s67_gpt4_app,s67_gpt4_emp,s67_llama_app,s67_llama_emp,s67_mistral_app,s67_mistral_emp,s68_llama_app,s68_llama_emp,s68_mistral_app,s68_mistral_emp,s68_gpt4_app,s68_gpt4_emp,s69_mistral_app,s69_mistral_emp,s69_gpt4_app,s69_gpt4_emp,s69_llama_app,s69_llama_emp,s70_gpt4_app,s70_gpt4_emp,s70_llama_app,s70_llama_emp,s70_mistral_app,s70_mistral_emp,s71_llama_app,s71_llama_emp,s71_mistral_app,s71_mistral_emp,s71_gpt4_app,s71_gpt4_emp,s72_mistral_app,s72_mistral_emp,s72_gpt4_app,s72_gpt4_emp,s72_llama_app,s72_llama_emp,s73_gpt4_app,s73_gpt4_emp,s73_llama_app,s73_llama_emp,s73_mistral_app,s73_mistral_emp,s74_llama_app,s74_llama_emp,s74_mistral_app,s74_mistral_emp,s74_gpt4_app,s74_gpt4_emp,s75_mistral_app,s75_mistral_emp,s75_gpt4_app,s75_gpt4_emp,s75_llama_app,s75_llama_emp,s76_gpt4_app,s76_gpt4_emp,s76_llama_app,s76_llama_emp,s76_mistral_app,s76_mistral_emp,s77_llama_app,s77_llama_emp,s77_mistral_app,s77_mistral_emp,s77_gpt4_app,s77_gpt4_emp,s78_mistral_app,s78_mistral_emp,s78_gpt4_app,s78_gpt4_emp,s78_llama_app,s78_llama_emp,s79_gpt4_app,s79_gpt4_emp,s79_llama_app,s79_llama_emp,s79_mistral_app,s79_mistral_emp,s80_llama_app,s80_llama_emp,s80_mistral_app,s80_mistral_emp,s80_gpt4_app,s80_gpt4_emp,s81_mistral_app,s81_mistral_emp,s81_gpt4_app,s81_gpt4_emp,s81_llama_app,s81_llama_emp,s82_gpt4_app,s82_gpt4_emp,s82_llama_app,s82_llama_emp,s82_mistral_app,s82_mistral_emp,s83_llama_app,s83_llama_emp,s83_mistral_app,s83_mistral_emp,s83_gpt4_app,s83_gpt4_emp,s84_mistral_app,s84_mistral_emp,s84_gpt4_app,s84_gpt4_emp,s84_llama_app,s84_llama_emp,s85_gpt4_app,s85_gpt4_emp,s85_llama_app,s85_llama_emp,s85_mistral_app,s85_mistral_emp,s86_llama_app,s86_llama_emp,s86_mistral_app,s86_mistral_emp,s86_gpt4_app,s86_gpt4_emp,s87_mistral_app,s87_mistral_emp,s87_gpt4_app,s87_gpt4_emp,s87_llama_app,s87_llama_emp,s88_gpt4_app,s88_gpt4_emp,s88_llama_app,s88_llama_emp,s88_mistral_app,s88_mistral_emp,s89_llama_app,s89_llama_emp,s89_mistral_app,s89_mistral_emp,s89_gpt4_app,s89_gpt4_emp,s90_mistral_app,s90_mistral_emp,s90_gpt4_app,s90_gpt4_emp,s90_llama_app,s90_llama_emp,s91_gpt4_app,s91_gpt4_emp,s91_llama_app,s91_llama_emp,s91_mistral_app,s91_mistral_emp,s92_llama_app,s92_llama_emp,s92_mistral_app,s92_mistral_emp,s92_gpt4_app,s92_gpt4_emp,s93_mistral_app,s93_mistral_emp,s93_gpt4_app,s93_gpt4_emp,s93_llama_app,s93_llama_emp,s94_gpt4_app,s94_gpt4_emp,s94_llama_app,s94_llama_emp,s94_mistral_app,s94_mistral_emp,s95_llama_app,s95_llama_emp,s95_mistral_app,s95_mistral_emp,s95_gpt4_app,s95_gpt4_emp,s96_mistral_app,s96_mistral_emp,s96_gpt4_app,s96_gpt4_emp,s96_llama_app,s96_llama_emp,s97_gpt4_app,s97_gpt4_emp,s97_llama_app,s97_llama_emp,s97_mistral_app,s97_mistral_emp,s98_llama_app,s98_llama_emp,s98_mistral_app,s98_mistral_emp,s98_gpt4_app,s98_gpt4_emp,s99_mistral_app,s99_mistral_emp,s99_gpt4_app,s99_gpt4_emp,s99_llama_app,s99_llama_emp,s100_gpt4_app,s100_gpt4_emp,s100_llama_app,s100_llama_emp,s100_mistral_app,s100_mistral_emp,s101_llama_app,s101_llama_emp,s101_mistral_app,s101_mistral_emp,s101_gpt4_app,s101_gpt4_emp,s102_mistral_app,s102_mistral_emp,s102_gpt4_app,s102_gpt4_emp,s102_llama_app,s102_llama_emp,s103_gpt4_app,s103_gpt4_emp,s103_llama_app,s103_llama_emp,s103_mistral_app,s103_mistral_emp,s104_llama_app,s104_llama_emp,s104_mistral_app,s104_mistral_emp,s104_gpt4_app,s104_gpt4_emp,s105_mistral_app,s105_mistral_emp,s105_gpt4_app,s105_gpt4_emp,s105_llama_app,s105_llama_emp,s106_gpt4_app,s106_gpt4_emp,s106_llama_app,s106_llama_emp,s106_mistral_app,s106_mistral_emp,s107_llama_app,s107_llama_emp,s107_mistral_app,s107_mistral_emp,s107_gpt4_app,s107_gpt4_emp,s108_mistral_app,s108_mistral_emp,s108_gpt4_app,s108_gpt4_emp,s108_llama_app,s108_llama_emp,s109_gpt4_app,s109_gpt4_emp,s109_llama_app,s109_llama_emp,s109_mistral_app,s109_mistral_emp,s110_llama_app,s110_llama_emp,s110_mistral_app,s110_mistral_emp,s110_gpt4_app,s110_gpt4_emp,s111_mistral_app,s111_mistral_emp,s111_gpt4_app,s111_gpt4_emp,s111_llama_app,s111_llama_emp,s112_gpt4_app,s112_gpt4_emp,s112_llama_app,s112_llama_emp,s112_mistral_app,s112_mistral_emp,s113_llama_app,s113_llama_emp,s113_mistral_app,s113_mistral_emp,s113_gpt4_app,s113_gpt4_emp,s114_mistral_app,s114_mistral_emp,s114_gpt4_app,s114_gpt4_emp,s114_llama_app,s114_llama_emp,s115_gpt4_app,s115_gpt4_emp,s115_llama_app,s115_llama_emp,s115_mistral_app,s115_mistral_emp,s116_llama_app,s116_llama_emp,s116_mistral_app,s116_mistral_emp,s116_gpt4_app,s116_gpt4_emp,s117_mistral_app,s117_mistral_emp,s117_gpt4_app,s117_gpt4_emp,s117_llama_app,s117_llama_emp,s118_gpt4_app,s118_gpt4_emp,s118_llama_app,s118_llama_emp,s118_mistral_app,s118_mistral_emp,s119_llama_app,s119_llama_emp,s119_mistral_app,s119_mistral_emp,s119_gpt4_app,s119_gpt4_emp,s120_mistral_app,s120_mistral_emp,s120_gpt4_app,s120_gpt4_emp,s120_llama_app,s120_llama_emp,age,gender,native language,english,hispanic,income,education,Block Randomizer - Display Order
1,62879d3a38cf2c0b429727c6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,2,2,3,3,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,2,2,3,2,2,3,5,5,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,2,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,2,,,,,,,,,,,,,,,,,,,3,2,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21,1,English,1,2,3,2,story104block|story14block|story74block|story30block|story37block|story78block|story62block|story15block|story94block|story29block
2,5ed5d42e36b56a17327d4429,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,1,English,1,2,9,4,story50block|story45block|story111block|story82block|story34block|story73block|story35block|story10block|story114block|story27block
3,65ed024b28d78ab0f0b951ac,,,,,,,,,,,,,,,,,,,5,5,1,2,4,4,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,2,2,2,2,,,,,,,,,,,,,,,,,,,4,2,5,3,4,2,,,,,,,,,,,,,,,,,,,4,3,4,3,2,3,,,,,,,,,,,,,4,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,25,1,English ,1,2,7,5,story4block|story68block|story39block|story51block|story21block|story64block|story8block|story72block|story118block|story75block
4,65cf8cc68a412e0ea69da90b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,5,5,5,,,,,,,4,5,5,5,4,3,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,5,,,,,,,5,5,3,3,4,3,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,2,English,1,2,7,5,story108block|story106block|story109block|story67block|story88block|story60block|story93block|story11block|story19block|story90block
5,63d759660424c6fca5ce7c46,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,29,2,English,1,2,5,5,story115block|story100block|story85block|story31block|story87block|story99block|story33block|story98block|story119block|story56block
6,65b6ad71550691a45dc09324,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,4,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,1,English,1,1,4,5,story55block|story24block|story49block|story61block|story12block|story71block|story69block|story57block|story5block|story96block
7,6065f4e7a94da95672a23bc0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,5,5,4,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,1,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,4,3,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,33,1,English,1,2,12,5,story88block|story14block|story34block|story85block|story112block|story106block|story15block|story74block|story53block|story58block
8,60ff2ee1d96b60bcea545dee,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,5,,,,,,,4,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,4,,,,,,,,,,,,,,,,,,,4,5,5,5,4,5,,,,,,,,,,,,,5,4,4,5,2,5,25,2,"English, Spanish",1,1,6,4,story41block|story43block|story26block|story7block|story52block|story81block|story113block|story120block|story22block|story117block
9,654c46dfbc808529234a9283,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,2,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,3,5,3,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,45,2,English,1,2,12,6,story83block|story54block|story47block|story59block|story77block|story13block|story84block|story38block|story116block|story70block
10,633c6cb3c571bdca066ece6c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,1,English,1,2,3,3,story101block|story16block|story42block|story46block|story6block|story17block|story91block|story66block|story80block|story23block
11,6138c06bd7d7f2b7720e7a27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,4,3,3,4,,,,,,,,,,,,,,,,,,,,3,4,2,3,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,5,4,3,3,4,4,3,3,4,3,4,3,5,3,2,3,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,3,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,3,4,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,3,4,,,,,,,,,,,,,,,,,,,2,3,4,3,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,2,English,1,2,12,5,story70block|story60block|story98block|story9block|story62block|story94block|story61block|story13block|story81block|story75block
12,65ea51d4e0812311e7cecb2d,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,5,5,4,3,5,4,5,5,,,,,,,,,,,,,5,4,5,4,1,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,4,3,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,46,2,English,1,2,12,6,story91block|story97block|story50block|story111block|story46block|story104block|story47block|story27block|story65block|story69block
13,65ea9bc661ee9e14cf9b99eb,5,5,5,4,5,4,4,4,5,4,5,5,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,53,1,English,1,2,7,5,story1block|story102block|story3block|story2block|story48block|story20block|story92block|story112block|story103block|story44block
14,614ee4370d85f20de1b9548f,,,,,,,,,,,,,,,,,,,4,3,2,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,3,4,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,4,3,3,4,,,,,,,,,,,,,,,,,,,4,3,3,4,3,3,2,3,3,4,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,3,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,4,3,4,,,,,,,,,,,,,,3,4,4,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,2,English,1,2,12,5,story33block|story95block|story37block|story63block|story4block|story66block|story45block|story72block|story38block|story25block
15,65d509122ebcf271c99b5908,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,5,5,5,5,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,3,5,,,,,,,4,4,4,3,4,4,3,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,5,3,5,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,3,5,5,4,5,5,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,19,2,"English, Cantonese",1,2,10,3,story12block|story56block|story108block|story18block|story107block|story102block|story57block|story54block|story103block|story19block
16,65e5ec7c5cc8e775d79139b5,,,,,,,,,,,,,2,2,3,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,1,4,2,5,2,,,,,,,,1,1,4,1,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,1,2,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,2,,,,,,,,,,,,,2,2,3,2,4,4,,,,,,,,,,,,,2,2,4,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,English,1,2,8,3,story89block|story105block|story92block|story95block|story65block|story63block|story3block|story40block|story79block|story48block
17,5f4d17077457d80c835cc821,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,2,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,2,5,5,,,,,,,22,2,English,1,2,5,3,story52block|story53block|story6block|story83block|story119block|story100block|story18block|story107block|story24block|story35block
18,65d922303cf757c346ee1daf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,5,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,25,2,English ,1,2,11,2,story11block|story59block|story109block|story79block|story93block|story42block|story84block|story51block|story39block|story87block
19,6564e9f8e4631f29a919921c,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,20,1,English,1,2,3,2,story41block|story26block|story5block|story29block|story40block|story120block|story115block|story73block|story1block|story31block
20,655aa2ba2ea32f3cdd6c0976,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,5,3,5,3,5,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,1,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,1,5,4,5,2,,,,,,,4,2,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,4,5,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,33,2,English ,1,2,1,3,story41block|story55block|story43block|story10block|story85block|story21block|story59block|story108block|story15block|story24block
21,6111a8e5c22c39a1c92edb70,4,3,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,1,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,2,2,,,,,,,,,,,,,4,3,4,4,4,3,5,5,4,4,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,1,English ,1,2,8,3,story115block|story95block|story91block|story11block|story12block|story42block|story52block|story94block|story1block|story28block
22,614ee5e28a2f0a07d4d639dd,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,2,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,2,3,1,2,,,,,,,,,,,,,3,3,2,3,3,3,,,,,,,,,,,,,5,5,4,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,4,3,3,4,,,,,,,,,,,,,,,,,,,3,3,3,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,3,2,3,2,3,,,,,,,1,2,1,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,2,3,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,2,English ,1,2,8,5,story35block|story50block|story56block|story96block|story98block|story68block|story53block|story107block|story64block|story29block
23,5d014a5dcd2e40001827abde,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,1,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,45,2,English,1,2,3,3,story68block|story28block|story49block|story10block|story116block|story77block|story96block|story21block|story110block|story55block
24,5f5bd4eee8768816413c0cb5,,,,,,,5,4,3,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,5,2,3,,,,,,,4,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,5,5,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,3,English,1,1,2,3,story39block|story67block|story73block|story106block|story84block|story2block|story82block|story26block|story101block|story90block
25,60ce58fcf64d2abdd24c0a1f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,41,1,English ,1,2,4,2,story71block|story32block|story114block|story90block|story78block|story99block|story36block|story105block|story117block|story101block
26,5d295e07d3edf9001a801625,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,2,5,2,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,4,1,4,1,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,3,,,,,,,,,,,,,3,5,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,55,,English,1,2,6,2,story2block|story113block|story8block|story86block|story76block|story89block|story7block|story30block|story64block|story43block
27,589d0c07d6a2220001178695,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,4,,,,,,,5,4,5,4,4,3,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,4,5,4,2,4,5,4,1,1,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,3,English,1,2,2,5,story66block|story34block|story32block|story7block|story36block|story46block|story72block|story109block|story114block|story45block
28,5aa117356475f90001a02fd6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,4,4,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,5,3,5,3,5,2,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,2,English ,1,2,10,5,story33block|story102block|story62block|story103block|story44block|story99block|story30block|story80block|story60block|story18block
29,611365850f7842366cbfaa68,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,2,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,20,2,chinese,2,2,4,3,story5block|story48block|story37block|story77block|story13block|story116block|story57block|story110block|story63block|story9block
30,62dc761564191bc28a87e7c7,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,2,5,5,,,,,,,5,2,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,2,5,2,32,1,English,1,2,2,3,story15block|story89block|story114block|story6block|story76block|story120block|story105block|story3block|story37block|story112block
31,63b7b5bf3dc8c6b0823fd80c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,2,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,52,1,English,1,2,11,6,story81block|story119block|story78block|story27block|story54block|story113block|story25block|story87block|story92block|story100block
32,609e416f2662bd18ea7dcd4c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,3,4,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,3,5,3,4,3,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,43,2,English,1,2,6,3,story51block|story40block|story31block|story89block|story86block|story20block|story65block|story97block|story61block|story49block
33,5c583b9174c0310001d00347,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,1,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,5,2,5,5,5,4,,,,,,,,,,,,,5,5,3,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,5,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,3,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,2,English ,1,2,2,3,story90block|story39block|story27block|story58block|story46block|story22block|story109block|story43block|story85block|story77block
34,614014037cc3be50e6467c93,,,,,,,5,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,5,4,5,4,5,5,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,2,English,1,2,8,2,story81block|story62block|story83block|story51block|story23block|story82block|story103block|story40block|story2block|story42block
35,61207b24826a4ecfa13663df,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,2,5,2,3,3,4,3,,,,,,,,,,,,,4,4,4,2,4,4,,,,,,,3,3,5,3,4,3,5,3,3,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,5,3,5,3,,,,,,,5,2,4,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,4,3,,,,,,,,,,,,,40,2,English ,2,2,4,2,story16block|story118block|story80block|story44block|story20block|story17block|story67block|story23block|story22block|story82block
36,6313f4ebb6eb359b0650a088,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,25,2,English ,1,1,3,1,story63block|story107block|story25block|story7block|story70block|story30block|story72block|story21block|story64block|story115block
37,65d5207c5a28986aba880a4c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,4,3,,,,,,,,,,,,,,,,,,,4,3,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,3,4,3,4,3,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,5,4,3,4,3,,,,,,,,,,,,,,,,,,,4,2,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,19,2,English,1,2,1,2,story25block|story46block|story42block|story59block|story36block|story89block|story82block|story93block|story12block|story60block
38,5dcf7e1d16d10c0aa9b71255,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,3,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,,,,,,,26,2,English,1,2,8,3,story58block|story70block|story118block|story17block|story8block|story16block|story23block|story47block|story88block|story71block
39,65d5196d5cc005604d9b5e0a,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,5,3,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,3,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,2,5,4,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,20,2,"Chinese, English",1,2,4,2,story79block|story68block|story52block|story56block|story78block|story38block|story117block|story93block|story113block|story101block
40,63b6bd97e7629019b6f894da,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,3,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,2,english,1,2,6,2,story86block|story98block|story91block|story1block|story10block|story41block|story110block|story44block|story96block|story75block
41,659aca29028cf37c59bfc569,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,4,4,4,3,5,2,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,4,4,4,3,4,3,,,,,,,,,,,,,,,,,,,4,3,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,56,2,English ,1,2,7,5,story43block|story55block|story83block|story75block|story61block|story9block|story15block|story10block|story79block|story2block
42,65a5d616d4d90c498ca5fe3b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,22,2,English ,1,2,9,4,story9block|story14block|story111block|story19block|story116block|story60block|story34block|story118block|story26block|story48block
43,655c0d9a3e08b585830af200,,,,,,,,,,,,,,,,,,,3,2,1,1,3,1,2,1,3,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,2,1,2,1,,,,,,,2,2,4,2,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,1,2,2,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,3,1,4,2,,,,,,,,,,,,,3,1,3,1,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,2,2,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,1,2,1,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,1,3,1,3,1,,,,,,,40,1,English,1,2,8,3,story71block|story5block|story74block|story31block|story119block|story29block|story49block|story4block|story106block|story97block
44,6286671105453b37842703e6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,3,3,,,,,,,,,,,,,,,,,,,5,3,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,4,4,,,,,,,,,,,,,,,,,,,5,4,3,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,5,5,5,4,3,5,5,3,,,,,,,,,,,,,29,1,English,1,2,4,2,story94block|story84block|story108block|story74block|story39block|story118block|story67block|story117block|story78block|story112block
45,60f636c9615b7889af85f355,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,44,2,English ,1,,5,4,story104block|story81block|story62block|story100block|story109block|story91block|story71block|story80block|story7block|story38block
46,63d0e7b048922830511a3402,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,3,3,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,1,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,5,3,4,2,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,2,5,3,5,5,3,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,3,3,,,,,,,,,,,,,5,3,4,2,5,4,43,1,English,1,2,1,3,story105block|story112block|story117block|story111block|story75block|story19block|story14block|story104block|story93block|story120block
47,5c12b0ba17e18d0001e7629e,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,4,4,3,,,,,,,5,2,5,3,2,4,,,,,,,,,,,,,,,,,,,4,3,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,4,,,,,,,4,3,4,3,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,25,1,Enlish,1,2,1,1,story100block|story92block|story73block|story67block|story57block|story36block|story17block|story94block|story11block|story69block
48,5fee6bfd99e7cf16b867b447,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,27,2,English,1,2,1,5,story52block|story8block|story96block|story13block|story29block|story57block|story3block|story19block|story116block|story102block
49,63d13e8a790d868737b2e3c7,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,2,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,4,2,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,2,3,4,5,2,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,4,4,3,2,2,3,2,3,3,1,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,35,2,English ,2,2,7,4,story103block|story16block|story119block|story113block|story114block|story56block|story44block|story91block|story90block|story72block
50,610508c09d61c098f072605b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,1,5,4,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,2,English,1,2,1,5,story61block|story84block|story8block|story95block|story12block|story20block|story13block|story50block|story35block|story101block
51,65cc4edf20a0795a18422b8a,5,5,5,5,5,4,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,5,5,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,2,English and Cantonese,1,2,4,5,story3block|story43block|story7block|story46block|story51block|story63block|story37block|story59block|story69block|story1block
52,658e87ece780d4b7e3da9255,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,1,1,5,3,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,4,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,24,2,English,1,2,2,5,story48block|story100block|story46block|story107block|story74block|story94block|story61block|story9block|story38block|story57block
53,627c45dbe50af91b09e95876,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,1,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,24,2,English,1,2,2,3,story65block|story108block|story99block|story87block|story16block|story45block|story59block|story32block|story66block|story18block
54,65dc7aed530a30a348973afa,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,4,,,,,,,,,,,,,5,3,2,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,3,3,4,,,,,,,,,,,,,5,5,2,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,5,4,4,4,5,5,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,3,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,1,english,1,2,6,6,story109block|story27block|story57block|story5block|story8block|story26block|story20block|story17block|story76block|story86block
55,599de70d8a6cc5000128f980,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,1,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,31,2,English,1,2,10,5,story95block|story58block|story49block|story71block|story10block|story120block|story107block|story89block|story82block|story45block
56,65396edf3df4c67742736d4b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,2,4,5,5,,,,,,,,,,,,,,,,,,,5,5,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,1,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,1,1,5,3,5,4,5,4,2,3,5,4,2,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,2,"English, Spanish",1,1,1,5,story28block|story88block|story53block|story54block|story104block|story47block|story55block|story24block|story80block|story33block
57,65bf959e8ad6d86caee43b3a,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,5,4,5,3,4,3,4,2,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,61,2,English,1,2,9,6,story6block|story65block|story70block|story4block|story5block|story11block|story111block|story53block|story26block|story17block
58,595c5846faf83d0001494a68,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,4,4,2,5,4,5,4,3,4,4,3,4,3,4,4,3,2,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,5,4,3,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,2,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,3,English,1,2,3,5,story16block|story21block|story3block|story107block|story64block|story43block|story48block|story41block|story15block|story14block
59,5b118915e9270900013c298c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,4,4,4,4,3,4,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,3,4,2,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,2,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,44,1,English ,1,2,3,4,story31block|story89block|story108block|story101block|story36block|story59block|story55block|story84block|story97block|story35block
60,5d62886927a84f00010fbbb4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,5,4,2,4,5,2,2,4,5,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,3,2,4,5,5,5,3,2,3,4,4,5,5,1,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,3,4,1,,,,,,,,,,,,,,,,,,,,,,,,,37,1,English,1,2,11,6,story30block|story72block|story107block|story116block|story31block|story108block|story106block|story23block|story32block|story37block
61,5fee99daeae54318b087e9b5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,2,2,4,4,,,,,,,,,,,,,4,4,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,43,2,English,1,2,7,5,story31block|story76block|story23block|story96block|story52block|story28block|story40block|story85block|story81block|story101block
62,5be42f3b98f5f40001a994f4,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,5,2,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,66,1,ENGLISH,1,2,8,5,story89block|story26block|story98block|story44block|story110block|story56block|story4block|story102block|story97block|story116block
63,5d6fe28a8c1aea0016d8ffb0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,49,1,english,1,2,7,2,story119block|story91block|story79block|story81block|story36block|story55block|story105block|story9block|story101block|story26block
64,597763c969b5670001b6c8cf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,3,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,3,5,,,,,,,,,,,,,,,,,,,5,4,3,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,31,1,English,2,2,4,5,story64block|story102block|story73block|story44block|story114block|story54block|story33block|story77block|story22block|story88block
65,63d40b7d3c7f92ff15ef6b67,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,2,3,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,3,2,20,2,english,1,2,8,3,story14block|story120block|story92block|story66block|story103block|story35block|story87block|story99block|story24block|story56block
66,5a2cd6e98e00a0000198677e,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,2,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,2,English,1,2,2,5,story93block|story103block|story67block|story50block|story24block|story57block|story14block|story41block|story109block|story32block
67,5febf3346a3657d4aca47a2f,,,,,,,4,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,5,5,5,3,4,4,5,4,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,1,English,1,2,2,5,story97block|story2block|story110block|story104block|story34block|story53block|story35block|story86block|story39block|story70block
68,60ffa9a117e6c8dc1e9ebee2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,5,4,,,,,,,,,,,,,4,3,4,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,2,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,5,,,,,,,3,4,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,1,4,3,,,,,,,21,2,English,1,2,8,3,story63block|story47block|story45block|story119block|story18block|story85block|story105block|story28block|story97block|story21block
69,659a020091e97f566290582e,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,3,2,4,3,,,,,,,4,3,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,3,3,,,,,,,,,,,,,4,3,5,4,1,2,,,,,,,3,3,4,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,3,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,57,1,English,1,2,3,5,story6block|story38block|story115block|story24block|story55block|story26block|story36block|story66block|story100block|story33block
70,5969496f06679c00014b818e,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,5,5,4,4,2,2,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,2,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,43,1,english,1,2,6,4,story10block|story45block|story5block|story111block|story63block|story1block|story30block|story71block|story13block|story7block
71,5cea73210b20970001acee5f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,4,2,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,1,1,5,3,,,,,,,,,,,,,5,4,5,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,3,1,4,2,5,2,,,,,,,,,,,,,,,,,,,4,4,5,2,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,2,3,1,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,2,English,1,2,6,5,story76block|story52block|story40block|story101block|story81block|story96block|story23block|story28block|story85block|story31block
72,6466c5d29fcee46200c0137b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,3,2,,,,,,,,,,,,,4,3,5,4,4,3,4,3,4,4,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,63,2,english,1,2,4,5,story77block|story18block|story87block|story88block|story118block|story84block|story109block|story47block|story54block|story42block
73,65b9039cb7246a1633bc0a98,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,4,4,4,3,4,5,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,4,3,4,4,4,5,,,,,,,,,,,,,,,,,,,51,1,English,1,2,9,5,story21block|story115block|story106block|story73block|story63block|story82block|story72block|story43block|story117block|story71block
74,652c5f38cf13042034313b91,5,5,2,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,2,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,3,,,,,,,4,3,5,5,1,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,3,2,,,,,,,4,3,4,3,5,5,,,,,,,,,,,,,5,5,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,1,English,1,1,6,3,story69block|story93block|story95block|story16block|story113block|story1block|story50block|story48block|story98block|story27block
75,5e5ddb1b965c850f8e8c5ed5,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,5,4,5,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,1,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,5,5,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,4,2,,,,,,,,,,,,,25,2,"Spanish, English",1,1,4,3,story88block|story19block|story110block|story7block|story92block|story3block|story118block|story51block|story61block|story38block
76,5fc8a956800c80232e0b7a32,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,5,5,5,4,5,5,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,29,2,English,1,2,5,2,story18block|story86block|story32block|story42block|story35block|story90block|story117block|story91block|story36block|story24block
77,5fd14598fd2de30f5eea2fc4,,,,,,,5,4,3,1,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,1,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,1,5,4,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,3,1,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,2,,,,,,,,,,,,,,,,,,,4,4,3,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,71,2,English ,1,2,2,3,story54block|story92block|story15block|story79block|story88block|story34block|story49block|story2block|story112block|story22block
78,65341bd6cc83ab081644bbfb,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,2,english,1,2,10,5,story60block|story15block|story111block|story105block|story32block|story79block|story48block|story4block|story21block|story27block
79,63fcfd81a075a45d1a821308,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,5,3,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,67,2,English,1,2,9,5,story68block|story40block|story25block|story104block|story37block|story77block|story16block|story98block|story53block|story42block
80,656cc280a90fb5fecc2b3031,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,4,4,3,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,4,3,4,4,3,3,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,4,4,4,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,49,1,English,1,2,11,5,story79block|story59block|story83block|story104block|story100block|story116block|story53block|story35block|story102block|story107block
81,58d9a79c33fef3000118abdf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,5,5,4,5,4,5,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,4,5,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,1,4,2,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,2,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,2,4,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,1,english,1,2,6,2,story111block|story49block|story112block|story14block|story80block|story18block|story64block|story90block|story11block|story60block
82,5dfb693a73d72487b1fe495b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,1,1,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,1,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,69,1,,1,2,11,5,story25block|story41block|story17block|story80block|story94block|story14block|story106block|story50block|story117block|story22block
83,5f4d84f6835880a75c96c966,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,22,1,english,1,1,3,3,story65block|story25block|story2block|story87block|story72block|story70block|story12block|story80block|story104block|story55block
84,5e6ca4b9a2b73d25c187ae61,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,1,3,4,,,,,,,,,,,,,,,,,,,4,5,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,1,5,2,4,4,,,,,,,,,,,,,,,,,,,5,3,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,2,5,3,5,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,1,English,1,2,10,3,story103block|story113block|story51block|story82block|story78block|story59block|story108block|story47block|story114block|story66block
85,65957cbb286733b37b46dfa4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,5,4,,,,,,,4,5,4,5,4,5,5,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,4,4,,,,,,,,,,,,,2,3,5,5,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,2,4,27,2,"english, tigrinya",1,2,11,5,story99block|story120block|story102block|story75block|story70block|story67block|story69block|story9block|story23block|story93block
86,5d57062817ee8d0001cda0f6,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,5,3,5,3,5,5,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,5,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,2,english,1,2,8,4,story101block|story3block|story1block|story76block|story30block|story54block|story40block|story72block|story105block|story69block
87,60f6ce6de6cf393bcde0c14d,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,3,4,,,,,,,1,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,3,1,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,59,2,English,1,2,5,4,story28block|story94block|story113block|story12block|story33block|story58block|story24block|story10block|story95block|story13block
88,651d9ea96f3253abbfd8d38b,,,,,,,,,,,,,,,,,,,5,5,1,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,5,5,5,,,,,,,,,,,,,5,3,5,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,5,5,5,5,3,5,5,5,2,5,,,,,,,,,,,,,,,,,,,5,2,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,42,2,English,1,2,1,2,story99block|story68block|story56block|story4block|story118block|story53block|story44block|story116block|story73block|story69block
89,6172b85dcc19bffb22604f1b,4,4,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,4,5,4,2,2,2,,,,,,,4,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,2,4,4,,,,,,,4,2,2,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,33,2,English,1,2,12,5,story99block|story113block|story76block|story101block|story38block|story111block|story14block|story1block|story51block|story103block
90,653e94cf941a41f663566639,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,5,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,5,4,,,,,,,,,,,,,,,,,,,4,4,4,3,1,1,,,,,,,,,,,,,,,,,,,4,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,5,,,,,,,51,2,English,1,2,6,4,story91block|story41block|story34block|story30block|story119block|story65block|story46block|story54block|story50block|story39block
91,6138c15bd47ecca8b56a704f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,4,3,,,,,,,,,,,,,,,,,,,4,3,4,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,4,4,5,3,4,2,4,4,,,,,,,4,4,3,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,4,4,34,2,English,1,2,12,6,story44block|story95block|story33block|story19block|story113block|story15block|story47block|story45block|story120block|story66block
92,62ad17e032a85a4ca119b289,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,4,2,,,,,,,4,2,4,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,2,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,4,4,2,,,,,,,44,1,English,1,2,7,5,story111block|story37block|story75block|story73block|story11block|story18block|story99block|story119block|story68block|story110block
93,584c1e1f69b36600018ff959,,,,,,,,,,,,,,,,,,,5,4,2,5,4,4,,,,,,,3,3,2,3,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,1,1,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,3,5,2,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,4,4,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,4,3,5,,,,,,,,,,,,,,,,,,,5,4,4,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,1,english,1,2,6,5,story82block|story6block|story63block|story78block|story56block|story46block|story4block|story65block|story52block|story26block
94,62fb59166b94e6240417f7c7,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,59,1,English ,1,2,1,2,story27block|story29block|story95block|story6block|story67block|story74block|story50block|story33block|story8block|story19block
95,658374a4743287529deeb16b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,56,1,english,2,2,9,6,story75block|story11block|story105block|story62block|story84block|story17block|story115block|story93block|story20block|story106block
96,65985fb8ca6a586ffeb25e6c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,3,4,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,24,2,English,1,2,11,5,story39block|story114block|story71block|story118block|story91block|story38block|story8block|story90block|story36block|story84block
97,6550a0145270fff774d8ab7d,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,4,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,1,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,3,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,58,1,English,1,2,7,5,story98block|story51block|story81block|story2block|story29block|story77block|story48block|story22block|story10block|story7block
98,55a9f6a1fdf99b2d81b5295f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,5,4,,,,,,,,4,3,4,3,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,4,4,5,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,3,3,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,30,3,English,1,2,11,3,story70block|story74block|story9block|story85block|story23block|story49block|story86block|story117block|story25block|story115block
99,63ea6e6d78fced1e97a149c8,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,5,5,4,3,5,4,,,,,,,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,1,English,1,2,10,3,story88block|story112block|story17block|story87block|story27block|story64block|story61block|story94block|story42block|story60block
100,656dd46f79cd75dd0b1d8f5d,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,4,4,4,3,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,4,3,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,54,2,English,1,2,12,5,story88block|story14block|story70block|story58block|story98block|story73block|story22block|story15block|story112block|story47block
101,5dd3d566e05cad3b130de19a,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,2,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,1,English ,1,2,8,4,story59block|story64block|story38block|story55block|story103block|story97block|story37block|story115block|story19block|story23block
102,55b237e6fdf99b19ea79d2f7,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,55,2,English,1,2,10,5,story96block|story92block|story5block|story80block|story16block|story62block|story34block|story97block|story20block|story55block
103,65e85d1d6b26bbf3d0066251,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,3,4,4,,,,,,,1,5,5,5,4,4,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,1,4,4,,,,,,,18,2,English,1,2,9,3,story51block|story49block|story52block|story16block|story41block|story119block|story68block|story7block|story89block|story28block
104,62e97dfea1a1ef00cb9f0b10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,4,3,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,3,3,3,3,4,3,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,3,4,4,,,,,,,,,,,,,,,,,,,4,3,4,4,5,5,,,,,,,4,5,4,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,1,englsih,1,2,11,7,story48block|story18block|story56block|story33block|story62block|story31block|story60block|story23block|story47block|story45block
105,65cb86a3dd1893183b69bb6c,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,5,,,,,,,,,,,,,1,3,5,3,1,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,1,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,46,2,English,1,2,11,7,story50block|story14block|story5block|story36block|story77block|story31block|story42block|story73block|story45block|story64block
106,655fb267d98c83d9b05df214,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,4,4,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,2,English,1,2,3,5,story51block|story26block|story90block|story14block|story53block|story95block|story35block|story8block|story60block|story9block
107,641386b1cb9a9c1e3569d4ee,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,52,2,English,1,2,12,3,story74block|story112block|story108block|story48block|story22block|story71block|story62block|story52block|story40block|story17block
108,64001c3e48013fca28465267,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,49,1,English,1,2,11,5,story95block|story96block|story37block|story31block|story117block|story85block|story50block|story1block|story23block|story9block
109,63c13fcab1eda5bbe034a17c,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,49,1,English,1,2,11,5,story117block|story27block|story23block|story92block|story58block|story37block|story13block|story1block|story114block|story95block
110,5dcf7b49523df00ae9c4e07e,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,4,4,4,5,5,4,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,2,Engish,1,2,11,5,story55block|story77block|story27block|story48block|story50block|story56block|story62block|story101block|story58block|story102block
111,5febd397ad8fbad21bcd6182,,,,,,,,,,,,,5,2,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,4,2,4,3,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,2,4,5,,,,,,,5,4,5,2,5,3,,,,,,,4,2,3,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,2,4,33,1,English ,1,2,11,4,story35block|story96block|story111block|story120block|story27block|story37block|story3block|story33block|story15block|story28block
112,64451c0fc0996ad3708184b9,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,4,3,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,4,,,,,,,,,,,,,,,,,,,,2,English,1,2,12,6,story55block|story78block|story112block|story100block|story109block|story117block|story98block|story81block|story21block|story108block
113,65b3ed0aeaf68da25cef6e37,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,1,5,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,2,,,,,,,,,,,,,4,3,4,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,2,3,5,,,,,,,,,,,,,,,,,,,5,2,5,5,5,2,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,2,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,46,1,English,1,2,12,6,story111block|story98block|story90block|story94block|story105block|story72block|story32block|story29block|story37block|story24block
114,63b6c18f4f13282703357493,,,,,,,,,,,,,5,3,5,4,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,1,5,2,,,,,,,,,,,,,,,,,,,3,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,5,4,5,5,4,2,,,,,,,,,,,,,1,2,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,5,4,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,2,English,1,2,11,6,story38block|story43block|story40block|story26block|story92block|story84block|story3block|story30block|story69block|story74block
115,65e9e06ec999087bab157048,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,2,English,1,2,12,4,story76block|story96block|story78block|story13block|story27block|story88block|story111block|story37block|story65block|story71block
116,60fcd2e26a72c518d0b60738,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,47,2,english,1,2,12,6,story86block|story97block|story12block|story80block|story6block|story34block|story76block|story11block|story113block|story66block
117,63d41e9f93e7a2487a33f4a2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,1,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,2,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,5,3,5,3,4,3,4,3,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,37,2,English,1,2,7,5,story67block|story88block|story22block|story120block|story63block|story95block|story70block|story71block|story44block|story17block
118,6532afc996aad781b8ade182,,,,,,,,,,,,,5,4,4,3,4,4,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,3,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,5,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,2,English,1,2,5,5,story3block|story30block|story38block|story94block|story7block|story54block|story58block|story52block|story13block|story86block
119,5e42fc295135b5000cd20d0b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,5,4,4,3,4,5,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,4,4,4,44,2,english,1,2,6,4,story54block|story82block|story111block|story16block|story85block|story81block|story42block|story34block|story120block|story13block
120,646f8a859c69c3cb1d5f08c8,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,59,1,English,1,2,10,5,story53block|story44block|story68block|story100block|story35block|story5block|story87block|story101block|story75block|story113block
121,5b92b49921e7200001f530a0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,3,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,5,5,4,5,2,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,30,2,English,1,2,3,2,story114block|story109block|story85block|story43block|story9block|story30block|story65block|story25block|story74block|story107block
122,65c39067cbd525efe109a5e4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,4,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,2,English,1,2,7,5,story31block|story81block|story85block|story9block|story100block|story34block|story72block|story94block|story84block|story30block
123,5f22bdb732432502a2615f3f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,2,4,4,4,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,1,1,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,4,4,4,,,,,,,4,4,2,4,4,4,2,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,2,English,1,2,11,6,story16block|story76block|story110block|story56block|story63block|story109block|story46block|story70block|story107block|story24block
124,5c2cb4149461620001c075c2,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,1,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,3,3,,,,,,,,,,,,,4,2,4,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,65,2,English,1,2,6,5,story33block|story28block|story72block|story77block|story69block|story21block|story114block|story50block|story3block|story10block
125,5758a78d768081000631a322,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,5,3,5,4,5,4,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,4,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,55,2,English,1,2,3,3,story100block|story83block|story84block|story71block|story108block|story38block|story41block|story76block|story43block|story1block
126,646792a49a85f35e7a7f5169,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,3,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,2,5,5,5,5,5,4,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,1,3,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,5,3,5,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,61,2,English,1,2,6,2,story31block|story13block|story34block|story55block|story30block|story107block|story10block|story50block|story73block|story54block
127,61bb396b40db417c1a138e43,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,51,2,english,1,2,12,5,story120block|story36block|story68block|story38block|story14block|story78block|story39block|story106block|story82block|story88block
128,5df97cf6deea2b70989b6528,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,3,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,53,2,English,1,2,11,5,story43block|story49block|story28block|story88block|story100block|story12block|story78block|story66block|story84block|story106block
129,5d332957d0635b00013bd785,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,3,,,,,,,4,3,5,4,4,3,,,,,,,,,,,,,,,,,,,3,2,5,4,3,2,,,,,,,4,4,3,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,2,4,3,5,4,4,3,4,3,5,4,4,3,,,,,,,,,,,,,29,1,English,1,2,8,4,story16block|story74block|story32block|story117block|story72block|story118block|story116block|story80block|story23block|story78block
130,5fab34d5e971f1617667232e,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,4,3,5,5,5,5,,,,,,,,,,,,,4,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,41,2,English,1,2,3,2,story8block|story11block|story4block|story60block|story93block|story75block|story77block|story40block|story57block|story52block
131,65e3e8d1eb70eed7e21ecabc,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,4,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,2,English ,1,2,12,5,story61block|story93block|story83block|story54block|story102block|story104block|story53block|story11block|story4block|story92block
132,6341a541b6cfd5f8933f48c4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,4,5,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,5,2,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,2,1,2,2,,,,,,,5,2,5,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,1,English,1,2,7,2,story21block|story110block|story86block|story28block|story97block|story63block|story17block|story66block|story99block|story34block
133,5885f97f41da4500014d3645,,,,,,,,,,,,,,,,,,,5,5,2,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,3,2,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,2,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,24,1,English,1,2,8,5,story90block|story15block|story4block|story67block|story28block|story112block|story17block|story48block|story69block|story119block
134,5c1655c7ad682500017070d2,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,3,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,35,1,English,1,1,9,2,story31block|story48block|story61block|story116block|story9block|story27block|story43block|story95block|story1block|story80block
135,5e84f020507cd30b367b2624,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,2,5,4,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,5,4,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,4,4,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,4,4,2,,,,,,,,,,,,,2,3,4,3,5,4,,,,,,,,,,,,,70,1,ENG,1,,12,6,story110block|story81block|story79block|story106block|story75block|story54block|story61block|story115block|story53block|story118block
136,5dc1eb838a84461511b3cd73,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,5,3,5,5,5,2,,,,,,,,,,,,,5,4,5,4,5,5,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,2,English,1,2,1,1,story5block|story12block|story57block|story47block|story108block|story38block|story91block|story19block|story20block|story16block
137,612962f44f151ddfd0298c52,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,4,5,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,2,4,2,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,63,1,english,1,2,12,3,story29block|story25block|story85block|story112block|story69block|story79block|story98block|story7block|story42block|story109block
138,5f32e17a994ab90905935b3a,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,2,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,3,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,3,2,2,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,1,4,2,4,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,3,2,2,2,,,,,,,,,,,,,,,,,,,4,2,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,2,2,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,3,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,24,3,English,1,2,2,2,story64block|story97block|story19block|story54block|story59block|story75block|story115block|story104block|story79block|story35block
139,5dd034d1fce606114e3bb8e0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,4,,,,,,,5,5,5,5,4,3,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,58,2,English ,1,2,3,2,story51block|story49block|story18block|story87block|story73block|story6block|story113block|story47block|story57block|story41block
140,5658000ca9872d0011e1ba26,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,34,1,English,1,2,6,2,story103block|story10block|story87block|story1block|story96block|story25block|story116block|story57block|story39block|story15block
141,63d404c998ba54d608329c33,4,5,5,4,4,4,4,4,3,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,2,5,4,5,4,5,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,2,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,3,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,47,1,English,1,1,10,5,story85block|story2block|story17block|story80block|story49block|story18block|story73block|story112block|story1block|story99block
142,6400de8f305c51d03c2a9a0e,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,5,5,5,5,3,4,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,3,2,5,2,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,2,,,,,,,,,,,,,3,2,5,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,2,5,4,,,,,,,38,1,English,1,2,11,5,story119block|story7block|story40block|story113block|story82block|story25block|story41block|story98block|story6block|story110block
143,65a581e6eb4d93a47f970be5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,1,,,,,,,,,,,,,5,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,46,2,english,1,2,12,3,story68block|story87block|story63block|story14block|story97block|story103block|story58block|story48block|story6block|story106block
144,6554d04c73158a94d70192dd,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,2,1,,,,,,,,,,,,,,,,,,,,4,4,3,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,1,1,4,4,4,5,3,1,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,3,2,2,,,,,,,3,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,2,English,1,1,7,5,story113block|story90block|story92block|story47block|story101block|story22block|story82block|story46block|story26block|story66block
145,63d1834e69a637cd32f16634,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,2,4,2,,,,,,,4,3,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,4,3,,,,,,,,,,,,,4,2,3,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,1,English,1,2,6,5,story31block|story19block|story58block|story77block|story44block|story47block|story102block|story17block|story92block|story9block
146,6559cdab800b1fea9ae41e51,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,4,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,1,English,1,2,7,2,story108block|story36block|story81block|story67block|story88block|story45block|story38block|story49block|story95block|story61block
147,63fa2f029381a13d9f2a36a8,,,,,,,5,2,4,1,5,5,4,2,5,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,5,5,2,5,3,5,5,5,3,,,,,,,5,5,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,2,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,53,,English,1,2,4,3,story20block|story110block|story2block|story68block|story99block|story17block|story91block|story3block|story18block|story86block
148,65d96fc2ab41c5ce72f1c545,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,2,English,1,2,11,5,story62block|story104block|story35block|story59block|story101block|story56block|story83block|story13block|story8block|story33block
149,5d1e5ece2e9ac30016b522c5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,3,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,3,2,4,3,,,,,,,,,,,,,4,3,2,3,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,4,3,5,3,,,,,,,,,,,,,3,2,2,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,2,3,3,2,,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,1,2,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,2,English,1,1,12,5,story51block|story42block|story63block|story112block|story54block|story65block|story71block|story39block|story10block|story15block
150,62b1ed31eaaaa61b18c69032,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,2,engish,1,2,6,2,story13block|story29block|story58block|story114block|story96block|story80block|story11block|story103block|story93block|story5block
151,64a2be5c2053c3002cf8bbfc,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,68,2,English,1,2,4,4,story64block|story27block|story117block|story55block|story116block|story62block|story97block|story23block|story37block|story26block
152,65661de90c2260598c3ffd5b,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,34,2,English,1,2,10,5,story26block|story20block|story2block|story105block|story118block|story33block|story61block|story5block|story77block|story83block
153,65c10ed7544fa71bac9bec3c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,2,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,1,1,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,28,2,English,1,1,8,7,story15block|story94block|story105block|story64block|story29block|story52block|story116block|story36block|story10block|story46block
154,63dd3dd2593c92be97d8dbde,,,,,,,,,,,,,,,,,,,4,1,1,1,4,1,,,,,,,4,1,4,1,1,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,1,1,1,,,,,,,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21,1,English,1,2,6,2,story94block|story90block|story4block|story107block|story71block|story6block|story83block|story12block|story51block|story65block
155,5d1fee93a3262d0019af14d2,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,4,5,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,3,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,1,English,1,1,11,5,story46block|story65block|story82block|story5block|story4block|story77block|story101block|story60block|story29block|story22block
156,6369700320bc7dd22e733009,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,5,3,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,65,2,English,1,2,8,5,story84block|story29block|story79block|story7block|story96block|story78block|story66block|story40block|story4block|story106block
157,637d58b9dd14dc68ba68920a,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,50,1,ENGLISH,1,2,11,6,story10block|story28block|story71block|story117block|story53block|story75block|story40block|story87block|story79block|story27block
158,5bcbd66377740000016a64b0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,5,1,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,2,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,3,5,1,,,,,,,,,,,,,,,,,,,,,,,,,3,3,2,2,4,3,4,3,4,4,4,2,5,4,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,69,2,English,1,2,3,3,story32block|story26block|story108block|story116block|story66block|story103block|story110block|story88block|story43block|story109block
159,6483b3662d98a34fa389dcd7,,,,,,,,,,,,,5,4,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,3,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,5,2,5,4,5,4,,,,,,,5,3,5,3,5,2,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,5,4,5,3,5,2,51,2,English,1,2,3,3,story109block|story18block|story120block|story118block|story3block|story105block|story111block|story107block|story22block|story51block
160,5d951ede9b6f880018f63b6e,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,3,3,5,5,5,5,3,4,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,1,English,1,2,5,2,story86block|story60block|story98block|story25block|story11block|story5block|story107block|story39block|story22block|story23block
161,5dd9f0e719eecb97dfab7b48,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,48,1,English,1,2,4,3,story32block|story7block|story114block|story70block|story22block|story118block|story104block|story41block|story42block|story24block
162,62794a276fc2c539bfea92e3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,4,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,,,,,,,,,,,,,,,,,,,5,3,5,4,5,2,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,5,3,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,57,2,English,1,2,3,4,story79block|story91block|story81block|story44block|story24block|story76block|story48block|story72block|story8block|story68block
163,6466a1d27b0712d8d7810610,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,3,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,,,,,,,,,,,,,3,4,2,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,4,,,,,,,,,,,,,58,1,English,1,2,11,5,story38block|story36block|story13block|story85block|story118block|story88block|story94block|story24block|story75block|story100block
164,5ddd2a4459b1b0c7509c7a47,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,,,,,,,5,5,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,3,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,2,,,,,,,5,5,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,5,4,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,4,,,,,,,,,,,,,,,,,,,48,1,English,1,2,3,2,story102block|story20block|story93block|story117block|story99block|story57block|story46block|story17block|story91block|story2block
165,63d6873b65a6170d64a652f6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,5,5,5,5,4,4,5,5,41,1,English,1,2,11,5,story68block|story69block|story56block|story119block|story120block|story25block|story21block|story92block|story106block|story16block
166,5d1e2045a37a4d001a1fc2cb,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,4,,,,,,,,,,,,,5,5,4,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,4,5,3,5,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,24,1,English,1,2,2,4,story65block|story32block|story64block|story111block|story53block|story86block|story11block|story59block|story21block|story8block
167,6550de88683355a74699844c,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,26,2,English,1,2,4,2,story14block|story74block|story67block|story103block|story82block|story54block|story105block|story1block|story16block|story116block
168,64d523f4ad7f5e602c479ad1,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,5,5,5,4,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,54,2,english,1,2,11,4,story44block|story21block|story5block|story6block|story39block|story115block|story87block|story19block|story69block|story107block
169,638fdf87700dd1228bade2e1,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,70,1,ENGLISH,1,2,11,6,story101block|story37block|story11block|story21block|story72block|story23block|story2block|story92block|story82block|story29block
170,58064eb95dbea00001d72d74,,,,,,,5,4,5,4,5,5,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,2,Emglish,1,2,7,5,story19block|story74block|story45block|story115block|story2block|story94block|story21block|story4block|story60block|story73block
171,6294caceabe2535ecd0eaba7,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,44,1,English,1,2,5,6,story74block|story78block|story8block|story114block|story84block|story34block|story100block|story61block|story41block|story15block
172,5cab2ada7cad090013633133,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,1,5,1,5,1,5,1,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,1,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,4,,,,,,,5,4,4,3,4,4,,,,,,,4,2,5,1,5,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,1,4,1,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,44,2,English,1,2,12,4,story91block|story93block|story66block|story43block|story49block|story73block|story42block|story113block|story89block|story101block
173,5ba064c10d4416000157a224,,,,,,,4,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,3,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,4,5,3,5,3,4,,,,,,,4,3,3,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,33,1,English ,1,2,6,5,story2block|story8block|story106block|story45block|story76block|story52block|story50block|story66block|story15block|story96block
174,653e815427effbcf60fd50e5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,3,3,4,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,1,5,4,,,,,,,57,1,,1,2,11,5,story12block|story119block|story114block|story65block|story94block|story9block|story24block|story70block|story105block|story89block
175,57864d24900cc80001d2de56,,,,,,,,,,,,,,,,,,,5,3,5,5,5,5,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,45,1,eng,1,2,6,3,story101block|story87block|story6block|story120block|story43block|story55block|story4block|story90block|story18block|story114block
176,64d52f62a1f1a7371760fe4f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,5,4,4,3,4,3,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,2,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,5,3,5,3,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,51,1,English,1,2,4,5,story56block|story18block|story39block|story52block|story89block|story62block|story19block|story60block|story104block|story105block
177,63614cab87b22b72231c66e0,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,1,english,1,,1,1,story35block|story67block|story95block|story30block|story70block|story92block|story104block|story85block|story50block|story1block
178,6229fff149374541c22a95bf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,5,5,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,3,5,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,5,4,,,,,,,,,,,,,,,,,,,4,3,4,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,69,1,English,1,2,11,5,story12block|story25block|story44block|story6block|story29block|story55block|story45block|story60block|story99block|story103block
179,5f556bd46e6c4c93a5a90c77,,,,,,,4,2,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,3,2,4,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,2,Bengali,3,2,11,4,story93block|story33block|story24block|story71block|story12block|story96block|story2block|story42block|story11block|story105block
180,5f233e697cbaef0e3868725a,,,,,,,5,5,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,3,5,2,5,2,5,3,4,3,,,,,,,,,,,,,,,,,,,5,3,5,3,4,4,,,,,,,4,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,1,English,1,2,6,3,story8block|story108block|story20block|story46block|story2block|story99block|story26block|story32block|story25block|story30block
181,6449b6ac80df4eb6727b570c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,4,3,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,1,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,4,4,5,,,,,,,5,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,49,1,English,1,2,9,5,story72block|story104block|story81block|story91block|story83block|story50block|story40block|story111block|story45block|story39block
182,65b40fa5fc13e92b9c793475,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,1,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,1,5,4,5,4,5,4,5,4,35,2,English,1,2,11,5,story44block|story23block|story113block|story82block|story119block|story72block|story59block|story67block|story120block|story89block
183,5994e9b2f9db7d0001895864,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,5,4,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,39,2,English ,1,2,8,3,story48block|story79block|story89block|story53block|story72block|story37block|story46block|story20block|story111block|story99block
184,5e0a434b8676812de85037c3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,5,5,5,4,4,5,,,,,,,,,,,,,4,4,5,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,3,5,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,1,english,1,2,12,5,story34block|story111block|story20block|story105block|story54block|story31block|story57block|story98block|story52block|story106block
185,638a3fd5992f01b81d0e1e93,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,4,4,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,55,1,English,2,,7,5,story83block|story93block|story29block|story65block|story41block|story84block|story32block|story61block|story51block|story109block
186,659d8f1c62c891ab035fbdc7,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,5,5,1,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,4,,,,,,,4,4,5,5,4,4,,,,,,,,,,,,,,,,,,,1,3,5,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,4,4,4,4,5,,,,,,,,,,,,,4,4,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,43,2,English,1,2,8,6,story8block|story114block|story60block|story110block|story80block|story3block|story64block|story83block|story58block|story45block
187,642ee1cb7e6da0f6158a6743,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,4,2,,,,,,,,,,,,,,,,,,,5,3,5,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,3,2,5,2,,,,,,,,,,,,,4,2,4,4,5,2,5,4,5,4,5,4,,,,,,,3,5,4,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,62,1,english,1,2,5,5,story61block|story33block|story69block|story89block|story102block|story87block|story86block|story83block|story56block|story52block
188,62eda5558d22fb31eba6a451,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,1,English,1,2,6,5,story5block|story43block|story6block|story55block|story113block|story61block|story26block|story13block|story30block|story16block
189,5d3899e31c8fb9001ca6183c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,2,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,4,3,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,4,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,1,English,1,2,9,5,story78block|story81block|story10block|story59block|story71block|story35block|story104block|story91block|story108block|story49block
190,5adef850eb60400001539109,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,1,English,1,1,7,3,story78block|story42block|story97block|story15block|story68block|story89block|story48block|story100block|story109block|story49block
191,59ff81fd5d06850001afeeab,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,5,3,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,1,English,1,2,4,2,story34block|story53block|story7block|story101block|story75block|story14block|story36block|story20block|story98block|story59block
192,5d83dba73dfcaa0019a3125f,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,2,English,1,2,8,5,story3block|story18block|story80block|story57block|story116block|story47block|story102block|story87block|story51block|story10block
193,5d8a64630ffb9c001746ca2c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,3,2,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,5,5,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,3,2,5,5,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,3,5,3,3,3,3,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,64,1,English,1,2,8,4,story82block|story63block|story36block|story24block|story67block|story110block|story109block|story49block|story11block|story92block
194,6433027685899f1cfc35e39e,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,4,5,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,4,4,,,,,,,,,,,,,,,,,,,49,2,english,3,2,11,5,story27block|story95block|story3block|story68block|story110block|story26block|story57block|story117block|story70block|story42block
195,65d79a97b88cea86747d57e1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,4,4,4,4,4,5,,,,,,,,,,,,,4,3,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,35,1,English,1,2,7,4,story59block|story66block|story32block|story116block|story56block|story36block|story24block|story93block|story33block|story102block
196,65b549c67c7791499c09f8a2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,4,,,,,,,,,,,,,4,3,4,3,1,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,4,3,5,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,4,3,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,45,2,English,1,2,12,5,story85block|story70block|story12block|story47block|story62block|story63block|story99block|story115block|story50block|story74block
197,5b646a727c39ee00010a18b0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,4,4,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,5,4,4,5,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,5,,,,,,,,,,,,,45,1,english,1,2,1,3,story76block|story28block|story75block|story9block|story70block|story14block|story118block|story10block|story55block|story20block
198,612146069bb6dfc53b730795,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,4,3,5,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,3,2,4,2,,,,,,,,,,,,,,,,,,,3,2,4,3,3,1,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,5,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,3,3,2,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,5,4,4,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,66,2,english,1,2,2,3,story115block|story40block|story100block|story84block|story106block|story75block|story39block|story58block|story79block|story103block
199,616567af93f2b71b50c3ff85,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,45,1,English,1,2,4,6,story73block|story108block|story90block|story25block|story77block|story41block|story84block|story118block|story35block|story86block
200,5c7c73b6f48c6d0001f6f49c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,29,1,English,1,2,10,4,story65block|story7block|story9block|story51block|story88block|story96block|story94block|story39block|story22block|story119block
201,5ea89d0c5a0a9c12978f8263,5,4,5,4,4,4,,,,,,,,,,,,,5,4,2,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,2,,,,,,,4,3,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,4,2,5,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,2,2,39,1,English,1,2,3,3,story95block|story14block|story91block|story120block|story69block|story104block|story76block|story67block|story1block|story4block
202,5f5e32a0d6a12c6857b8e127,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,5,5,5,5,5,5,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,4,,,,,,,5,4,1,1,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,2,5,,,,,,,,,,,,,,,,,,,4,5,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,27,1,English,1,2,11,3,story81block|story112block|story19block|story103block|story18block|story44block|story46block|story107block|story17block|story38block

==> data/study2_raw.csv <==
Start Date,End Date,Response Type,IP Address,Progress,Duration (in seconds),Finished,Recorded Date,Response ID,Recipient Last Name,Recipient First Name,Recipient Email,External Data Reference,LocationLatitude - Location Latitude,LocationLongitude - Location Longitude,DistributionChannel - Distribution Channel,UserLanguage - User Language,ProlificID - What is your Prolific ID?,s1_gpt4_app - Is the response appropriate for the support seeker's situation?,s1_gpt4_emp - Does the response sound empathic?,s1_llama_app - Is the response appropriate for the support seeker's situation?,s1_llama_emp - Does the response sound empathic?,s1_mistral_app - Is the response appropriate for the support seeker's situation?,s1_mistral_emp - Does the response sound empathic?,s2_llama_app - Is the response appropriate for the support seeker's situation?,s2_llama_emp - Does the response sound empathic?,s2_mistral_app - Is the response appropriate for the support seeker's situation?,s2_mistral_emp - Does the response sound empathic?,s2_gpt4_app - Is the response appropriate for the support seeker's situation?,s2_gpt4_emp - Does the response sound empathic?,s3_mistral_app - Is the response appropriate for the support seeker's situation?,s3_mistral_emp - Does the response sound empathic?,"story3 - Post by Support Seeker, X:



This is not who I am... Ever since I left the military I've been a completely different person. This was 15 years ago. My parents told me I changed, my attitude seemed great when I was in, these days not so much. I definitely struggle to control my temper day to day. And I cannot even explain why. Has anyone else seemingly experienced the same thing after being separated from the military? I don't completely blame the military , but maybe.",s3_gpt4_app - Is the response appropriate for the support seeker's situation?,s3_gpt4_emp - Does the response sound empathic?,"story3 - Post by Support Seeker, X:



This is not who I am... Ever since I left the military I've been a completely different person. This was 15 years ago. My parents told me I changed, my attitude seemed great when I was in, these days not so much. I definitely struggle to control my temper day to day. And I cannot even explain why. Has anyone else seemingly experienced the same thing after being separated from the military? I don't completely blame the military , but maybe.",s3_llama_app - Is the response appropriate for the support seeker's situation?,s3_llama_emp - Does the response sound empathic?,s4_gpt4_app - Is the response appropriate for the support seeker's situation?,s4_gpt4_emp - Does the response sound empathic?,s4_llama_app - Is the response appropriate for the support seeker's situation?,s4_llama_emp - Does the response sound empathic?,s4_mistral_app - Is the response appropriate for the support seeker's situation?,s4_mistral_emp - Does the response sound empathic?,s5_llama_app - Is the response appropriate for the support seeker's situation?,s5_llama_emp - Does the response sound empathic?,s5_mistral_app - Is the response appropriate for the support seeker's situation?,s5_mistral_emp - Does the response sound empathic?,s5_gpt4_app - Is the response appropriate for the support seeker's situation?,s5_gpt4_emp - Does the response sound empathic?,s6_mistral_app - Is the response appropriate for the support seeker's situation?,s6_mistral_emp - Does the response sound empathic?,s6_gpt4_app - Is the response appropriate for the support seeker's situation?,s6_gpt4_emp - Does the response sound empathic?,s6_gpt4_app - Is the response appropriate for the support seeker's situation?,s6_gpt4_emp - Does the response sound empathic?,s7_gpt4_app - Is the response appropriate for the support seeker's situation?,s7_gpt4_emp - Does the response sound empathic?,s7_llama_app - Is the response appropriate for the support seeker's situation?,s7_llama_emp - Does the response sound empathic?,s7_mistral_app - Is the response appropriate for the support seeker's situation?,s7_mistral_emp - Does the response sound empathic?,s8_llama_app - Is the response appropriate for the support seeker's situation?,s8_llama_emp - Does the response sound empathic?,s8_mistral_app - Is the response appropriate for the support seeker's situation?,s8_mistral_emp - Does the response sound empathic?,s8_gpt4_app - Is the response appropriate for the support seeker's situation?,s8_gpt4_emp - Does the response sound empathic?,s9_mistral_app - Is the response appropriate for the support seeker's situation?,s9_msitral_emp - Does the response sound empathic?,s9_gpt4_app - Is the response appropriate for the support seeker's situation?,s9_gpt4_emp - Does the response sound empathic?,s9_llama_app - Is the response appropriate for the support seeker's situation?,s9_llama_emp - Does the response sound empathic?,s10_gpt4_app - Is the response appropriate for the support seeker's situation?,s10_gpt4_emp - Does the response sound empathic?,s10_llama_app - Is the response appropriate for the support seeker's situation?,s10_llama_emp - Does the response sound empathic?,s10_mistral_app - Is the response appropriate for the support seeker's situation?,s10_mitstral_emp - Does the response sound empathic?,s11_llama_app - Is the response appropriate for the support seeker's situation?,s11_llama_emp - Does the response sound empathic?,s11_mistral_app - Is the response appropriate for the support seeker's situation?,s11_mistral_emp - Does the response sound empathic?,s11_gpt4_app - Is the response appropriate for the support seeker's situation?,s11_gpt4_emp - Does the response sound empathic?,attention_check - What was the support seeker's post about?,s12_mistral_app - Is the response appropriate for the support seeker's situation?,s12_mistral_emp - Does the response sound empathic?,s12_gpt4_app - Is the response appropriate for the support seeker's situation?,s12_gpt4_emp - Does the response sound empathic?,s12_llama_app - Is the response appropriate for the support seeker's situation?,s11_llama_emp - Does the response sound empathic?,s13_gpt4_app - Is the response appropriate for the support seeker's situation?,s13_gpt4_emp - Does the response sound empathic?,s13_llama_app - Is the response appropriate for the support seeker's situation?,s13_llama_emp - Does the response sound empathic?,s13_mistral_app - Is the response appropriate for the support seeker's situation?,s13_mistral_emp - Does the response sound empathic?,s14_llama_app - Is the response appropriate for the support seeker's situation?,s14_llama_emp - Does the response sound empathic?,s14_mistral_app - Is the response appropriate for the support seeker's situation?,s14_mistral_emp - Does the response sound empathic?,s14_gpt4_app - Is the response appropriate for the support seeker's situation?,s14_gpt4_emp - Does the response sound empathic?,s15_msitral_app - Is the response appropriate for the support seeker's situation?,s15_mistral_emp - Does the response sound empathic?,s15_gpt4_app - Is the response appropriate for the support seeker's situation?,s15_gpt4_emp - Does the response sound empathic?,s15_llama_app - Is the response appropriate for the support seeker's situation?,s15_llama_emp - Does the response sound empathic?,s16_gpt4_app - Is the response appropriate for the support seeker's situation?,s16_gpt_emp - Does the response sound empathic?,s16_llama_app - Is the response appropriate for the support seeker's situation?,s16_llama_emp - Does the response sound empathic?,s16_mistral_app - Is the response appropriate for the support seeker's situation?,s16_mistral_emp - Does the response sound empathic?,s17_llama_app - Is the response appropriate for the support seeker's situation?,s17_llama_emp - Does the response sound empathic?,s17_mistral_app - Is the response appropriate for the support seeker's situation?,s17_mistral_emp - Does the response sound empathic?,s17_gpt4_app - Is the response appropriate for the support seeker's situation?,s17_gpt4_emp - Does the response sound empathic?,s18_mistral_app - Is the response appropriate for the support seeker's situation?,s18_mistral_emp - Does the response sound empathic?,s18_gpt4_app - Is the response appropriate for the support seeker's situation?,s18_gpt4_emp - Does the response sound empathic?,s18_llama_app - Is the response appropriate for the support seeker's situation?,s18_llama_emp - Does the response sound empathic?,s19_gpt4_app - Is the response appropriate for the support seeker's situation?,s19_gpt4_emp - Does the response sound empathic?,s19_llama_app - Is the response appropriate for the support seeker's situation?,s19_llama_emp - Does the response sound empathic?,s19_mistral_app - Is the response appropriate for the support seeker's situation?,s19_mistral_emp - Does the response sound empathic?,s20_llama_app - Is the response appropriate for the support seeker's situation?,s20_llama_emp - Does the response sound empathic?,s20_mistral_app - Is the response appropriate for the support seeker's situation?,s20_mistral_emp - Does the response sound empathic?,s20_gpt4_app - Is the response appropriate for the support seeker's situation?,s20_gpt4_emp - Does the response sound empathic?,s21_mistral_app - Is the response appropriate for the support seeker's situation?,s21_mistral_emp - Does the response sound empathic?,s21_gpt4_app - Is the response appropriate for the support seeker's situation?,s21_gpt4_emp - Does the response sound empathic?,s21_llama_app - Is the response appropriate for the support seeker's situation?,s21_llama_emp - Does the response sound empathic?,s22_gpt4_app - Is the response appropriate for the support seeker's situation?,s22_gpt4_emp - Does the response sound empathic?,s22_llama_app - Is the response appropriate for the support seeker's situation?,s22_llama_emp - Does the response sound empathic?,s22_mistral_app - Is the response appropriate for the support seeker's situation?,s22_mistral_emp - Does the response sound empathic?,s23_llama_app - Is the response appropriate for the support seeker's situation?,s23_llama_emp - Does the response sound empathic?,s22_mistral_app - Is the response appropriate for the support seeker's situation?,s22_mistral_emp - Does the response sound empathic?,s22_gpt4_app - Is the response appropriate for the support seeker's situation?,s22_gpt4_emp - Does the response sound empathic?,attention_check - What was the support seeker's post about?,s24_mistral_app - Is the response appropriate for the support seeker's situation?,s24_mistrak_emp - Does the response sound empathic?,s24_gpt4_app - Is the response appropriate for the support seeker's situation?,s24_gpt4_emp - Does the response sound empathic?,s24_llama_app - Is the response appropriate for the support seeker's situation?,s24_llama_emp - Does the response sound empathic?,s25_gpt4_app - Is the response appropriate for the support seeker's situation?,s25_gpt4_emp - Does the response sound empathic?,s25_llama_app - Is the response appropriate for the support seeker's situation?,s25_llama_emp - Does the response sound empathic?,s25_mistral_app - Is the response appropriate for the support seeker's situation?,s25_mistral_emp - Does the response sound empathic?,s26_llama_app - Is the response appropriate for the support seeker's situation?,s26_llama_emp - Does the response sound empathic?,s26_mistral_app - Is the response appropriate for the support seeker's situation?,s26_mistral_emp - Does the response sound empathic?,s26_gpt4_app - Is the response appropriate for the support seeker's situation?,s26_gpt4_emp - Does the response sound empathic?,s27_mistral_app - Is the response appropriate for the support seeker's situation?,s27_mistral_emp - Does the response sound empathic?,s27_gpt4_app - Is the response appropriate for the support seeker's situation?,s27_gpt4_emp - Does the response sound empathic?,s27_llama_app - Is the response appropriate for the support seeker's situation?,s27_llama_emp - Does the response sound empathic?,s28_gpt4_app - Is the response appropriate for the support seeker's situation?,s28_gpt4_emp - Does the response sound empathic?,s28_llama_app - Is the response appropriate for the support seeker's situation?,s28_llama_emp - Does the response sound empathic?,s28_mistral_app - Is the response appropriate for the support seeker's situation?,s28_mistral_emp - Does the response sound empathic?,s29_llama_app - Is the response appropriate for the support seeker's situation?,s29_llama_emp - Does the response sound empathic?,s29_mistral_app - Is the response appropriate for the support seeker's situation?,s29_mistral_emp - Does the response sound empathic?,s29_gpt4_app - Is the response appropriate for the support seeker's situation?,s29_gpt4_emp - Does the response sound empathic?,s30_mitral_app - Is the response appropriate for the support seeker's situation?,s30_mistral_emp - Does the response sound empathic?,s30_gpt4_app - Is the response appropriate for the support seeker's situation?,s30_gpt4_emp - Does the response sound empathic?,s30_llama_app - Is the response appropriate for the support seeker's situation?,s30_llama_emp - Does the response sound empathic?,s31_gpt4_app - Is the response appropriate for the support seeker's situation?,s31_gpt4_emp - Does the response sound empathic?,s31_llama_app - Is the response appropriate for the support seeker's situation?,s31_llama_emp - Does the response sound empathic?,s31_mistral_app - Is the response appropriate for the support seeker's situation?,s31_mistral_emp - Does the response sound empathic?,s32_llama_app - Is the response appropriate for the support seeker's situation?,s32_llama_emp - Does the response sound empathic?,s32_mistral_app - Is the response appropriate for the support seeker's situation?,s32_mistral_emp - Does the response sound empathic?,s32_gpt4_app - Is the response appropriate for the support seeker's situation?,s32_gpt4_emp - Does the response sound empathic?,s33_mistral_app - Is the response appropriate for the support seeker's situation?,s33_mistral_emp - Does the response sound empathic?,s33_gpt4_app - Is the response appropriate for the support seeker's situation?,s33_gpt4_emp - Does the response sound empathic?,s33_llama_app - Is the response appropriate for the support seeker's situation?,s33_llama_emp - Does the response sound empathic?,s34_gpt4_app - Is the response appropriate for the support seeker's situation?,s34_gpt4_emp - Does the response sound empathic?,s34_llama_app - Is the response appropriate for the support seeker's situation?,s34_llama_emp - Does the response sound empathic?,s34_mistral_app - Is the response appropriate for the support seeker's situation?,s34_msitral_emp - Does the response sound empathic?,s35_llama_app - Is the response appropriate for the support seeker's situation?,s35_llama_emp - Does the response sound empathic?,s35_mistral_app - Is the response appropriate for the support seeker's situation?,s35_mistral_emp - Does the response sound empathic?,s35_gpt4_app - Is the response appropriate for the support seeker's situation?,s35_gpt4_emp - Does the response sound empathic?,s36_mistral_app - Is the response appropriate for the support seeker's situation?,s36_mistral_emp - Does the response sound empathic?,s36_gpt4_app - Is the response appropriate for the support seeker's situation?,s36_gpt4_emp - Does the response sound empathic?,s36_llama_app - Is the response appropriate for the support seeker's situation?,s36_llama_emp - Does the response sound empathic?,s37_gpt4_app - Is the response appropriate for the support seeker's situation?,s37_gpt4_emp - Does the response sound empathic?,s37_llama_app - Is the response appropriate for the support seeker's situation?,s37_llama_emp - Does the response sound empathic?,s37_mistral_app - Is the response appropriate for the support seeker's situation?,s37_mistral_emp - Does the response sound empathic?,s38_llama_app - Is the response appropriate for the support seeker's situation?,s38_llama_emp - Does the response sound empathic?,s38_mistral_app - Is the response appropriate for the support seeker's situation?,s38_mistral_emp - Does the response sound empathic?,s38_gpt4_app - Is the response appropriate for the support seeker's situation?,s38_gpt4_emp - Does the response sound empathic?,s39_mistral_app - Is the response appropriate for the support seeker's situation?,s39_mistral_emp - Does the response sound empathic?,s39_gpt4_app - Is the response appropriate for the support seeker's situation?,s39_gpt4_emp - Does the response sound empathic?,s39_llama_app - Is the response appropriate for the support seeker's situation?,s39_llama_emp - Does the response sound empathic?,s40_gpt4_app - Is the response appropriate for the support seeker's situation?,s40_gpt4_emp - Does the response sound empathic?,s40_llama_app - Is the response appropriate for the support seeker's situation?,s40_llama_emp - Does the response sound empathic?,s40_mistral_app - Is the response appropriate for the support seeker's situation?,s40_mistral_emp - Does the response sound empathic?,s41_llama_app - Is the response appropriate for the support seeker's situation?,s41_llama_emp - Does the response sound empathic?,s41_mistral_app - Is the response appropriate for the support seeker's situation?,s41_mistral_emp - Does the response sound empathic?,s41_gpt4_app - Is the response appropriate for the support seeker's situation?,s41_gpt4_emp - Does the response sound empathic?,s42_mistral_app - Is the response appropriate for the support seeker's situation?,s42_mistral_emp - Does the response sound empathic?,s42_gpt4_app - Is the response appropriate for the support seeker's situation?,s42_gpt4_emp - Does the response sound empathic?,s42_llama_app - Is the response appropriate for the support seeker's situation?,s42_llama_emp - Does the response sound empathic?,s43_gpt4_app - Is the response appropriate for the support seeker's situation?,s43_gpt4_emp - Does the response sound empathic?,s43_llama_app - Is the response appropriate for the support seeker's situation?,s43_llama_emp - Does the response sound empathic?,s43_mistral_app - Is the response appropriate for the support seeker's situation?,s43_mistral_emp - Does the response sound empathic?,s44_llama_app - Is the response appropriate for the support seeker's situation?,s44_llama_emp - Does the response sound empathic?,s44_mistral_app - Is the response appropriate for the support seeker's situation?,s44_mistral_emp - Does the response sound empathic?,s44_gpt4_app - Is the response appropriate for the support seeker's situation?,s44_gpt4_emp - Does the response sound empathic?,s45_mistral_app - Is the response appropriate for the support seeker's situation?,s45_mistral_emp - Does the response sound empathic?,s45_gpt4_app - Is the response appropriate for the support seeker's situation?,s45_gpt4_emp - Does the response sound empathic?,s45_llama_app - Is the response appropriate for the support seeker's situation?,s45_llama_emp - Does the response sound empathic?,s46_gpt4_app - Is the response appropriate for the support seeker's situation?,s46_gpt4_emp - Does the response sound empathic?,s46_llama_app - Is the response appropriate for the support seeker's situation?,s46_llama_emp - Does the response sound empathic?,s46_msitral_app - Is the response appropriate for the support seeker's situation?,s46_mistral_emp - Does the response sound empathic?,s47_llama_app - Is the response appropriate for the support seeker's situation?,s47_llama_emp - Does the response sound empathic?,s47_mistral_app - Is the response appropriate for the support seeker's situation?,s47_mistral_emp - Does the response sound empathic?,s47_gpt4_app - Is the response appropriate for the support seeker's situation?,s47_gpt4_emp - Does the response sound empathic?,s48_mistral_app - Is the response appropriate for the support seeker's situation?,s48_mistral_emp - Does the response sound empathic?,s48_gpt4_app - Is the response appropriate for the support seeker's situation?,s48_gpt4_emp - Does the response sound empathic?,s48_llama_app - Is the response appropriate for the support seeker's situation?,s48_llama_emp - Does the response sound empathic?,s49_gpt4_app - Is the response appropriate for the support seeker's situation?,s49_gpt4_emp - Does the response sound empathic?,s49_llama_app - Is the response appropriate for the support seeker's situation?,s49_llama_emp - Does the response sound empathic?,s49_mistral_app - Is the response appropriate for the support seeker's situation?,s49_mistral_emp - Does the response sound empathic?,s50_llama_app - Is the response appropriate for the support seeker's situation?,s50_llama_emp - Does the response sound empathic?,s50_mistral_app - Is the response appropriate for the support seeker's situation?,s50_mistral_emp - Does the response sound empathic?,s50_gpt4_app - Is the response appropriate for the support seeker's situation?,s50_gpt4_emp - Does the response sound empathic?,s51_mistral_app - Is the response appropriate for the support seeker's situation?,s51_mistral_emp - Does the response sound empathic?,s51_gpt4_app - Is the response appropriate for the support seeker's situation?,s51_gpt4_emp - Does the response sound empathic?,s51_llama_app - Is the response appropriate for the support seeker's situation?,s51_llama_emp - Does the response sound empathic?,s52_gpt4_app - Is the response appropriate for the support seeker's situation?,s52_gpt4_emp - Does the response sound empathic?,s52_llama_app - Is the response appropriate for the support seeker's situation?,s52_llama_emp - Does the response sound empathic?,s52_mistral_app - Is the response appropriate for the support seeker's situation?,s52_mistral_emp - Does the response sound empathic?,s52_llama_app - Is the response appropriate for the support seeker's situation?,s52_llama_emp - Does the response sound empathic?,s53_mistral_app - Is the response appropriate for the support seeker's situation?,s53_mistral_emp - Does the response sound empathic?,s53_gpt4_app - Is the response appropriate for the support seeker's situation?,s53_gpt4_emp - Does the response sound empathic?,s54_mistral_app - Is the response appropriate for the support seeker's situation?,s54_mistral_emp - Does the response sound empathic?,s54_gpt4_app - Is the response appropriate for the support seeker's situation?,s54_gpt4_emp - Does the response sound empathic?,s54_llama_app - Is the response appropriate for the support seeker's situation?,s54_llama_emp - Does the response sound empathic?,s55_gpt4_app - Is the response appropriate for the support seeker's situation?,s55_gpt4_emp - Does the response sound empathic?,s55_llama_app - Is the response appropriate for the support seeker's situation?,s55_llama_emp - Does the response sound empathic?,s55_mistral_app - Is the response appropriate for the support seeker's situation?,s55_mistral_emp - Does the response sound empathic?,s56_llama_app - Is the response appropriate for the support seeker's situation?,s56_llama_emp - Does the response sound empathic?,s56_mistral_app - Is the response appropriate for the support seeker's situation?,s56_mistral_emp - Does the response sound empathic?,s56_gpt4_app - Is the response appropriate for the support seeker's situation?,s56_gpt4_emp - Does the response sound empathic?,s57_mistral_app - Is the response appropriate for the support seeker's situation?,s57_mistral_emp - Does the response sound empathic?,s57_gpt4_app - Is the response appropriate for the support seeker's situation?,s57_gpt4_emp - Does the response sound empathic?,s57_llama_app - Is the response appropriate for the support seeker's situation?,s57_llama_emp - Does the response sound empathic?,s58_gpt4_app - Is the response appropriate for the support seeker's situation?,s58_gpt4_emp - Does the response sound empathic?,s58_llama_app - Is the response appropriate for the support seeker's situation?,s58_llama_emp - Does the response sound empathic?,s58_mistral_app - Is the response appropriate for the support seeker's situation?,s58_mistral_emp - Does the response sound empathic?,s59_llama_app - Is the response appropriate for the support seeker's situation?,s59_llama_emp - Does the response sound empathic?,s59_mistral_app - Is the response appropriate for the support seeker's situation?,s59_mistral_emp - Does the response sound empathic?,s59_gpt4_app - Is the response appropriate for the support seeker's situation?,s59_gpt4_emp - Does the response sound empathic?,s60_mistral_app - Is the response appropriate for the support seeker's situation?,s60_mistral_emp - Does the response sound empathic?,s60_gpt4_app - Is the response appropriate for the support seeker's situation?,s60_gpt4_emp - Does the response sound empathic?,s60_llama_app - Is the response appropriate for the support seeker's situation?,s60_llama_emp - Does the response sound empathic?,s61_gpt4_app - Is the response appropriate for the support seeker's situation?,s61_gpt4_emp - Does the response sound empathic?,s61_llama_app - Is the response appropriate for the support seeker's situation?,s61_llama_emp - Does the response sound empathic?,s61_mistral_app - Is the response appropriate for the support seeker's situation?,s61_mistral_emp - Does the response sound empathic?,s62_llama_app - Is the response appropriate for the support seeker's situation?,s62_llama_emp - Does the response sound empathic?,s62_mistral_app - Is the response appropriate for the support seeker's situation?,s62_mistral_emp - Does the response sound empathic?,s62_gpt4_app - Is the response appropriate for the support seeker's situation?,s62_gpt4_emp - Does the response sound empathic?,s63_mistral_app - Is the response appropriate for the support seeker's situation?,s63_mistral_emp - Does the response sound empathic?,s63_gpt4_app - Is the response appropriate for the support seeker's situation?,s63_gpt_emp - Does the response sound empathic?,s63_llama_app - Is the response appropriate for the support seeker's situation?,s63_llama_emp - Does the response sound empathic?,attention_check - What is the support seeker's post about?,s64_gpt4_app - Is the response appropriate for the support seeker's situation?,s64_gpt4_emp - Does the response sound empathic?,s64_llama_app - Is the response appropriate for the support seeker's situation?,s64_llama_emp - Does the response sound empathic?,s64_mistral_app - Is the response appropriate for the support seeker's situation?,s64_mistral_emp - Does the response sound empathic?,s65_llama_app - Is the response appropriate for the support seeker's situation?,s65_llama_emp - Does the response sound empathic?,s65_mistral_app - Is the response appropriate for the support seeker's situation?,s65_mistral_emp - Does the response sound empathic?,s65_gpt4_app - Is the response appropriate for the support seeker's situation?,s65_gpt4_emp - Does the response sound empathic?,s66_mistral_app - Is the response appropriate for the support seeker's situation?,s66_mistral_emp - Does the response sound empathic?,s66_gpt4_app - Is the response appropriate for the support seeker's situation?,s66_gpt4_emp - Does the response sound empathic?,s66_llama_app - Is the response appropriate for the support seeker's situation?,s66_llama_emp - Does the response sound empathic?,s67_gpt4_app - Is the response appropriate for the support seeker's situation?,s67_gpt4_emp - Does the response sound empathic?,s67_llama_app - Is the response appropriate for the support seeker's situation?,s67_llama_emp - Does the response sound empathic?,s67_mistral_app - Is the response appropriate for the support seeker's situation?,s67_mistral_emp - Does the response sound empathic?,s68_llama_app - Is the response appropriate for the support seeker's situation?,s68_llama_emp - Does the response sound empathic?,s68_mistral_app - Is the response appropriate for the support seeker's situation?,s68_mistral_emp - Does the response sound empathic?,s68_gpt4_app - Is the response appropriate for the support seeker's situation?,s68_gpt4_emp - Does the response sound empathic?,s69_mistral_app - Is the response appropriate for the support seeker's situation?,s69_mistral_emp - Does the response sound empathic?,s69_gpt4_app - Is the response appropriate for the support seeker's situation?,s69_gpt4_emp - Does the response sound empathic?,s69_llama_app - Is the response appropriate for the support seeker's situation?,s69_llama_emp - Does the response sound empathic?,s70_gpt4_app - Is the response appropriate for the support seeker's situation?,s70_gpt4_emp - Does the response sound empathic?,s70_llama_app - Is the response appropriate for the support seeker's situation?,s70_llama_emp - Does the response sound empathic?,s70_mistral_app - Is the response appropriate for the support seeker's situation?,s70_mistral_emp - Does the response sound empathic?,s71_llama_app - Is the response appropriate for the support seeker's situation?,s71_llama_emp - Does the response sound empathic?,s71_mistral_app - Is the response appropriate for the support seeker's situation?,s71_mistral_emp - Does the response sound empathic?,s71_gpt4_app - Is the response appropriate for the support seeker's situation?,s71_gpt4_emp - Does the response sound empathic?,s72_mistral_app - Is the response appropriate for the support seeker's situation?,s72_mistral_emp - Does the response sound empathic?,s72_gpt4_app - Is the response appropriate for the support seeker's situation?,s72_gpt4_emp - Does the response sound empathic?,s72_llama_app - Is the response appropriate for the support seeker's situation?,s72_llama_emp - Does the response sound empathic?,s73_gpt4_app - Is the response appropriate for the support seeker's situation?,s73_gpt4_emp - Does the response sound empathic?,s73_llama_app - Is the response appropriate for the support seeker's situation?,s73_llama_emp - Does the response sound empathic?,s73_mistral_app - Is the response appropriate for the support seeker's situation?,s73_mistral_emp - Does the response sound empathic?,s74_llama_app - Is the response appropriate for the support seeker's situation?,s74_llama_emp - Does the response sound empathic?,s74_mistral_app - Is the response appropriate for the support seeker's situation?,s74_mistral_emp - Does the response sound empathic?,s74_gpt4_app - Is the response appropriate for the support seeker's situation?,s74_gpt4_emp - Does the response sound empathic?,s75_mistral_app - Is the response appropriate for the support seeker's situation?,s75_mistral_emp - Does the response sound empathic?,s75_gpt4_app - Is the response appropriate for the support seeker's situation?,s75_gpt4_emp - Does the response sound empathic?,s75_llama_app - Is the response appropriate for the support seeker's situation?,s75_llama_emp - Does the response sound empathic?,s76_gpt4_app - Is the response appropriate for the support seeker's situation?,s76_gpt4_emp - Does the response sound empathic?,s76_llama_app - Is the response appropriate for the support seeker's situation?,s76_llama_emp - Does the response sound empathic?,s76_mistral_app - Is the response appropriate for the support seeker's situation?,s76_mistral_emp - Does the response sound empathic?,s77_llama_app - Is the response appropriate for the support seeker's situation?,s77_llama_emp - Does the response sound empathic?,s77_mistral_app - Is the response appropriate for the support seeker's situation?,s77_mistral_emp - Does the response sound empathic?,s77_gpt4_app - Is the response appropriate for the support seeker's situation?,s77_gpt4_emp - Does the response sound empathic?,s78_mistral_app - Is the response appropriate for the support seeker's situation?,s78_mistral_emp - Does the response sound empathic?,s78_gpt4_app - Is the response appropriate for the support seeker's situation?,s78_gpt4_emp - Does the response sound empathic?,s78_llama_app - Is the response appropriate for the support seeker's situation?,s78_llama_emp - Does the response sound empathic?,s79_gpt4_app - Is the response appropriate for the support seeker's situation?,s79_gpt4_emp - Does the response sound empathic?,s79_llama_app - Is the response appropriate for the support seeker's situation?,s79_llama_emp - Does the response sound empathic?,s79_mistral_app - Is the response appropriate for the support seeker's situation?,s79_mistral_emp - Does the response sound empathic?,s80_llama_app - Is the response appropriate for the support seeker's situation?,s80_llama_emp - Does the response sound empathic?,s80_mistral_app - Is the response appropriate for the support seeker's situation?,s80_mistral_emp - Does the response sound empathic?,s80_gpt4_app - Is the response appropriate for the support seeker's situation?,s80_gpt4_emp - Does the response sound empathic?,s81_mistral_app - Is the response appropriate for the support seeker's situation?,s81_mistral_emp - Does the response sound empathic?,s81_gpt4_app - Is the response appropriate for the support seeker's situation?,s81_gpt4_emp - Does the response sound empathic?,s81_llama_app - Is the response appropriate for the support seeker's situation?,s81_llama_emp - Does the response sound empathic?,s82_gpt4_app - Is the response appropriate for the support seeker's situation?,s82_gpt4_emp - Does the response sound empathic?,s82_llama_app - Is the response appropriate for the support seeker's situation?,s82_llama_emp - Does the response sound empathic?,s82_mistral_app - Is the response appropriate for the support seeker's situation?,s82_mistral_emp - Does the response sound empathic?,s83_llama_app - Is the response appropriate for the support seeker's situation?,s83_llama_emp - Does the response sound empathic?,s83_mistral_app - Is the response appropriate for the support seeker's situation?,s83_mistral_emp - Does the response sound empathic?,s83_gpt4_app - Is the response appropriate for the support seeker's situation?,s83_gpt4_emp - Does the response sound empathic?,s84_mistral_app - Is the response appropriate for the support seeker's situation?,s84_mistral_emp - Does the response sound empathic?,s84_gpt4_app - Is the response appropriate for the support seeker's situation?,s84_gpt4_emp - Does the response sound empathic?,s84_llama_app - Is the response appropriate for the support seeker's situation?,s84_llama_emp - Does the response sound empathic?,s85_gpt4_app - Is the response appropriate for the support seeker's situation?,s85_gpt4_emp - Does the response sound empathic?,s85_llama_app - Is the response appropriate for the support seeker's situation?,s85_llama_emp - Does the response sound empathic?,s85_mistral_app - Is the response appropriate for the support seeker's situation?,s85_mistral_emp - Does the response sound empathic?,s86_llama_app - Is the response appropriate for the support seeker's situation?,s86_llama_emp - Does the response sound empathic?,s86_mistral_app - Is the response appropriate for the support seeker's situation?,s86_mistral_emp - Does the response sound empathic?,s86_gpt4_app - Is the response appropriate for the support seeker's situation?,s86_gpt4_emp - Does the response sound empathic?,s87_mistral_app - Is the response appropriate for the support seeker's situation?,s87_mistral_emp - Does the response sound empathic?,s87_gpt4_app - Is the response appropriate for the support seeker's situation?,s87_gpt4_emp - Does the response sound empathic?,s87_llama_app - Is the response appropriate for the support seeker's situation?,s87_llama_emp - Does the response sound empathic?,s88_gpt4_app - Is the response appropriate for the support seeker's situation?,s88_gpt4_emp - Does the response sound empathic?,s88_llama_app - Is the response appropriate for the support seeker's situation?,s88_llama_emp - Does the response sound empathic?,s88_mistral_app - Is the response appropriate for the support seeker's situation?,s88_mistral_emp - Does the response sound empathic?,s89_llama_app - Is the response appropriate for the support seeker's situation?,s89_llama_emp - Does the response sound empathic?,s89_mistral_app - Is the response appropriate for the support seeker's situation?,s89_mistral_emp - Does the response sound empathic?,s89_gpt4_app - Is the response appropriate for the support seeker's situation?,s89_gpt4_emp - Does the response sound empathic?,s90_mistral_app - Is the response appropriate for the support seeker's situation?,s90_mistral_emp - Does the response sound empathic?,s90_gpt4_app - Is the response appropriate for the support seeker's situation?,s90_gpt4_emp - Does the response sound empathic?,s90_llama_app - Is the response appropriate for the support seeker's situation?,s90_llama_emp - Does the response sound empathic?,s91_gpt4_app - Is the response appropriate for the support seeker's situation?,s91_gpt4_emp - Does the response sound empathic?,s91_llama_app - Is the response appropriate for the support seeker's situation?,s91_llama_emp - Does the response sound empathic?,s91_mistral_app - Is the response appropriate for the support seeker's situation?,s91_mistral_emp - Does the response sound empathic?,s92_llama_app - Is the response appropriate for the support seeker's situation?,s92_llama_emp - Does the response sound empathic?,s92_mistral_app - Is the response appropriate for the support seeker's situation?,s92_mistral_emp - Does the response sound empathic?,s92_gpt4_app - Is the response appropriate for the support seeker's situation?,s92_gpt4_emp - Does the response sound empathic?,s93_mistral_app - Is the response appropriate for the support seeker's situation?,s93_mistral_emp - Does the response sound empathic?,s93_gpt4_app - Is the response appropriate for the support seeker's situation?,s93_gpt4_emp - Does the response sound empathic?,s93_llama_app - Is the response appropriate for the support seeker's situation?,s93_llama_emp - Does the response sound empathic?,s94_gpt4_app - Is the response appropriate for the support seeker's situation?,s94_gpt4_emp - Does the response sound empathic?,s94_llama_app - Is the response appropriate for the support seeker's situation?,s94_llama_emp - Does the response sound empathic?,s94_mistral_app - Is the response appropriate for the support seeker's situation?,s94_mistral_emp - Does the response sound empathic?,s95_llama_app - Is the response appropriate for the support seeker's situation?,s95_llama_emp - Does the response sound empathic?,s95_mistral_app - Is the response appropriate for the support seeker's situation?,s95_mistral_emp - Does the response sound empathic?,s95_gpt4_app - Is the response appropriate for the support seeker's situation?,s95_gpt4_emp - Does the response sound empathic?,s96_mistral_app - Is the response appropriate for the support seeker's situation?,s96_mistral_emp - Does the response sound empathic?,s96_gpt4_app - Is the response appropriate for the support seeker's situation?,s96_gpt4_emp - Does the response sound empathic?,s96_llama_app - Is the response appropriate for the support seeker's situation?,s96_llama_emp - Does the response sound empathic?,s97_gpt4_app - Is the response appropriate for the support seeker's situation?,s97_gpt4_emp - Does the response sound empathic?,s97_llama_app - Is the response appropriate for the support seeker's situation?,s97_llama_emp - Does the response sound empathic?,s97_mistral_app - Is the response appropriate for the support seeker's situation?,s97_mistral_emp - Does the response sound empathic?,s98_llama_app - Is the response appropriate for the support seeker's situation?,s98_llama_emp - Does the response sound empathic?,s98_mistral_app - Is the response appropriate for the support seeker's situation?,s98_mistral_emp - Does the response sound empathic?,s98_gpt4_app - Is the response appropriate for the support seeker's situation?,s98_gpt4_emp - Does the response sound empathic?,s99_mistral_app - Is the response appropriate for the support seeker's situation?,s99_mistral_emp - Does the response sound empathic?,s99_gpt4_app - Is the response appropriate for the support seeker's situation?,s99_gpt4_emp - Does the response sound empathic?,s99_llama_app - Is the response appropriate for the support seeker's situation?,s99_llama_emp - Does the response sound empathic?,s100_gpt4_app - Is the response appropriate for the support seeker's situation?,s100_gpt4_emp - Does the response sound empathic?,s100_llama_app - Is the response appropriate for the support seeker's situation?,s100_llama_emp - Does the response sound empathic?,s100_mistral_app - Is the response appropriate for the support seeker's situation?,s100_mistral_emp - Does the response sound empathic?,s101_llama_app - Is the response appropriate for the support seeker's situation?,s101_llama_emp - Does the response sound empathic?,s101_mistral_app - Is the response appropriate for the support seeker's situation?,s101_mistral_emp - Does the response sound empathic?,s101_gpt4_app - Is the response appropriate for the support seeker's situation?,s101_gpt4_emp - Does the response sound empathic?,s102_mistral_app - Is the response appropriate for the support seeker's situation?,s102_mistral_emp - Does the response sound empathic?,s102_gpt4_app - Is the response appropriate for the support seeker's situation?,s102_gpt4_emp - Does the response sound empathic?,s102_llama_app - Is the response appropriate for the support seeker's situation?,s102_llama_emp - Does the response sound empathic?,s103_gpt_app - Is the response appropriate for the support seeker's situation?,s103_gpt4_emp - Does the response sound empathic?,s103_llama_app - Is the response appropriate for the support seeker's situation?,s103_llama_emp - Does the response sound empathic?,s103_mistral_app - Is the response appropriate for the support seeker's situation?,s103_mistral_emp - Does the response sound empathic?,s104_llama_app - Is the response appropriate for the support seeker's situation?,s104_llama_emp - Does the response sound empathic?,s104_mistral_app - Is the response appropriate for the support seeker's situation?,s104_mistral_emp - Does the response sound empathic?,s104_gpt4_app - Is the response appropriate for the support seeker's situation?,s104_gpt4_emp - Does the response sound empathic?,s105_mistral_app - Is the response appropriate for the support seeker's situation?,s105_mistral_emp - Does the response sound empathic?,s105_gpt4_app - Is the response appropriate for the support seeker's situation?,s105_gpt4_emp - Does the response sound empathic?,s105_llama_app - Is the response appropriate for the support seeker's situation?,s105_llama_emp - Does the response sound empathic?,s106_gpt4_app - Is the response appropriate for the support seeker's situation?,s106_gpt4_emp - Does the response sound empathic?,s106_llama_app - Is the response appropriate for the support seeker's situation?,s106_llama_emp - Does the response sound empathic?,s106_mistral_app - Is the response appropriate for the support seeker's situation?,s106_mistral_emp - Does the response sound empathic?,s107_llama_app - Is the response appropriate for the support seeker's situation?,s107_llama_emp - Does the response sound empathic?,s107_mistral_app - Is the response appropriate for the support seeker's situation?,s107_mistral_emp - Does the response sound empathic?,s107_gpt4_app - Is the response appropriate for the support seeker's situation?,s107_gpt4_emp - Does the response sound empathic?,s108_mistral_app - Is the response appropriate for the support seeker's situation?,s108_mitral_emp - Does the response sound empathic?,s108_gpt4_app - Is the response appropriate for the support seeker's situation?,s108_gpt4_emp - Does the response sound empathic?,s108_llama_app - Is the response appropriate for the support seeker's situation?,s108_llama_emp - Does the response sound empathic?,s109_gpt4_app - Is the response appropriate for the support seeker's situation?,s109_gpt4_emp - Does the response sound empathic?,s109_llama_app - Is the response appropriate for the support seeker's situation?,s109_llama_emp - Does the response sound empathic?,s109_mistral_app - Is the response appropriate for the support seeker's situation?,s109_mistral_emp - Does the response sound empathic?,s110_llama_app - Is the response appropriate for the support seeker's situation?,s110_llama_emp - Does the response sound empathic?,s110_mistral_app - Is the response appropriate for the support seeker's situation?,s110_mistral_emp - Does the response sound empathic?,s110_gpt4_app - Is the response appropriate for the support seeker's situation?,s110_gpt4_emp - Does the response sound empathic?,s111_mistral_app - Is the response appropriate for the support seeker's situation?,s111_mistral_emp - Does the response sound empathic?,s111_gpt4_app - Is the response appropriate for the support seeker's situation?,s111_gpt4_emp - Does the response sound empathic?,s111_llama_app - Is the response appropriate for the support seeker's situation?,s111_llama_emp - Does the response sound empathic?,s112_gpt4_app - Is the response appropriate for the support seeker's situation?,s112_gpt4_emp - Does the response sound empathic?,s112_llama_app - Is the response appropriate for the support seeker's situation?,s112_llama_emp - Does the response sound empathic?,s112_mistral_app - Is the response appropriate for the support seeker's situation?,s112_mistral_emp - Does the response sound empathic?,s113_llama_app - Is the response appropriate for the support seeker's situation?,s113_llama_emp - Does the response sound empathic?,s113_mistral_app - Is the response appropriate for the support seeker's situation?,s113_mistral_emp - Does the response sound empathic?,s113_gpt4_app - Is the response appropriate for the support seeker's situation?,s113_gpt4_emp - Does the response sound empathic?,s114_mistral_app - Is the response appropriate for the support seeker's situation?,s114_mistral_emp - Does the response sound empathic?,s114_gpt4_app - Is the response appropriate for the support seeker's situation?,s114_gpt4_emp - Does the response sound empathic?,s114_llama_app - Is the response appropriate for the support seeker's situation?,s114_llama_emp - Does the response sound empathic?,s115_gpt4_app - Is the response appropriate for the support seeker's situation?,s115_gpt4_emp - Does the response sound empathic?,s115_llama_app - Is the response appropriate for the support seeker's situation?,s115_llama_emp - Does the response sound empathic?,s115_mistral_app - Is the response appropriate for the support seeker's situation?,s115_mistral_emp - Does the response sound empathic?,s116_llama_app - Is the response appropriate for the support seeker's situation?,s116_llama_emp - Does the response sound empathic?,s116_mistral_app - Is the response appropriate for the support seeker's situation?,s116_mistral_emp - Does the response sound empathic?,s116_gpt4_app - Is the response appropriate for the support seeker's situation?,s116_gpt4_emp - Does the response sound empathic?,s117_mistral_app - Is the response appropriate for the support seeker's situation?,s117_mistral_emp - Does the response sound empathic?,s117_gpt4_app - Is the response appropriate for the support seeker's situation?,s117_gpt4_emp - Does the response sound empathic?,s117_llama_app - Is the response appropriate for the support seeker's situation?,s117_llama_emp - Does the response sound empathic?,s118_gpt4_app - Is the response appropriate for the support seeker's situation?,s118_gpt4_emp - Does the response sound empathic?,s118_llama_app - Is the response appropriate for the support seeker's situation?,s118_llama_emp - Does the response sound empathic?,s118_mistral_app - Is the response appropriate for the support seeker's situation?,s118_mistral_emp - Does the response sound empathic?,s119_llama_app - Is the response appropriate for the support seeker's situation?,s119_llama_emp - Does the response sound empathic?,s119_mistral_app - Is the response appropriate for the support seeker's situation?,s119_mistral_emp - Does the response sound empathic?,s119_gpt4_app - Is the response appropriate for the support seeker's situation?,s119_gpt4_emp - Does the response sound empathic?,s120_mistral_app - Is the response appropriate for the support seeker's situation?,s120_mistral_emp - Does the response sound empathic?,s120_gpt4_app - Is the response appropriate for the support seeker's situation?,s120_gpt4_emp - Does the response sound empathic?,s120_llama_app - Is the response appropriate for the support seeker's situation?,s120_llama_emp - Does the response sound empathic?,"age - What is your age? (In years, enter a numerical response only)",gender - What is your gender?,native language - What is your native language? (you can enter more than one),english - What is your English Proficiency?,"hispanic - Are you of Spanish, Hispanic, or Latino origin?",income - What is your total household income before taxes during the past 12 months?,education - What is the highest level of education you have completed?,FL_4_DO - FL_4 - Block Randomizer - Display Order
2024.3.10 0:13,2024.3.10 0:38,0,76.181.1.131,100,1538,1,2024.3.10 0:38,R_3CpaymDNdsklDJD,,,,,39.4057,-87.4026,anonymous,EN,62879d3a38cf2c0b429727c6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,2,2,3,3,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,2,2,3,2,2,3,5,5,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,2,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,2,,,,,,,,,,,,,,,,,,,3,2,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21,1,English,1,2,3,2,story104block|story14block|story74block|story30block|story37block|story78block|story62block|story15block|story94block|story29block
2024.3.10 0:30,2024.3.10 0:40,0,67.183.181.213,100,598,1,2024.3.10 0:40,R_2hm6Oh0LAkSgAFz,,,,,47.6462,-117.2657,anonymous,EN,5ed5d42e36b56a17327d4429,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,1,English,1,2,9,4,story50block|story45block|story111block|story82block|story34block|story73block|story35block|story10block|story114block|story27block
2024.3.10 0:36,2024.3.10 0:44,0,75.83.93.47,100,476,1,2024.3.10 0:44,R_7RrnWfMEzLqsdCz,,,,,34.0718,-117.6973,anonymous,EN,65ed024b28d78ab0f0b951ac,,,,,,,,,,,,,,,,,,,,,5,5,1,2,4,4,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,2,2,2,2,,,,,,,,,,,,,,,,,,,4,2,5,3,4,2,,,,,,,,,,,,,,,,,,,4,3,4,3,2,3,,,,,,,,,,,,,4,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,25,1,English ,1,2,7,5,story4block|story68block|story39block|story51block|story21block|story64block|story8block|story72block|story118block|story75block
2024.3.10 0:15,2024.3.10 0:45,0,67.171.194.138,100,1796,1,2024.3.10 0:45,R_50ib36tt70ZZhp7,,,,,45.4549,-122.8017,anonymous,EN,65cf8cc68a412e0ea69da90b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,5,5,5,,,,,,,4,5,5,5,4,3,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,5,,,,,,,5,5,3,3,4,3,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,2,English,1,2,7,5,story108block|story106block|story109block|story67block|story88block|story60block|story93block|story11block|story19block|story90block
2024.3.10 0:28,2024.3.10 0:55,0,149.75.8.95,100,1607,1,2024.3.10 0:55,R_3dAZR9yMdRrrMA9,,,,,37.9606,-87.5333,anonymous,EN,63d759660424c6fca5ce7c46,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,29,2,English,1,2,5,5,story115block|story100block|story85block|story31block|story87block|story99block|story33block|story98block|story119block|story56block
2024.3.10 0:45,2024.3.10 0:56,0,108.206.148.48,100,657,1,2024.3.10 0:56,R_7dKyREYdpV4NFvF,,,,,33.8358,-117.9063,anonymous,EN,65b6ad71550691a45dc09324,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,4,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,1,English,1,1,4,5,story55block|story24block|story49block|story61block|story12block|story71block|story69block|story57block|story5block|story96block
2024.3.10 0:49,2024.3.10 1:01,0,75.84.231.221,100,726,1,2024.3.10 1:01,R_2JXdKGfNbi9luFP,,,,,33.93,-117.9477,anonymous,EN,6065f4e7a94da95672a23bc0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,5,5,4,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,1,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,4,3,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,33,1,English,1,2,12,5,story88block|story14block|story34block|story85block|story112block|story106block|story15block|story74block|story53block|story58block
2024.3.10 0:44,2024.3.10 1:01,0,172.248.177.91,100,1058,1,2024.3.10 1:01,R_7GVyAi0uEGssy6j,,,,,34.106,-118.3607,anonymous,EN,60ff2ee1d96b60bcea545dee,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,5,,,,,,,4,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,4,,,,,,,,,,,,,,,,,,,4,5,5,5,4,5,,,,,,,,,,,,,5,4,4,5,2,5,25,2,"English, Spanish",1,1,6,4,story41block|story43block|story26block|story7block|story52block|story81block|story113block|story120block|story22block|story117block
2024.3.10 0:44,2024.3.10 1:04,0,67.189.4.224,100,1209,1,2024.3.10 1:04,R_72JKiFzHZqsp5NA,,,,,45.6652,-122.5215,anonymous,EN,654c46dfbc808529234a9283,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,2,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,3,5,3,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,45,2,English,1,2,12,6,story83block|story54block|story47block|story59block|story77block|story13block|story84block|story38block|story116block|story70block
2024.3.10 0:35,2024.3.10 1:12,0,174.126.186.183,100,2175,1,2024.3.10 1:12,R_5NlY6AV9cLdybsx,,,,,34.5926,-112.4238,anonymous,EN,633c6cb3c571bdca066ece6c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,1,English,1,2,3,3,story101block|story16block|story42block|story46block|story6block|story17block|story91block|story66block|story80block|story23block
2024.3.10 1:09,2024.3.10 1:13,0,63.160.189.83,100,281,1,2024.3.10 1:13,R_4aNok6HrVnRQQcV,,,,,39.0469,-77.4903,anonymous,EN,6138c06bd7d7f2b7720e7a27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,4,3,3,4,,,,,,,,,,,,,,,,,,,,3,4,2,3,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,5,4,3,3,4,4,3,3,4,3,4,3,5,3,2,3,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,3,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,3,4,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,3,4,,,,,,,,,,,,,,,,,,,2,3,4,3,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,2,English,1,2,12,5,story70block|story60block|story98block|story9block|story62block|story94block|story61block|story13block|story81block|story75block
2024.3.10 0:54,2024.3.10 1:17,0,97.155.242.151,100,1357,1,2024.3.10 1:17,R_1BmuZY78PTm0A80,,,,,29.5418,-98.4212,anonymous,EN,65ea51d4e0812311e7cecb2d,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,5,5,4,3,5,4,5,5,,,,,,,,,,,,,5,4,5,4,1,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,4,3,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,46,2,English,1,2,12,6,story91block|story97block|story50block|story111block|story46block|story104block|story47block|story27block|story65block|story69block
2024.3.10 0:46,2024.3.10 1:17,0,35.132.141.147,100,1872,1,2024.3.10 1:17,R_3MasCapp4MUxOIC,,,,,45.6056,-121.1807,anonymous,EN,65ea9bc661ee9e14cf9b99eb,5,5,5,4,5,4,4,4,5,4,5,5,5,4,,5,5,,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,53,1,English,1,2,7,5,story1block|story102block|story3block|story2block|story48block|story20block|story92block|story112block|story103block|story44block
2024.3.10 1:15,2024.3.10 1:18,0,63.160.189.119,100,225,1,2024.3.10 1:18,R_3RwUTcPGaVRnxVT,,,,,39.0469,-77.4903,anonymous,EN,614ee4370d85f20de1b9548f,,,,,,,,,,,,,,,,,,,,,4,3,2,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,3,4,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,4,3,3,4,,,,,,,,,,,,,,,,,,,4,3,3,4,3,3,2,3,3,4,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,3,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,4,3,4,,,,,,,,,,,,,,3,4,4,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,2,English,1,2,12,5,story33block|story95block|story37block|story63block|story4block|story66block|story45block|story72block|story38block|story25block
2024.3.10 1:10,2024.3.10 1:19,0,128.84.124.143,100,526,1,2024.3.10 1:19,R_1wvlmKcxcRUwXpD,,,,,42.4444,-76.4926,anonymous,EN,65d509122ebcf271c99b5908,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,5,5,5,5,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,3,5,,,,,,,4,4,4,3,4,4,3,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,5,3,5,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,3,5,5,4,5,5,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,19,2,"English, Cantonese",1,2,10,3,story12block|story56block|story108block|story18block|story107block|story102block|story57block|story54block|story103block|story19block
2024.3.10 0:46,2024.3.10 1:21,0,172.56.33.205,100,2136,1,2024.3.10 1:21,R_1j6DMCvonUycXjB,,,,,38.9886,-77.0241,anonymous,EN,65e5ec7c5cc8e775d79139b5,,,,,,,,,,,,,2,2,,3,2,,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,1,4,2,5,2,,,,,,,,1,1,4,1,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,1,2,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,2,,,,,,,,,,,,,2,2,3,2,4,4,,,,,,,,,,,,,2,2,4,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,English,1,2,8,3,story89block|story105block|story92block|story95block|story65block|story63block|story3block|story40block|story79block|story48block
2024.3.10 0:48,2024.3.10 1:22,0,45.24.181.109,100,2044,1,2024.3.10 1:22,R_1sYgcmSsDE4QhGh,,,,,35.3352,-97.4789,anonymous,EN,5f4d17077457d80c835cc821,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,2,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,2,5,5,,,,,,,22,2,English,1,2,5,3,story52block|story53block|story6block|story83block|story119block|story100block|story18block|story107block|story24block|story35block
2024.3.10 0:51,2024.3.10 1:27,0,184.19.18.129,100,2162,1,2024.3.10 1:27,R_5cLEeEqRVcDOl0d,,,,,41.1954,-85.1177,anonymous,EN,65d922303cf757c346ee1daf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,5,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,25,2,English ,1,2,11,2,story11block|story59block|story109block|story79block|story93block|story42block|story84block|story51block|story39block|story87block
2024.3.10 1:14,2024.3.10 1:30,0,174.164.235.64,100,975,1,2024.3.10 1:30,R_3p4PIilRpQ7mvL3,,,,,48.183,-122.1136,anonymous,EN,6564e9f8e4631f29a919921c,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,20,1,English,1,2,3,2,story41block|story26block|story5block|story29block|story40block|story120block|story115block|story73block|story1block|story31block
2024.3.10 1:20,2024.3.10 1:32,0,172.59.107.62,100,668,1,2024.3.10 1:32,R_23qibbrBVB0vx1f,,,,,29.9701,-90.0254,anonymous,EN,655aa2ba2ea32f3cdd6c0976,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,5,3,5,3,5,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,1,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,1,5,4,5,2,,,,,,,4,2,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,4,5,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,33,2,English ,1,2,1,3,story41block|story55block|story43block|story10block|story85block|story21block|story59block|story108block|story15block|story24block
2024.3.10 1:21,2024.3.10 1:33,0,172.221.206.39,100,753,1,2024.3.10 1:33,R_2goamlovmKSpiQV,,,,,38.7518,-90.3038,anonymous,EN,6111a8e5c22c39a1c92edb70,4,3,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,1,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,2,2,,,,,,,,,,,,,4,3,4,4,4,3,5,5,4,4,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,1,English ,1,2,8,3,story115block|story95block|story91block|story11block|story12block|story42block|story52block|story94block|story1block|story28block
2024.3.10 1:25,2024.3.10 1:33,0,63.160.189.23,100,499,1,2024.3.10 1:33,R_2CORDmK8CLMdqJo,,,,,39.0469,-77.4903,anonymous,EN,614ee5e28a2f0a07d4d639dd,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,2,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,2,3,1,2,,,,,,,,,,,,,3,3,2,3,3,3,,,,,,,,,,,,,5,5,4,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,4,3,3,4,,,,,,,,,,,,,,,,,,,3,3,3,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,3,2,3,2,3,,,,,,,1,2,1,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,2,3,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,2,English ,1,2,8,5,story35block|story50block|story56block|story96block|story98block|story68block|story53block|story107block|story64block|story29block
2024.3.10 0:49,2024.3.10 1:35,0,174.215.144.247,100,2764,1,2024.3.10 1:35,R_7Okv5fBlxZ1y4z5,,,,,33.454,-84.1534,anonymous,EN,5d014a5dcd2e40001827abde,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,1,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,45,2,English,1,2,3,3,story68block|story28block|story49block|story10block|story116block|story77block|story96block|story21block|story110block|story55block
2024.3.10 1:16,2024.3.10 1:37,0,73.90.150.175,100,1287,1,2024.3.10 1:37,R_7YldA1QNe1XfsOA,,,,,37.6223,-121.0402,anonymous,EN,5f5bd4eee8768816413c0cb5,,,,,,,5,4,3,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,5,2,3,,,,,,,4,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,5,5,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,3,English,1,1,2,3,story39block|story67block|story73block|story106block|story84block|story2block|story82block|story26block|story101block|story90block
2024.3.10 1:15,2024.3.10 1:38,0,174.84.81.198,100,1401,1,2024.3.10 1:38,R_2kNeOOs30Q1krgB,,,,,43.3682,-83.5838,anonymous,EN,60ce58fcf64d2abdd24c0a1f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,41,1,English ,1,2,4,2,story71block|story32block|story114block|story90block|story78block|story99block|story36block|story105block|story117block|story101block
2024.3.10 0:53,2024.3.10 1:38,0,24.127.109.75,100,2695,1,2024.3.10 1:38,R_1sc4gspMb5PcaGZ,,,,,42.0694,-83.2149,anonymous,EN,5d295e07d3edf9001a801625,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,2,5,2,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,4,1,4,1,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,3,,,,,,,,,,,,,3,5,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,55,,English,1,2,6,2,story2block|story113block|story8block|story86block|story76block|story89block|story7block|story30block|story64block|story43block
2024.3.10 1:25,2024.3.10 1:43,0,174.82.70.75,100,1115,1,2024.3.10 1:43,R_2dzgxY6lmAWLBVW,,,,,32.6951,-97.269,anonymous,EN,589d0c07d6a2220001178695,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,4,,,,,,,5,4,5,4,4,3,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,4,5,4,2,4,5,4,1,1,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,3,English,1,2,2,5,story66block|story34block|story32block|story7block|story36block|story46block|story72block|story109block|story114block|story45block
2024.3.10 1:22,2024.3.10 1:44,0,172.56.200.244,100,1337,1,2024.3.10 1:44,R_10dF4nCmgY9Yg8x,,,,,47.6034,-122.3414,anonymous,EN,5aa117356475f90001a02fd6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,4,4,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,5,3,5,3,5,2,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,2,English ,1,2,10,5,story33block|story102block|story62block|story103block|story44block|story99block|story30block|story80block|story60block|story18block
2024.3.10 1:20,2024.3.10 1:45,0,24.205.167.160,100,1490,1,2024.3.10 1:45,R_20uONBMk5H1IcPW,,,,,34.0706,-117.9393,anonymous,EN,611365850f7842366cbfaa68,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,2,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,20,2,chinese,2,2,4,3,story5block|story48block|story37block|story77block|story13block|story116block|story57block|story110block|story63block|story9block
2024.3.10 1:27,2024.3.10 1:45,0,107.217.147.24,100,1098,1,2024.3.10 1:45,R_26hz3gLF2zhicS9,,,,,38.6353,-121.4558,anonymous,EN,62dc761564191bc28a87e7c7,,,,,,,,,,,,,5,5,,5,5,,5,3,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,2,5,5,,,,,,,5,2,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,2,5,2,32,1,English,1,2,2,3,story15block|story89block|story114block|story6block|story76block|story120block|story105block|story3block|story37block|story112block
2024.3.10 1:17,2024.3.10 1:45,0,68.4.112.167,100,1704,1,2024.3.10 1:45,R_7LUNn8udKBEyAhN,,,,,33.4769,-117.7013,anonymous,EN,63b7b5bf3dc8c6b0823fd80c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,2,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,52,1,English,1,2,11,6,story81block|story119block|story78block|story27block|story54block|story113block|story25block|story87block|story92block|story100block
2024.3.10 1:22,2024.3.10 1:46,0,172.56.224.114,100,1402,1,2024.3.10 1:46,R_1mn26gNCRZeJ1Dx,,,,,33.5699,-86.724,anonymous,EN,609e416f2662bd18ea7dcd4c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,3,4,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,3,5,3,4,3,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,43,2,English,1,2,6,3,story51block|story40block|story31block|story89block|story86block|story20block|story65block|story97block|story61block|story49block
2024.3.10 1:28,2024.3.10 1:46,0,24.237.101.191,100,1048,1,2024.3.10 1:46,R_3a8iWJPCExYfEKK,,,,,61.1498,-149.8257,anonymous,EN,5c583b9174c0310001d00347,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,1,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,5,2,5,5,5,4,,,,,,,,,,,,,5,5,3,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,5,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,3,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,2,English ,1,2,2,3,story90block|story39block|story27block|story58block|story46block|story22block|story109block|story43block|story85block|story77block
2024.3.10 1:26,2024.3.10 1:48,0,75.76.138.165,100,1305,1,2024.3.10 1:48,R_11LsnxmKuaPwy7u,,,,,42.5784,-84.4551,anonymous,EN,614014037cc3be50e6467c93,,,,,,,5,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,5,4,5,4,5,5,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,2,English,1,2,8,2,story81block|story62block|story83block|story51block|story23block|story82block|story103block|story40block|story2block|story42block
2024.3.10 1:15,2024.3.10 1:49,0,69.92.244.210,100,2054,1,2024.3.10 1:49,R_2HOzHFgw1LFRXyh,,,,,43.5951,-116.5312,anonymous,EN,61207b24826a4ecfa13663df,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,2,5,2,3,3,4,3,,,,,,,,,,,,,4,4,4,2,4,4,,,,,,,3,3,5,3,4,3,5,3,3,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,5,3,5,3,,,,,,,5,2,4,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,4,3,,,,,,,,,,,,,40,2,English ,2,2,4,2,story16block|story118block|story80block|story44block|story20block|story17block|story67block|story23block|story22block|story82block
2024.3.10 1:28,2024.3.10 1:50,0,72.197.131.60,100,1290,1,2024.3.10 1:50,R_7EmpM8F3yxUREgJ,,,,,32.7916,-116.971,anonymous,EN,6313f4ebb6eb359b0650a088,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,25,2,English ,1,1,3,1,story63block|story107block|story25block|story7block|story70block|story30block|story72block|story21block|story64block|story115block
2024.3.10 1:39,2024.3.10 1:51,0,174.236.105.96,100,709,1,2024.3.10 1:51,R_1Jq4osxcodmBGeZ,,,,,34.0349,-117.6185,anonymous,EN,65d5207c5a28986aba880a4c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,4,3,,,,,,,,,,,,,,,,,,,4,3,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,3,4,3,4,3,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,5,4,3,4,3,,,,,,,,,,,,,,,,,,,4,2,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,19,2,English,1,2,1,2,story25block|story46block|story42block|story59block|story36block|story89block|story82block|story93block|story12block|story60block
2024.3.10 1:21,2024.3.10 1:54,0,172.9.102.35,100,1946,1,2024.3.10 1:54,R_3vzn16nHffGCPVn,,,,,36.1348,-96.1405,anonymous,EN,5dcf7e1d16d10c0aa9b71255,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,3,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,,,,,,,26,2,English,1,2,8,3,story58block|story70block|story118block|story17block|story8block|story16block|story23block|story47block|story88block|story71block
2024.3.10 1:33,2024.3.10 1:55,0,47.232.144.163,100,1318,1,2024.3.10 1:55,R_7ffzdMNGQ939TDl,,,,,34.011,-118.1145,anonymous,EN,65d5196d5cc005604d9b5e0a,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,5,3,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,3,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,2,5,4,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,20,2,"Chinese, English",1,2,4,2,story79block|story68block|story52block|story56block|story78block|story38block|story117block|story93block|story113block|story101block
2024.3.10 1:27,2024.3.10 1:55,0,172.59.224.19,100,1665,1,2024.3.10 1:55,R_1P82c5wDhBNVUpM,,,,,39.8661,-104.9197,anonymous,EN,63b6bd97e7629019b6f894da,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,3,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,2,english,1,2,6,2,story86block|story98block|story91block|story1block|story10block|story41block|story110block|story44block|story96block|story75block
2024.3.10 1:41,2024.3.10 1:56,0,172.56.15.88,100,906,1,2024.3.10 1:56,R_7F9URE2pOiD47tq,,,,,29.8478,-95.6599,anonymous,EN,659aca29028cf37c59bfc569,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,4,4,4,3,5,2,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,4,4,4,3,4,3,,,,,,,,,,,,,,,,,,,4,3,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,56,2,English ,1,2,7,5,story43block|story55block|story83block|story75block|story61block|story9block|story15block|story10block|story79block|story2block
2024.3.10 1:34,2024.3.10 1:57,0,75.137.236.209,100,1367,1,2024.3.10 1:57,R_7V08vwAJ2NDYjQJ,,,,,32.3886,-86.1691,anonymous,EN,65a5d616d4d90c498ca5fe3b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,22,2,English ,1,2,9,4,story9block|story14block|story111block|story19block|story116block|story60block|story34block|story118block|story26block|story48block
2024.3.10 1:35,2024.3.10 1:57,0,73.11.99.223,100,1312,1,2024.3.10 1:57,R_7DwlOhERhN9R4sd,,,,,45.461,-122.7052,anonymous,EN,655c0d9a3e08b585830af200,,,,,,,,,,,,,,,,,,,,,3,2,1,1,3,1,2,1,3,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,2,1,2,1,,,,,,,2,2,4,2,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,1,2,2,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,3,1,4,2,,,,,,,,,,,,,3,1,3,1,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,2,2,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,1,2,1,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,1,3,1,3,1,,,,,,,40,1,English,1,2,8,3,story71block|story5block|story74block|story31block|story119block|story29block|story49block|story4block|story106block|story97block
2024.3.10 1:43,2024.3.10 1:57,0,174.198.10.205,100,868,1,2024.3.10 1:58,R_5YnBvSrmRqt9Ezl,,,,,39.952,-75.1814,anonymous,EN,6286671105453b37842703e6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,3,3,,,,,,,,,,,,,,,,,,,5,3,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,4,4,,,,,,,,,,,,,,,,,,,5,4,3,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,5,5,5,4,3,5,5,3,,,,,,,,,,,,,29,1,English,1,2,4,2,story94block|story84block|story108block|story74block|story39block|story118block|story67block|story117block|story78block|story112block
2024.3.10 1:44,2024.3.10 1:58,0,172.59.113.121,100,872,1,2024.3.10 1:59,R_5salYfh9yjrsWkk,,,,,36.8366,-76.1624,anonymous,EN,60f636c9615b7889af85f355,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,44,2,English ,1,,5,4,story104block|story81block|story62block|story100block|story109block|story91block|story71block|story80block|story7block|story38block
2024.3.10 1:25,2024.3.10 1:59,0,24.21.108.101,100,2026,1,2024.3.10 1:59,R_2ZHV2OpZ1UuJcbp,,,,,45.4383,-122.6147,anonymous,EN,63d0e7b048922830511a3402,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,3,3,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,1,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,5,3,4,2,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,2,5,3,5,5,3,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,3,3,,,,,,,,,,,,,5,3,4,2,5,4,43,1,English,1,2,1,3,story105block|story112block|story117block|story111block|story75block|story19block|story14block|story104block|story93block|story120block
2024.3.10 1:30,2024.3.10 1:59,0,174.251.64.14,100,1717,1,2024.3.10 1:59,R_3w4Ft8TjdwTN4ym,,,,,40.6739,-73.9358,anonymous,EN,5c12b0ba17e18d0001e7629e,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,4,4,3,,,,,,,5,2,5,3,2,4,,,,,,,,,,,,,,,,,,,4,3,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,4,,,,,,,4,3,4,3,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,25,1,Enlish,1,2,1,1,story100block|story92block|story73block|story67block|story57block|story36block|story17block|story94block|story11block|story69block
2024.3.10 1:42,2024.3.10 3:00,0,71.239.201.96,100,1109,1,2024.3.10 3:00,R_5bOpbfaAV9SAIPn,,,,,41.6142,-87.5515,anonymous,EN,5fee6bfd99e7cf16b867b447,,,,,,,,,,,,,5,5,,5,5,,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,27,2,English,1,2,1,5,story52block|story8block|story96block|story13block|story29block|story57block|story3block|story19block|story116block|story102block
2024.3.10 1:44,2024.3.10 3:03,0,174.242.221.139,100,1110,1,2024.3.10 3:03,R_2DoKcyU4POLNpwe,,,,,32.7797,-96.8022,anonymous,EN,63d13e8a790d868737b2e3c7,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,2,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,4,2,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,2,3,4,5,2,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,4,4,3,2,2,3,2,3,3,1,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,35,2,English ,2,2,7,4,story103block|story16block|story119block|story113block|story114block|story56block|story44block|story91block|story90block|story72block
2024.3.10 1:30,2024.3.10 3:04,0,24.8.110.226,100,2036,1,2024.3.10 3:04,R_5feiGrbPfGHKVJN,,,,,39.872,-105.0405,anonymous,EN,610508c09d61c098f072605b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,1,5,4,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,2,English,1,2,1,5,story61block|story84block|story8block|story95block|story12block|story20block|story13block|story50block|story35block|story101block
2024.3.10 1:51,2024.3.10 3:06,0,68.57.118.246,100,865,1,2024.3.10 3:06,R_2kAiSJtw5FljmuX,,,,,35.9539,-83.9357,anonymous,EN,65cc4edf20a0795a18422b8a,5,5,5,5,5,4,,,,,,,5,5,,5,5,,5,5,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,5,5,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,2,English and Cantonese,1,2,4,5,story3block|story43block|story7block|story46block|story51block|story63block|story37block|story59block|story69block|story1block
2024.3.10 1:55,2024.3.10 3:07,0,174.193.140.236,100,673,1,2024.3.10 3:07,R_7hzNJQgykeq82ke,,,,,34.1057,-118.3286,anonymous,EN,658e87ece780d4b7e3da9255,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,1,1,5,3,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,4,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,24,2,English,1,2,2,5,story48block|story100block|story46block|story107block|story74block|story94block|story61block|story9block|story38block|story57block
2024.3.10 1:35,2024.3.10 3:07,0,68.34.189.8,100,1930,1,2024.3.10 3:07,R_7C2a8U5kItKcoCd,,,,,36.8254,-81.5391,anonymous,EN,627c45dbe50af91b09e95876,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,1,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,24,2,English,1,2,2,3,story65block|story108block|story99block|story87block|story16block|story45block|story59block|story32block|story66block|story18block
2024.3.10 3:01,2024.3.10 3:09,0,207.135.192.55,100,455,1,2024.3.10 3:09,R_7ODdEvy6vrxPbdG,,,,,40.763,-73.9926,anonymous,EN,65dc7aed530a30a348973afa,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,4,,,,,,,,,,,,,5,3,2,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,3,3,4,,,,,,,,,,,,,5,5,2,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,5,4,4,4,5,5,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,3,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,1,english,1,2,6,6,story109block|story27block|story57block|story5block|story8block|story26block|story20block|story17block|story76block|story86block
2024.3.10 1:49,2024.3.10 3:09,0,35.138.37.59,100,1229,1,2024.3.10 3:09,R_1nZjDdJEF0aigJb,,,,,27.9448,-82.2409,anonymous,EN,599de70d8a6cc5000128f980,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,1,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,31,2,English,1,2,10,5,story95block|story58block|story49block|story71block|story10block|story120block|story107block|story89block|story82block|story45block
2024.3.10 1:34,2024.3.10 3:10,0,24.130.156.68,100,2109,1,2024.3.10 3:10,R_7pofgju7JQ8sk0k,,,,,37.4152,-122.1224,anonymous,EN,65396edf3df4c67742736d4b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,2,4,5,5,,,,,,,,,,,,,,,,,,,5,5,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,1,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,1,1,5,3,5,4,5,4,2,3,5,4,2,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,2,"English, Spanish",1,1,1,5,story28block|story88block|story53block|story54block|story104block|story47block|story55block|story24block|story80block|story33block
2024.3.10 1:43,2024.3.10 3:10,0,212.116.254.234,100,1593,1,2024.3.10 3:10,R_3jTgWObDgzxwhkg,,,,,39.0469,-77.4903,anonymous,EN,65bf959e8ad6d86caee43b3a,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,5,4,5,3,4,3,4,2,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,61,2,English,1,2,9,6,story6block|story65block|story70block|story4block|story5block|story11block|story111block|story53block|story26block|story17block
2024.3.10 1:56,2024.3.10 3:10,0,107.127.28.82,100,864,1,2024.3.10 3:10,R_2qw65zFFo07yhz9,,,,,38.8464,-77.1457,anonymous,EN,595c5846faf83d0001494a68,,,,,,,,,,,,,5,5,,5,4,,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,4,4,2,5,4,5,4,3,4,4,3,4,3,4,4,3,2,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,5,4,3,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,2,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,3,English,1,2,3,5,story16block|story21block|story3block|story107block|story64block|story43block|story48block|story41block|story15block|story14block
2024.3.10 1:59,2024.3.10 3:10,0,70.189.69.125,100,671,1,2024.3.10 3:11,R_3koHWQPFoLDBVjf,,,,,36.175,-95.916,anonymous,EN,5b118915e9270900013c298c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,4,4,4,4,3,4,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,3,4,2,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,2,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,44,1,English ,1,2,3,4,story31block|story89block|story108block|story101block|story36block|story59block|story55block|story84block|story97block|story35block
2024.3.10 1:43,2024.3.10 3:11,0,98.182.44.248,100,1680,1,2024.3.10 3:11,R_5wimCZ9URxy1SqB,,,,,41.7041,-72.679,anonymous,EN,5d62886927a84f00010fbbb4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,5,4,2,4,5,2,2,4,5,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,3,2,4,5,5,5,3,2,3,4,4,5,5,1,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,3,4,1,,,,,,,,,,,,,,,,,,,,,,,,,37,1,English,1,2,11,6,story30block|story72block|story107block|story116block|story31block|story108block|story106block|story23block|story32block|story37block
2024.3.10 1:53,2024.3.10 3:12,0,135.26.213.61,100,1179,1,2024.3.10 3:12,R_2JBl5oyYcgMVkkx,,,,,39.4796,-88.3755,anonymous,EN,5fee99daeae54318b087e9b5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,2,2,4,4,,,,,,,,,,,,,4,4,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,43,2,English,1,2,7,5,story31block|story76block|story23block|story96block|story52block|story28block|story40block|story85block|story81block|story101block
2024.3.10 1:57,2024.3.10 3:12,0,97.103.138.166,100,928,1,2024.3.10 3:13,R_7e8M6GKLt6Vu5kr,,,,,28.1404,-80.6514,anonymous,EN,5be42f3b98f5f40001a994f4,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,5,2,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,66,1,ENGLISH,1,2,8,5,story89block|story26block|story98block|story44block|story110block|story56block|story4block|story102block|story97block|story116block
2024.3.10 1:42,2024.3.10 3:14,0,24.143.3.201,100,1895,1,2024.3.10 3:14,R_4dsRZiCqnjz9zcJ,,,,,33.3663,-97.6897,anonymous,EN,5d6fe28a8c1aea0016d8ffb0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,49,1,english,1,2,7,2,story119block|story91block|story79block|story81block|story36block|story55block|story105block|story9block|story101block|story26block
2024.3.10 1:37,2024.3.10 3:16,0,67.58.246.165,100,2328,1,2024.3.10 3:16,R_3EoK8rW6eclWjLm,,,,,38.768,-121.3349,anonymous,EN,597763c969b5670001b6c8cf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,3,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,3,5,,,,,,,,,,,,,,,,,,,5,4,3,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,31,1,English,2,2,4,5,story64block|story102block|story73block|story44block|story114block|story54block|story33block|story77block|story22block|story88block
2024.3.10 1:39,2024.3.10 3:16,0,72.194.75.142,100,2228,1,2024.3.10 3:16,R_1M5QUk5dj0HBsFC,,,,,33.6907,-117.8173,anonymous,EN,63d40b7d3c7f92ff15ef6b67,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,2,3,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,3,2,20,2,english,1,2,8,3,story14block|story120block|story92block|story66block|story103block|story35block|story87block|story99block|story24block|story56block
2024.3.10 3:05,2024.3.10 3:17,0,73.222.229.80,100,681,1,2024.3.10 3:17,R_3tahiU0WJ2URNgi,,,,,37.4371,-121.8954,anonymous,EN,5a2cd6e98e00a0000198677e,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,2,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,2,English,1,2,2,5,story93block|story103block|story67block|story50block|story24block|story57block|story14block|story41block|story109block|story32block
2024.3.10 1:48,2024.3.10 3:17,0,174.207.35.62,100,1734,1,2024.3.10 3:17,R_5I5EwtJRuekUKsR,,,,,41.5053,-81.5566,anonymous,EN,5febf3346a3657d4aca47a2f,,,,,,,4,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,5,5,5,3,4,4,5,4,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,1,English,1,2,2,5,story97block|story2block|story110block|story104block|story34block|story53block|story35block|story86block|story39block|story70block
2024.3.10 1:40,2024.3.10 3:17,0,32.142.237.242,100,2241,1,2024.3.10 3:17,R_5j86mfYn4y6Fcsc,,,,,37.019,-86.4537,anonymous,EN,60ffa9a117e6c8dc1e9ebee2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,5,4,,,,,,,,,,,,,4,3,4,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,2,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,5,,,,,,,3,4,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,1,4,3,,,,,,,21,2,English,1,2,8,3,story63block|story47block|story45block|story119block|story18block|story85block|story105block|story28block|story97block|story21block
2024.3.10 1:48,2024.3.10 3:18,0,97.157.224.44,100,1851,1,2024.3.10 3:18,R_2fVioKtScS3Rcvs,,,,,42.4095,-82.947,anonymous,EN,659a020091e97f566290582e,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,3,2,4,3,,,,,,,4,3,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,3,3,,,,,,,,,,,,,4,3,5,4,1,2,,,,,,,3,3,4,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,3,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,57,1,English,1,2,3,5,story6block|story38block|story115block|story24block|story55block|story26block|story36block|story66block|story100block|story33block
2024.3.10 1:45,2024.3.10 3:19,0,98.180.255.41,100,2062,1,2024.3.10 3:19,R_5r0LOhviUtvyAoU,,,,,29.7748,-82.3846,anonymous,EN,5969496f06679c00014b818e,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,5,5,4,4,2,2,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,2,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,43,1,english,1,2,6,4,story10block|story45block|story5block|story111block|story63block|story1block|story30block|story71block|story13block|story7block
2024.3.10 1:52,2024.3.10 3:19,0,172.56.168.165,100,1594,1,2024.3.10 3:19,R_5Dp5r5zOkr1G4el,,,,,38.6353,-121.4558,anonymous,EN,5cea73210b20970001acee5f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,4,2,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,1,1,5,3,,,,,,,,,,,,,5,4,5,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,3,1,4,2,5,2,,,,,,,,,,,,,,,,,,,4,4,5,2,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,2,3,1,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,2,English,1,2,6,5,story76block|story52block|story40block|story101block|story81block|story96block|story23block|story28block|story85block|story31block
2024.3.10 1:45,2024.3.10 3:19,0,174.68.172.119,100,2031,1,2024.3.10 3:19,R_2ozOnPR4A4xedJq,,,,,36.1724,-115.0677,anonymous,EN,6466c5d29fcee46200c0137b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,3,2,,,,,,,,,,,,,4,3,5,4,4,3,4,3,4,4,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,63,2,english,1,2,4,5,story77block|story18block|story87block|story88block|story118block|story84block|story109block|story47block|story54block|story42block
2024.3.10 1:59,2024.3.10 3:20,0,204.242.1.156,100,1228,1,2024.3.10 3:20,R_7Qgydk5vx78WEhP,,,,,39.0469,-77.4903,anonymous,EN,65b9039cb7246a1633bc0a98,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,4,4,4,3,4,5,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,4,3,4,4,4,5,,,,,,,,,,,,,,,,,,,51,1,English,1,2,9,5,story21block|story115block|story106block|story73block|story63block|story82block|story72block|story43block|story117block|story71block
2024.3.10 1:37,2024.3.10 3:21,0,107.77.227.181,100,2627,1,2024.3.10 3:21,R_5P7hHJBM4Xqg9lg,,,,,34.0544,-118.244,anonymous,EN,652c5f38cf13042034313b91,5,5,2,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,2,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,3,,,,,,,4,3,5,5,1,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,3,2,,,,,,,4,3,4,3,5,5,,,,,,,,,,,,,5,5,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,1,English,1,1,6,3,story69block|story93block|story95block|story16block|story113block|story1block|story50block|story48block|story98block|story27block
2024.3.10 3:04,2024.3.10 3:22,0,208.52.76.72,100,1092,1,2024.3.10 3:22,R_7dFWMGeZzgoXrAU,,,,,47.7506,-122.21,anonymous,EN,5e5ddb1b965c850f8e8c5ed5,,,,,,,,,,,,,4,4,,5,5,,5,5,,,,,,,,,,,,,,,,,,,5,4,5,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,1,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,5,5,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,4,2,,,,,,,,,,,,,25,2,"Spanish, English",1,1,4,3,story88block|story19block|story110block|story7block|story92block|story3block|story118block|story51block|story61block|story38block
2024.3.10 1:53,2024.3.10 3:22,0,98.36.133.124,100,1770,1,2024.3.10 3:22,R_5VPdE10ehfoZT9V,,,,,38.4819,-121.4024,anonymous,EN,5fc8a956800c80232e0b7a32,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,5,5,5,4,5,5,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,29,2,English,1,2,5,2,story18block|story86block|story32block|story42block|story35block|story90block|story117block|story91block|story36block|story24block
2024.3.10 1:57,2024.3.10 3:22,0,68.12.205.14,100,1531,1,2024.3.10 3:22,R_3P5Dax9v0ADkH9m,,,,,35.58,-97.5642,anonymous,EN,5fd14598fd2de30f5eea2fc4,,,,,,,5,4,3,1,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,1,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,1,5,4,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,3,1,3,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,2,,,,,,,,,,,,,,,,,,,4,4,3,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,71,2,English ,1,2,2,3,story54block|story92block|story15block|story79block|story88block|story34block|story49block|story2block|story112block|story22block
2024.3.10 1:45,2024.3.10 3:23,0,162.154.98.53,100,2286,1,2024.3.10 3:23,R_5CwoveC9sWaYihr,,,,,39.1091,-84.6082,anonymous,EN,65341bd6cc83ab081644bbfb,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,2,english,1,2,10,5,story60block|story15block|story111block|story105block|story32block|story79block|story48block|story4block|story21block|story27block
2024.3.10 3:04,2024.3.10 3:24,0,67.49.122.201,100,1211,1,2024.3.10 3:24,R_7dMSlXHlpxRKEwy,,,,,34.1619,-116.4335,anonymous,EN,63fcfd81a075a45d1a821308,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,5,3,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,67,2,English,1,2,9,5,story68block|story40block|story25block|story104block|story37block|story77block|story16block|story98block|story53block|story42block
2024.3.10 3:11,2024.3.10 3:26,0,212.116.254.214,100,890,1,2024.3.10 3:26,R_7TS3JLdlyO0Xqcs,,,,,39.0469,-77.4903,anonymous,EN,656cc280a90fb5fecc2b3031,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,4,4,3,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,4,3,4,4,3,3,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,4,4,4,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,49,1,English,1,2,11,5,story79block|story59block|story83block|story104block|story100block|story116block|story53block|story35block|story102block|story107block
2024.3.10 1:59,2024.3.10 3:27,0,98.34.54.128,100,1721,1,2024.3.10 3:27,R_7rOVYI7gsRIQJdr,,,,,41.972,-87.7596,anonymous,EN,58d9a79c33fef3000118abdf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,5,5,4,5,4,5,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,4,5,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,1,4,2,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,2,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,2,4,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,1,english,1,2,6,2,story111block|story49block|story112block|story14block|story80block|story18block|story64block|story90block|story11block|story60block
2024.3.10 1:50,2024.3.10 3:28,0,74.74.189.246,100,2226,1,2024.3.10 3:28,R_3CQNKgTyOdt44wx,,,,,43.122,-76.1229,anonymous,EN,5dfb693a73d72487b1fe495b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,1,1,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,1,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,69,1,,1,2,11,5,story25block|story41block|story17block|story80block|story94block|story14block|story106block|story50block|story117block|story22block
2024.3.10 1:51,2024.3.10 3:28,0,174.28.17.56,100,2216,1,2024.3.10 3:28,R_5R47UxRuGAQpuMn,,,,,35.141,-106.711,anonymous,EN,5f4d84f6835880a75c96c966,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,22,1,english,1,1,3,3,story65block|story25block|story2block|story87block|story72block|story70block|story12block|story80block|story104block|story55block
2024.3.10 1:54,2024.3.10 3:29,0,174.249.84.164,100,2094,1,2024.3.10 3:29,R_2RlSHzhk886mZbv,,,,,40.0345,-75.1193,anonymous,EN,5e6ca4b9a2b73d25c187ae61,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,1,3,4,,,,,,,,,,,,,,,,,,,4,5,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,1,5,2,4,4,,,,,,,,,,,,,,,,,,,5,3,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,2,5,3,5,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,1,English,1,2,10,3,story103block|story113block|story51block|story82block|story78block|story59block|story108block|story47block|story114block|story66block
2024.3.10 1:54,2024.3.10 3:31,0,174.207.97.199,100,2249,1,2024.3.10 3:31,R_2vlltF6toYqsf8d,,,,,41.3844,-81.7003,anonymous,EN,65957cbb286733b37b46dfa4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,5,4,,,,,,,4,5,4,5,4,5,5,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,4,4,,,,,,,,,,,,,2,3,5,5,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,2,4,27,2,"english, tigrinya",1,2,11,5,story99block|story120block|story102block|story75block|story70block|story67block|story69block|story9block|story23block|story93block
2024.3.10 3:00,2024.3.10 3:32,0,96.240.153.84,100,1954,1,2024.3.10 3:32,R_72mwAVmtgfbBSOE,,,,,40.3062,-76.8841,anonymous,EN,5d57062817ee8d0001cda0f6,5,5,5,5,5,5,,,,,,,5,5,,5,5,,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,5,3,5,3,5,5,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,5,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,2,english,1,2,8,4,story101block|story3block|story1block|story76block|story30block|story54block|story40block|story72block|story105block|story69block
2024.3.10 1:59,2024.3.10 3:35,0,73.94.250.135,100,2140,1,2024.3.10 3:35,R_5q1VedKZmEmrABl,,,,,44.9015,-93.3719,anonymous,EN,60f6ce6de6cf393bcde0c14d,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,3,4,,,,,,,1,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,3,1,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,59,2,English,1,2,5,4,story28block|story94block|story113block|story12block|story33block|story58block|story24block|story10block|story95block|story13block
2024.3.10 1:57,2024.3.10 3:37,0,76.36.114.151,100,2421,1,2024.3.10 3:37,R_8XonNRYLCNRkf8Z,,,,,33.7196,-78.9754,anonymous,EN,651d9ea96f3253abbfd8d38b,,,,,,,,,,,,,,,,,,,,,5,5,1,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,5,5,5,,,,,,,,,,,,,5,3,5,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,5,5,5,5,3,5,5,5,2,5,,,,,,,,,,,,,,,,,,,5,2,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,42,2,English,1,2,1,2,story99block|story68block|story56block|story4block|story118block|story53block|story44block|story116block|story73block|story69block
2024.3.10 1:51,2024.3.10 3:39,0,63.160.189.61,100,2857,1,2024.3.10 3:39,R_4Rf3XfrUX1q7A46,,,,,39.0469,-77.4903,anonymous,EN,6172b85dcc19bffb22604f1b,4,4,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,4,5,4,2,2,2,,,,,,,4,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,2,4,4,,,,,,,4,2,2,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,33,2,English,1,2,12,5,story99block|story113block|story76block|story101block|story38block|story111block|story14block|story1block|story51block|story103block
2024.3.10 3:01,2024.3.10 3:42,0,207.228.59.11,100,2499,1,2024.3.10 3:42,R_3FOLuSaxzfYLREV,,,,,40.6764,-73.8753,anonymous,EN,653e94cf941a41f663566639,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,5,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,5,4,,,,,,,,,,,,,,,,,,,4,4,4,3,1,1,,,,,,,,,,,,,,,,,,,4,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,5,,,,,,,51,2,English,1,2,6,4,story91block|story41block|story34block|story30block|story119block|story65block|story46block|story54block|story50block|story39block
2024.3.10 1:56,2024.3.10 3:51,0,63.160.189.153,100,3317,1,2024.3.10 3:51,R_22P6HyZjCD7HfZy,,,,,39.0469,-77.4903,anonymous,EN,6138c15bd47ecca8b56a704f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,4,3,,,,,,,,,,,,,,,,,,,4,3,4,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,4,4,5,3,4,2,4,4,,,,,,,4,4,3,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,4,4,34,2,English,1,2,12,6,story44block|story95block|story33block|story19block|story113block|story15block|story47block|story45block|story120block|story66block
2024.3.10 3:03,2024.3.10 3:53,0,71.42.245.13,100,3019,1,2024.3.10 3:53,R_3g0HoMrgsEL1wcN,,,,,29.5593,-97.9631,anonymous,EN,62ad17e032a85a4ca119b289,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,4,2,,,,,,,4,2,4,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,2,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,4,4,2,,,,,,,44,1,English,1,2,7,5,story111block|story37block|story75block|story73block|story11block|story18block|story99block|story119block|story68block|story110block
2024.3.10 3:00,2024.3.10 3:54,0,206.255.160.109,100,3212,1,2024.3.10 3:54,R_7FfSUZUeFaj7ZY9,,,,,35.0081,-90.7768,anonymous,EN,584c1e1f69b36600018ff959,,,,,,,,,,,,,,,,,,,,,5,4,2,5,4,4,,,,,,,3,3,2,3,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,1,1,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,3,5,2,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,4,4,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,4,3,5,,,,,,,,,,,,,,,,,,,5,4,4,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,1,english,1,2,6,5,story82block|story6block|story63block|story78block|story56block|story46block|story4block|story65block|story52block|story26block
2024.3.10 1:53,2024.3.10 3:55,0,172.58.89.174,100,3719,1,2024.3.10 3:55,R_5EcPhWCggXF8vBQ,,,,,37.7183,-122.4103,anonymous,EN,62fb59166b94e6240417f7c7,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,59,1,English ,1,2,1,2,story27block|story29block|story95block|story6block|story67block|story74block|story50block|story33block|story8block|story19block
2024.3.10 1:51,2024.3.10 3:57,0,212.116.254.27,100,3983,1,2024.3.10 3:57,R_2vZKDnIooHyBSGr,,,,,39.0469,-77.4903,anonymous,EN,658374a4743287529deeb16b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,56,1,english,2,2,9,6,story75block|story11block|story105block|story62block|story84block|story17block|story115block|story93block|story20block|story106block
2024.3.10 3:14,2024.3.10 3:57,0,104.15.11.201,100,2576,1,2024.3.10 3:57,R_5j37GIxw3KxdX7m,,,,,37.566,-97.3577,anonymous,EN,65985fb8ca6a586ffeb25e6c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,3,4,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,24,2,English,1,2,11,5,story39block|story114block|story71block|story118block|story91block|story38block|story8block|story90block|story36block|story84block
2024.3.10 1:49,2024.3.10 4:03,0,207.228.32.234,100,4476,1,2024.3.10 4:03,R_3hxRBP2i2Jk882X,,,,,42.1171,-72.6034,anonymous,EN,605fe9680cac2ea943d411ec,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,4,3,,,,,,,1,5,4,5,4,3,2,,,,,,,,,,,,,,,,,,,5,3,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,4,4,4,2,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,1,,2,2,2,6,story12block|story20block|story99block|story62block|story68block|story98block|story73block|story64block|story92block|story30block
2024.3.10 3:11,2024.3.10 4:05,0,207.135.198.92,100,3232,1,2024.3.10 4:05,R_50OXjStQYhwtQrz,,,,,40.763,-73.9926,anonymous,EN,6550a0145270fff774d8ab7d,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,4,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,1,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,3,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,58,1,English,1,2,7,5,story98block|story51block|story81block|story2block|story29block|story77block|story48block|story22block|story10block|story7block
2024.3.10 3:03,2024.3.10 4:10,0,136.36.195.1,100,4003,1,2024.3.10 4:10,R_3FKfU2xO5hWpYmV,,,,,40.2329,-111.6688,anonymous,EN,55a9f6a1fdf99b2d81b5295f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,5,4,,,,,,,,4,3,4,3,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,4,4,5,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,3,3,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,30,3,English,1,2,11,3,story70block|story74block|story9block|story85block|story23block|story49block|story86block|story117block|story25block|story115block
2024.3.10 3:35,2024.3.10 4:18,0,204.144.198.111,100,2593,1,2024.3.10 4:18,R_21nGl0PFVk6ZfQY,,,,,42.0228,-91.6572,anonymous,EN,63ea6e6d78fced1e97a149c8,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,5,5,4,3,5,4,,,,,,,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,1,English,1,2,10,3,story88block|story112block|story17block|story87block|story27block|story64block|story61block|story94block|story42block|story60block
2024.3.10 4:00,2024.3.10 4:27,0,184.100.13.104,100,1603,1,2024.3.10 4:27,R_5PC3IW79M7VQo0G,,,,,42.7409,-90.491,anonymous,EN,656dd46f79cd75dd0b1d8f5d,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,4,4,4,3,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,4,3,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,54,2,English,1,2,12,5,story88block|story14block|story70block|story58block|story98block|story73block|story22block|story15block|story112block|story47block
2024.3.10 4:00,2024.3.10 4:28,0,99.99.207.251,100,1659,1,2024.3.10 4:28,R_5QoUuSNNA44KcL3,,,,,43.642,-84.2673,anonymous,EN,5dd3d566e05cad3b130de19a,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,2,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,1,English ,1,2,8,4,story59block|story64block|story38block|story55block|story103block|story97block|story37block|story115block|story19block|story23block
2024.3.10 3:59,2024.3.10 4:29,0,70.112.239.162,100,1812,1,2024.3.10 4:29,R_2qq9V1GdY466Zfz,,,,,30.2304,-97.7243,anonymous,EN,55b237e6fdf99b19ea79d2f7,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,55,2,English,1,2,10,5,story96block|story92block|story5block|story80block|story16block|story62block|story34block|story97block|story20block|story55block
2024.3.10 6:51,2024.3.10 6:58,0,76.123.1.204,100,449,1,2024.3.10 6:58,R_17IFbWDnrevhhGF,,,,,38.4039,-78.6308,anonymous,EN,65e85d1d6b26bbf3d0066251,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,3,4,4,,,,,,,1,5,5,5,4,4,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,1,4,4,,,,,,,18,2,English,1,2,9,3,story51block|story49block|story52block|story16block|story41block|story119block|story68block|story7block|story89block|story28block
2024.3.10 6:52,2024.3.10 6:59,0,174.96.79.15,100,440,1,2024.3.10 6:59,R_2LzJpg2xFPrS0tr,,,,,39.8378,-84.1111,anonymous,EN,62e97dfea1a1ef00cb9f0b10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,4,3,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,3,3,3,3,4,3,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,3,4,4,,,,,,,,,,,,,,,,,,,4,3,4,4,5,5,,,,,,,4,5,4,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,1,englsih,1,2,11,7,story48block|story18block|story56block|story33block|story62block|story31block|story60block|story23block|story47block|story45block
2024.3.10 6:51,2024.3.10 7:03,0,74.71.201.81,100,736,1,2024.3.10 7:03,R_5aFsQ1PXECZSVEX,,,,,40.6375,-74.0216,anonymous,EN,65cb86a3dd1893183b69bb6c,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,5,,,,,,,,,,,,,1,3,5,3,1,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,1,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,46,2,English,1,2,11,7,story50block|story14block|story5block|story36block|story77block|story31block|story42block|story73block|story45block|story64block
2024.3.10 6:51,2024.3.10 7:03,0,73.207.169.91,100,743,1,2024.3.10 7:03,R_517TbGMBV7nLToi,,,,,33.7596,-84.7463,anonymous,EN,655fb267d98c83d9b05df214,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,4,4,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,2,English,1,2,3,5,story51block|story26block|story90block|story14block|story53block|story95block|story35block|story8block|story60block|story9block
2024.3.10 6:56,2024.3.10 7:04,0,69.249.129.123,100,497,1,2024.3.10 7:04,R_2nPblcwxv3yzRG9,,,,,40.4441,-75.345,anonymous,EN,641386b1cb9a9c1e3569d4ee,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,52,2,English,1,2,12,3,story74block|story112block|story108block|story48block|story22block|story71block|story62block|story52block|story40block|story17block
2024.3.10 6:52,2024.3.10 7:05,0,81.161.6.103,100,743,1,2024.3.10 7:05,R_2QJC4UjBH4Fiz9k,,,,,40.7662,-74.0178,anonymous,EN,64001c3e48013fca28465267,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,49,1,English,1,2,11,5,story95block|story96block|story37block|story31block|story117block|story85block|story50block|story1block|story23block|story9block
2024.3.10 6:52,2024.3.10 7:05,0,81.161.7.79,100,759,1,2024.3.10 7:05,R_7VDZG8utEOpEwIV,,,,,40.7662,-74.0178,anonymous,EN,63c13fcab1eda5bbe034a17c,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,49,1,English,1,2,11,5,story117block|story27block|story23block|story92block|story58block|story37block|story13block|story1block|story114block|story95block
2024.3.10 6:50,2024.3.10 7:05,0,98.109.115.125,100,902,1,2024.3.10 7:05,R_1H0KErn3pnXK0Yw,,,,,40.9175,-73.9912,anonymous,EN,5dcf7b49523df00ae9c4e07e,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,4,4,4,5,5,4,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,4,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,2,Engish,1,2,11,5,story55block|story77block|story27block|story48block|story50block|story56block|story62block|story101block|story58block|story102block
2024.3.10 6:53,2024.3.10 7:06,0,76.159.173.110,100,723,1,2024.3.10 7:06,R_75TIQMlXZk1ikq0,,,,,32.1336,-111.0973,anonymous,EN,5febd397ad8fbad21bcd6182,,,,,,,,,,,,,5,2,,5,3,,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,4,2,4,3,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,2,4,5,,,,,,,5,4,5,2,5,3,,,,,,,4,2,3,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,2,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,2,4,33,1,English ,1,2,11,4,story35block|story96block|story111block|story120block|story27block|story37block|story3block|story33block|story15block|story28block
2024.3.10 6:51,2024.3.10 7:06,0,70.113.35.104,100,915,1,2024.3.10 7:06,R_25RusFmVufvqPPE,,,,,30.424,-97.7932,anonymous,EN,64451c0fc0996ad3708184b9,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,4,3,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,4,,,,,,,,,,,,,,,,,,,,2,English,1,2,12,6,story55block|story78block|story112block|story100block|story109block|story117block|story98block|story81block|story21block|story108block
2024.3.10 6:51,2024.3.10 7:07,0,98.179.11.205,100,921,1,2024.3.10 7:07,R_2f0NJgoLVj5hccJ,,,,,41.155,-96.0325,anonymous,EN,65b3ed0aeaf68da25cef6e37,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,1,5,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,2,,,,,,,,,,,,,4,3,4,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,2,3,5,,,,,,,,,,,,,,,,,,,5,2,5,5,5,2,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,2,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,46,1,English,1,2,12,6,story111block|story98block|story90block|story94block|story105block|story72block|story32block|story29block|story37block|story24block
2024.3.10 6:51,2024.3.10 7:07,0,172.58.253.189,100,946,1,2024.3.10 7:07,R_2Wpyp16qrzZioLv,,,,,35.2296,-80.843,anonymous,EN,63b6c18f4f13282703357493,,,,,,,,,,,,,5,3,,5,4,,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,1,5,2,,,,,,,,,,,,,,,,,,,3,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,5,4,5,5,4,2,,,,,,,,,,,,,1,2,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,5,4,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,2,English,1,2,11,6,story38block|story43block|story40block|story26block|story92block|story84block|story3block|story30block|story69block|story74block
2024.3.10 6:52,2024.3.10 7:07,0,174.198.10.92,100,885,1,2024.3.10 7:07,R_73gbTC9eMnB64U1,,,,,39.952,-75.1814,anonymous,EN,65e9e06ec999087bab157048,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,2,English,1,2,12,4,story76block|story96block|story78block|story13block|story27block|story88block|story111block|story37block|story65block|story71block
2024.3.10 6:51,2024.3.10 7:08,0,108.44.43.191,100,1025,1,2024.3.10 7:08,R_2qV8frJ4pycXVXK,,,,,42.747,-73.7527,anonymous,EN,60fcd2e26a72c518d0b60738,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,47,2,english,1,2,12,6,story86block|story97block|story12block|story80block|story6block|story34block|story76block|story11block|story113block|story66block
2024.3.10 6:51,2024.3.10 7:09,0,24.1.144.25,100,1062,1,2024.3.10 7:09,R_55EDLvr3hbsSxzf,,,,,41.8972,-87.6196,anonymous,EN,63d41e9f93e7a2487a33f4a2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,1,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,2,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,5,3,5,3,4,3,4,3,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,37,2,English,1,2,7,5,story67block|story88block|story22block|story120block|story63block|story95block|story70block|story71block|story44block|story17block
2024.3.10 6:55,2024.3.10 7:09,0,212.116.254.60,100,827,1,2024.3.10 7:09,R_5R9fxdaOHEXcD8Y,,,,,39.0469,-77.4903,anonymous,EN,6532afc996aad781b8ade182,,,,,,,,,,,,,5,4,,4,3,,4,4,,,,,,,,,,,,,,,,,,,5,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,3,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,5,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,2,English,1,2,5,5,story3block|story30block|story38block|story94block|story7block|story54block|story58block|story52block|story13block|story86block
2024.3.10 6:49,2024.3.10 7:09,0,172.59.169.232,100,1203,1,2024.3.10 7:09,R_5DkclSAms2w97K8,,,,,38.5753,-90.2651,anonymous,EN,5e42fc295135b5000cd20d0b,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,5,4,4,3,4,5,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,4,4,4,44,2,english,1,2,6,4,story54block|story82block|story111block|story16block|story85block|story81block|story42block|story34block|story120block|story13block
2024.3.10 6:49,2024.3.10 7:10,0,67.191.218.22,100,1208,1,2024.3.10 7:10,R_7y1TEQ3rN7o77mM,,,,,33.5492,-84.3938,anonymous,EN,646f8a859c69c3cb1d5f08c8,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,59,1,English,1,2,10,5,story53block|story44block|story68block|story100block|story35block|story5block|story87block|story101block|story75block|story113block
2024.3.10 6:51,2024.3.10 7:10,0,216.254.241.184,100,1159,1,2024.3.10 7:10,R_52xwGajwFG4O1mr,,,,,43.5229,-96.786,anonymous,EN,5b92b49921e7200001f530a0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,3,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,,,,,,,5,5,4,5,2,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,30,2,English,1,2,3,2,story114block|story109block|story85block|story43block|story9block|story30block|story65block|story25block|story74block|story107block
2024.3.10 6:54,2024.3.10 7:11,0,174.210.67.229,100,973,1,2024.3.10 7:11,R_5cvYFSfdhIMWh3j,,,,,35.2843,-80.76,anonymous,EN,65c39067cbd525efe109a5e4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,4,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,2,English,1,2,7,5,story31block|story81block|story85block|story9block|story100block|story34block|story72block|story94block|story84block|story30block
2024.3.10 6:55,2024.3.10 7:11,0,45.46.214.78,100,970,1,2024.3.10 7:11,R_1GrRc0CSxCAmapX,,,,,43.0908,-77.4348,anonymous,EN,5f22bdb732432502a2615f3f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,2,4,4,4,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,1,1,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,4,4,4,,,,,,,4,4,2,4,4,4,2,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,2,English,1,2,11,6,story16block|story76block|story110block|story56block|story63block|story109block|story46block|story70block|story107block|story24block
2024.3.10 6:49,2024.3.10 7:11,0,68.40.96.109,100,1304,1,2024.3.10 7:11,R_1oD1LpQ5Ktdf4UF,,,,,42.683,-83.388,anonymous,EN,5c2cb4149461620001c075c2,,,,,,,,,,,,,5,4,,4,4,,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,1,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,3,3,,,,,,,,,,,,,4,2,4,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,65,2,English,1,2,6,5,story33block|story28block|story72block|story77block|story69block|story21block|story114block|story50block|story3block|story10block
2024.3.10 6:53,2024.3.10 7:11,0,184.59.184.90,100,1099,1,2024.3.10 7:11,R_6e89X6hmmSLaV93,,,,,40.8244,-81.3398,anonymous,EN,5758a78d768081000631a322,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,5,3,5,4,5,4,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,4,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,55,2,English,1,2,3,3,story100block|story83block|story84block|story71block|story108block|story38block|story41block|story76block|story43block|story1block
2024.3.10 6:53,2024.3.10 7:12,0,128.92.1.3,100,1144,1,2024.3.10 7:12,R_3rxKMJoy87vr0Lt,,,,,33.3792,-86.6969,anonymous,EN,646792a49a85f35e7a7f5169,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,3,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,2,5,5,5,5,5,4,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,1,3,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,5,3,5,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,61,2,English,1,2,6,2,story31block|story13block|story34block|story55block|story30block|story107block|story10block|story50block|story73block|story54block
2024.3.10 6:55,2024.3.10 7:12,0,98.114.129.252,100,1030,1,2024.3.10 7:12,R_1chlMG4p4b1DH5M,,,,,40.0146,-75.7136,anonymous,EN,61bb396b40db417c1a138e43,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,51,2,english,1,2,12,5,story120block|story36block|story68block|story38block|story14block|story78block|story39block|story106block|story82block|story88block
2024.3.10 6:54,2024.3.10 7:12,0,73.71.160.42,100,1083,1,2024.3.10 7:12,R_5nV5ofSmD0UEUn3,,,,,38.4782,-122.7475,anonymous,EN,5df97cf6deea2b70989b6528,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,3,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,53,2,English,1,2,11,5,story43block|story49block|story28block|story88block|story100block|story12block|story78block|story66block|story84block|story106block
2024.3.10 6:53,2024.3.10 7:12,0,140.177.140.183,100,1180,1,2024.3.10 7:12,R_5YKs995NJuwye9M,,,,,40.772,-89.6572,anonymous,EN,5d332957d0635b00013bd785,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,4,3,,,,,,,4,3,5,4,4,3,,,,,,,,,,,,,,,,,,,3,2,5,4,3,2,,,,,,,4,4,3,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,2,4,3,5,4,4,3,4,3,5,4,4,3,,,,,,,,,,,,,29,1,English,1,2,8,4,story16block|story74block|story32block|story117block|story72block|story118block|story116block|story80block|story23block|story78block
2024.3.10 6:54,2024.3.10 7:14,0,70.179.154.237,100,1203,1,2024.3.10 7:14,R_5hiSpLysiAO3tkJ,,,,,38.8253,-97.6389,anonymous,EN,5fab34d5e971f1617667232e,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,4,3,5,5,5,5,,,,,,,,,,,,,4,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,5,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,41,2,English,1,2,3,2,story8block|story11block|story4block|story60block|story93block|story75block|story77block|story40block|story57block|story52block
2024.3.10 6:51,2024.3.10 7:14,0,67.245.182.98,100,1334,1,2024.3.10 7:14,R_2qCcjNhxlq91QJX,,,,,41.7969,-74.7526,anonymous,EN,65e3e8d1eb70eed7e21ecabc,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,4,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,2,English ,1,2,12,5,story61block|story93block|story83block|story54block|story102block|story104block|story53block|story11block|story4block|story92block
2024.3.10 6:52,2024.3.10 7:14,0,75.128.228.159,100,1290,1,2024.3.10 7:14,R_7XhRU2t58jFm0pc,,,,,43.1228,-89.3841,anonymous,EN,6341a541b6cfd5f8933f48c4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,4,5,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,5,2,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,2,1,2,2,,,,,,,5,2,5,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,1,English,1,2,7,2,story21block|story110block|story86block|story28block|story97block|story63block|story17block|story66block|story99block|story34block
2024.3.10 6:54,2024.3.10 7:14,0,99.138.134.57,100,1155,1,2024.3.10 7:14,R_5dKYZEexFdFpKie,,,,,35.8677,-86.4174,anonymous,EN,5885f97f41da4500014d3645,,,,,,,,,,,,,,,,,,,,,5,5,2,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,3,2,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,2,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,24,1,English,1,2,8,5,story90block|story15block|story4block|story67block|story28block|story112block|story17block|story48block|story69block|story119block
2024.3.10 6:50,2024.3.10 7:14,0,174.55.26.179,100,1432,1,2024.3.10 7:14,R_5Pnr8uIjYNJ7ktP,,,,,40.3781,-76.4355,anonymous,EN,5c1655c7ad682500017070d2,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,3,,,,,,,,,,,,,,,,,,,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,35,1,English,1,1,9,2,story31block|story48block|story61block|story116block|story9block|story27block|story43block|story95block|story1block|story80block
2024.3.10 6:51,2024.3.10 7:14,0,68.132.210.65,100,1389,1,2024.3.10 7:14,R_7QXi1f39N153re7,,,,,40.9163,-73.7898,anonymous,EN,5e84f020507cd30b367b2624,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,2,5,4,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,5,4,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,4,4,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,4,4,2,,,,,,,,,,,,,2,3,4,3,5,4,,,,,,,,,,,,,70,1,ENG,1,,12,6,story110block|story81block|story79block|story106block|story75block|story54block|story61block|story115block|story53block|story118block
2024.3.10 6:52,2024.3.10 7:14,0,74.222.120.117,100,1317,1,2024.3.10 7:14,R_2S6btORJAPfz2eh,,,,,33.6183,-80.2126,anonymous,EN,5dc1eb838a84461511b3cd73,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,5,3,5,5,5,2,,,,,,,,,,,,,5,4,5,4,5,5,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,2,English,1,2,1,1,story5block|story12block|story57block|story47block|story108block|story38block|story91block|story19block|story20block|story16block
2024.3.10 6:53,2024.3.10 7:14,0,70.15.80.18,100,1281,1,2024.3.10 7:14,R_1rAvnZHSdYqEM5B,,,,,41.1404,-75.9364,anonymous,EN,612962f44f151ddfd0298c52,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,4,5,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,2,4,2,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,63,1,english,1,2,12,3,story29block|story25block|story85block|story112block|story69block|story79block|story98block|story7block|story42block|story109block
2024.3.10 6:55,2024.3.10 7:15,0,70.41.160.161,100,1207,1,2024.3.10 7:15,R_1e83cwklGmvvG9J,,,,,32.313,-93.8852,anonymous,EN,5f32e17a994ab90905935b3a,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,2,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,3,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,3,2,2,2,4,4,,,,,,,,,,,,,,,,,,,,,,,,,1,4,2,4,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,3,2,2,2,,,,,,,,,,,,,,,,,,,4,2,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,2,2,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,3,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,24,3,English,1,2,2,2,story64block|story97block|story19block|story54block|story59block|story75block|story115block|story104block|story79block|story35block
2024.3.10 6:55,2024.3.10 7:15,0,172.56.73.30,100,1219,1,2024.3.10 7:15,R_3YP6USzcJiGB5H3,,,,,28.3943,-81.3615,anonymous,EN,5dd034d1fce606114e3bb8e0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,4,,,,,,,5,5,5,5,4,3,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,58,2,English ,1,2,3,2,story51block|story49block|story18block|story87block|story73block|story6block|story113block|story47block|story57block|story41block
2024.3.10 6:51,2024.3.10 7:16,0,172.58.123.107,100,1500,1,2024.3.10 7:16,R_7QXm5omxqigZ2NH,,,,,42.3673,-83.1329,anonymous,EN,5658000ca9872d0011e1ba26,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,34,1,English,1,2,6,2,story103block|story10block|story87block|story1block|story96block|story25block|story116block|story57block|story39block|story15block
2024.3.10 6:52,2024.3.10 7:16,0,71.214.129.192,100,1412,1,2024.3.10 7:16,R_2r08c8C0pLPOoJv,,,,,28.7739,-81.6463,anonymous,EN,63d404c998ba54d608329c33,4,5,5,4,4,4,4,4,3,1,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,2,5,4,5,4,5,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,2,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,3,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,47,1,English,1,1,10,5,story85block|story2block|story17block|story80block|story49block|story18block|story73block|story112block|story1block|story99block
2024.3.10 6:54,2024.3.10 7:17,0,162.84.182.105,100,1340,1,2024.3.10 7:17,R_6fUzN57LdvzVxOO,,,,,40.6208,-74.0426,anonymous,EN,6400de8f305c51d03c2a9a0e,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,5,5,5,5,3,4,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,3,2,5,2,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,2,,,,,,,,,,,,,3,2,5,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,2,5,4,,,,,,,38,1,English,1,2,11,5,story119block|story7block|story40block|story113block|story82block|story25block|story41block|story98block|story6block|story110block
2024.3.10 6:53,2024.3.10 7:17,0,72.133.114.206,100,1437,1,2024.3.10 7:17,R_24WeuZvBg7iYDx7,,,,,30.4509,-97.952,anonymous,EN,65a581e6eb4d93a47f970be5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,1,,,,,,,,,,,,,5,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,46,2,english,1,2,12,3,story68block|story87block|story63block|story14block|story97block|story103block|story58block|story48block|story6block|story106block
2024.3.10 6:53,2024.3.10 7:17,0,74.109.244.182,100,1433,1,2024.3.10 7:17,R_5MtUEqWX4YlGeqY,,,,,40.4725,-79.9109,anonymous,EN,6554d04c73158a94d70192dd,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,2,1,,,,,,,,,,,,,,,,,,,,4,4,3,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,1,1,4,4,4,5,3,1,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,3,2,2,,,,,,,3,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,2,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,2,English,1,1,7,5,story113block|story90block|story92block|story47block|story101block|story22block|story82block|story46block|story26block|story66block
2024.3.10 6:55,2024.3.10 7:18,0,96.27.93.193,100,1331,1,2024.3.10 7:18,R_5AGzg0HmXsMsi7I,,,,,42.1453,-83.2176,anonymous,EN,63d1834e69a637cd32f16634,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,2,4,2,,,,,,,4,3,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,4,3,,,,,,,,,,,,,4,2,3,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,1,English,1,2,6,5,story31block|story19block|story58block|story77block|story44block|story47block|story102block|story17block|story92block|story9block
2024.3.10 6:52,2024.3.10 7:18,0,72.230.73.198,100,1513,1,2024.3.10 7:18,R_4GUL5JiL9WMchvZ,,,,,43.0599,-76.1416,anonymous,EN,6559cdab800b1fea9ae41e51,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,4,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,1,English,1,2,7,2,story108block|story36block|story81block|story67block|story88block|story45block|story38block|story49block|story95block|story61block
2024.3.10 6:52,2024.3.10 7:18,0,172.250.110.246,100,1538,1,2024.3.10 7:18,R_4as7nhWavQTGUlH,,,,,34.2827,-118.8875,anonymous,EN,63fa2f029381a13d9f2a36a8,,,,,,,5,2,4,1,5,5,4,2,,5,2,,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,5,5,2,5,3,5,5,5,3,,,,,,,5,5,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,2,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,53,,English,1,2,4,3,story20block|story110block|story2block|story68block|story99block|story17block|story91block|story3block|story18block|story86block
2024.3.10 6:51,2024.3.10 7:18,0,23.84.148.181,100,1613,1,2024.3.10 7:18,R_7kn6UAJGMU5z00J,,,,,38.9933,-92.3078,anonymous,EN,65d96fc2ab41c5ce72f1c545,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,4,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,2,English,1,2,11,5,story62block|story104block|story35block|story59block|story101block|story56block|story83block|story13block|story8block|story33block
2024.3.10 6:54,2024.3.10 7:18,0,172.4.5.180,100,1419,1,2024.3.10 7:18,R_5rwSmixZlodPTaB,,,,,32.48,-96.9905,anonymous,EN,5d1e5ece2e9ac30016b522c5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,3,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,3,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,3,2,4,3,,,,,,,,,,,,,4,3,2,3,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,4,3,5,3,,,,,,,,,,,,,3,2,2,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,2,3,3,2,,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,3,2,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,1,2,2,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,2,English,1,1,12,5,story51block|story42block|story63block|story112block|story54block|story65block|story71block|story39block|story10block|story15block
2024.3.10 6:51,2024.3.10 7:18,0,129.222.254.24,100,1666,1,2024.3.10 7:18,R_5kNHbPBs3Hr0Mbc,,,,,33.7485,-84.3871,anonymous,EN,62b1ed31eaaaa61b18c69032,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,2,engish,1,2,6,2,story13block|story29block|story58block|story114block|story96block|story80block|story11block|story103block|story93block|story5block
2024.3.10 6:54,2024.3.10 7:18,0,70.161.159.227,100,1445,1,2024.3.10 7:18,R_5L6XvHLvFHgmycI,,,,,36.8848,-76.1472,anonymous,EN,64a2be5c2053c3002cf8bbfc,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,68,2,English,1,2,4,4,story64block|story27block|story117block|story55block|story116block|story62block|story97block|story23block|story37block|story26block
2024.3.10 6:56,2024.3.10 7:19,0,100.36.163.180,100,1389,1,2024.3.10 7:19,R_5HnVH1mZQYpDQm5,,,,,38.8173,-77.2905,anonymous,EN,65661de90c2260598c3ffd5b,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,34,2,English,1,2,10,5,story26block|story20block|story2block|story105block|story118block|story33block|story61block|story5block|story77block|story83block
2024.3.10 6:50,2024.3.10 7:19,0,108.21.100.74,100,1751,1,2024.3.10 7:19,R_5314QaEZmxkO9ki,,,,,40.7801,-73.2458,anonymous,EN,65c10ed7544fa71bac9bec3c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,2,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,1,1,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,3,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,28,2,English,1,1,8,7,story15block|story94block|story105block|story64block|story29block|story52block|story116block|story36block|story10block|story46block
2024.3.10 6:50,2024.3.10 7:19,0,76.87.210.174,100,1746,1,2024.3.10 7:19,R_1gbR1cJWufysgdX,,,,,34.1371,-117.6599,anonymous,EN,63dd3dd2593c92be97d8dbde,,,,,,,,,,,,,,,,,,,,,4,1,1,1,4,1,,,,,,,4,1,4,1,1,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,1,1,1,,,,,,,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21,1,English,1,2,6,2,story94block|story90block|story4block|story107block|story71block|story6block|story83block|story12block|story51block|story65block
2024.3.10 6:55,2024.3.10 7:19,0,98.114.231.114,100,1444,1,2024.3.10 7:19,R_5oRxErNNjN7C2Cb,,,,,40.0619,-74.9987,anonymous,EN,5d1fee93a3262d0019af14d2,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,4,5,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,3,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,1,English,1,1,11,5,story46block|story65block|story82block|story5block|story4block|story77block|story101block|story60block|story29block|story22block
2024.3.10 6:50,2024.3.10 7:20,0,68.204.3.162,100,1806,1,2024.3.10 7:20,R_7yJz6QNpDgSmnOp,,,,,28.6841,-81.2812,anonymous,EN,6369700320bc7dd22e733009,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,5,3,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,65,2,English,1,2,8,5,story84block|story29block|story79block|story7block|story96block|story78block|story66block|story40block|story4block|story106block
2024.3.10 6:50,2024.3.10 7:20,0,208.38.228.29,100,1808,1,2024.3.10 7:20,R_5rF5ldUQZqAFwVX,,,,,42.0373,-93.6005,anonymous,EN,637d58b9dd14dc68ba68920a,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,50,1,ENGLISH,1,2,11,6,story10block|story28block|story71block|story117block|story53block|story75block|story40block|story87block|story79block|story27block
2024.3.10 6:54,2024.3.10 7:21,0,75.134.65.251,100,1618,1,2024.3.10 7:21,R_2PzhDwP2lBiAo55,,,,,42.1502,-72.6078,anonymous,EN,5bcbd66377740000016a64b0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,5,1,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,2,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,4,3,5,1,,,,,,,,,,,,,,,,,,,,,,,,,3,3,2,2,4,3,4,3,4,4,4,2,5,4,4,1,4,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,69,2,English,1,2,3,3,story32block|story26block|story108block|story116block|story66block|story103block|story110block|story88block|story43block|story109block
2024.3.10 6:53,2024.3.10 7:21,0,23.121.132.57,100,1675,1,2024.3.10 7:21,R_2P0B3RZrng9A0wd,,,,,30.1244,-91.9526,anonymous,EN,6483b3662d98a34fa389dcd7,,,,,,,,,,,,,5,4,,5,2,,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,3,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,5,2,5,4,5,4,,,,,,,5,3,5,3,5,2,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,5,4,5,3,5,2,51,2,English,1,2,3,3,story109block|story18block|story120block|story118block|story3block|story105block|story111block|story107block|story22block|story51block
2024.3.10 6:51,2024.3.10 7:21,0,174.101.36.103,100,1796,1,2024.3.10 7:21,R_2c7KOcQPzeR8awm,,,,,39.4522,-83.841,anonymous,EN,5d951ede9b6f880018f63b6e,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,3,3,5,5,5,5,3,4,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,1,English,1,2,5,2,story86block|story60block|story98block|story25block|story11block|story5block|story107block|story39block|story22block|story23block
2024.3.10 6:50,2024.3.10 7:21,0,208.107.136.28,100,1869,1,2024.3.10 7:21,R_5ItsiPNlWAJMXlv,,,,,46.8393,-100.782,anonymous,EN,5dd9f0e719eecb97dfab7b48,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,48,1,English,1,2,4,3,story32block|story7block|story114block|story70block|story22block|story118block|story104block|story41block|story42block|story24block
2024.3.10 6:54,2024.3.10 7:21,0,99.141.134.103,100,1634,1,2024.3.10 7:21,R_5QJTLRUOrI2HccA,,,,,32.4644,-93.7207,anonymous,EN,62794a276fc2c539bfea92e3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,2,5,4,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,,,,,,,,,,,,,,,,,,,5,3,5,4,5,2,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,5,3,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,57,2,English,1,2,3,4,story79block|story91block|story81block|story44block|story24block|story76block|story48block|story72block|story8block|story68block
2024.3.10 6:54,2024.3.10 7:22,0,68.111.118.50,100,1661,1,2024.3.10 7:22,R_1vOqFNKtnDiokLf,,,,,36.0949,-94.1678,anonymous,EN,6466a1d27b0712d8d7810610,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,3,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,,,,,,,,,,,,,3,4,2,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,4,,,,,,,,,,,,,58,1,English,1,2,11,5,story38block|story36block|story13block|story85block|story118block|story88block|story94block|story24block|story75block|story100block
2024.3.10 6:50,2024.3.10 7:22,0,216.206.129.28,100,1942,1,2024.3.10 7:22,R_3LNzYXZk6hV8UK3,,,,,36.8633,-87.4848,anonymous,EN,5ddd2a4459b1b0c7509c7a47,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,,,,,,,,,,,,,5,5,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,3,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,2,,,,,,,5,5,4,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,5,4,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,4,,,,,,,,,,,,,,,,,,,48,1,English,1,2,3,2,story102block|story20block|story93block|story117block|story99block|story57block|story46block|story17block|story91block|story2block
2024.3.10 6:55,2024.3.10 7:23,0,24.241.82.72,100,1651,1,2024.3.10 7:23,R_5nCXIkvp6yWfIIR,,,,,41.1314,-100.7751,anonymous,EN,63d6873b65a6170d64a652f6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,5,5,5,5,4,4,5,5,41,1,English,1,2,11,5,story68block|story69block|story56block|story119block|story120block|story25block|story21block|story92block|story106block|story16block
2024.3.10 6:53,2024.3.10 7:23,0,68.61.192.12,100,1816,1,2024.3.10 7:23,R_5t06cGfzysEFnH3,,,,,42.6969,-84.5464,anonymous,EN,5d1e2045a37a4d001a1fc2cb,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,4,,,,,,,,,,,,,5,5,4,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,4,5,3,5,3,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,2,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,24,1,English,1,2,2,4,story65block|story32block|story64block|story111block|story53block|story86block|story11block|story59block|story21block|story8block
2024.3.10 7:01,2024.3.10 7:23,0,73.250.158.37,100,1305,1,2024.3.10 7:23,R_3PjyPszMlxc1Xtn,,,,,39.4889,-77.8889,anonymous,EN,6550de88683355a74699844c,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,26,2,English,1,2,4,2,story14block|story74block|story67block|story103block|story82block|story54block|story105block|story1block|story16block|story116block
2024.3.10 6:51,2024.3.10 7:23,0,68.48.25.23,100,1934,1,2024.3.10 7:23,R_2rfg32Gto14oNYE,,,,,42.2967,-85.2066,anonymous,EN,64d523f4ad7f5e602c479ad1,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,4,5,5,5,4,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,54,2,english,1,2,11,4,story44block|story21block|story5block|story6block|story39block|story115block|story87block|story19block|story69block|story107block
2024.3.10 6:51,2024.3.10 7:24,0,192.152.152.120,100,1933,1,2024.3.10 7:24,R_2GmMWRiofJgoqE9,,,,,32.4301,-80.6694,anonymous,EN,638fdf87700dd1228bade2e1,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,70,1,ENGLISH,1,2,11,6,story101block|story37block|story11block|story21block|story72block|story23block|story2block|story92block|story82block|story29block
2024.3.10 6:54,2024.3.10 7:25,0,24.211.136.253,100,1842,1,2024.3.10 7:25,R_53AD16kmVPaAxrj,,,,,35.9151,-79.0972,anonymous,EN,58064eb95dbea00001d72d74,,,,,,,5,4,5,4,5,5,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,2,Emglish,1,2,7,5,story19block|story74block|story45block|story115block|story2block|story94block|story21block|story4block|story60block|story73block
2024.3.10 6:56,2024.3.10 7:25,0,67.141.14.41,100,1703,1,2024.3.10 7:25,R_2Q4d1Heqytc4Odj,,,,,31.9472,-81.9389,anonymous,EN,6294caceabe2535ecd0eaba7,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,44,1,English,1,2,5,6,story74block|story78block|story8block|story114block|story84block|story34block|story100block|story61block|story41block|story15block
2024.3.10 6:55,2024.3.10 7:25,0,73.119.54.77,100,1789,1,2024.3.10 7:25,R_207rkH15goGaKed,,,,,42.6219,-70.6762,anonymous,EN,5cab2ada7cad090013633133,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,1,5,1,5,1,5,1,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,1,5,2,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,1,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,4,,,,,,,5,4,4,3,4,4,,,,,,,4,2,5,1,5,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,1,4,1,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,44,2,English,1,2,12,4,story91block|story93block|story66block|story43block|story49block|story73block|story42block|story113block|story89block|story101block
2024.3.10 7:01,2024.3.10 7:26,0,24.104.199.104,100,1528,1,2024.3.10 7:26,R_7WHa6pKB0J1z5bh,,,,,40.9285,-73.8282,anonymous,EN,5ba064c10d4416000157a224,,,,,,,4,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,3,3,4,5,,,,,,,,,,,,,,,,,,,,,,,,,4,5,3,5,3,4,,,,,,,4,3,3,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,33,1,English ,1,2,6,5,story2block|story8block|story106block|story45block|story76block|story52block|story50block|story66block|story15block|story96block
2024.3.10 6:53,2024.3.10 7:26,0,47.42.21.3,100,1980,1,2024.3.10 7:26,R_5tlzxFeGt3tZqdH,,,,,34.8308,-82.3507,anonymous,EN,653e815427effbcf60fd50e5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,3,3,4,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,1,5,4,,,,,,,57,1,,1,2,11,5,story12block|story119block|story114block|story65block|story94block|story9block|story24block|story70block|story105block|story89block
2024.3.10 6:49,2024.3.10 7:26,0,72.189.140.180,100,2216,1,2024.3.10 7:26,R_1IQsgY181zMYgu2,,,,,28.5274,-81.6012,anonymous,EN,57864d24900cc80001d2de56,,,,,,,,,,,,,,,,,,,,,5,3,5,5,5,5,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,4,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,45,1,eng,1,2,6,3,story101block|story87block|story6block|story120block|story43block|story55block|story4block|story90block|story18block|story114block
2024.3.10 6:49,2024.3.10 7:26,0,66.56.152.151,100,2210,1,2024.3.10 7:26,R_5gATdJST8fe7JFM,,,,,33.7387,-78.9762,anonymous,EN,64d52f62a1f1a7371760fe4f,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,5,4,4,3,4,3,,,,,,,,,,,,,,,,,,,5,3,5,3,5,3,,,,,,,2,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,3,5,4,5,3,5,3,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,51,1,English,1,2,4,5,story56block|story18block|story39block|story52block|story89block|story62block|story19block|story60block|story104block|story105block
2024.3.10 6:54,2024.3.10 7:27,0,72.92.228.142,100,1966,1,2024.3.10 7:27,R_5ArFoSM17J766Y1,,,,,41.701,-71.5194,anonymous,EN,63614cab87b22b72231c66e0,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,5,4,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,1,english,1,,1,1,story35block|story67block|story95block|story30block|story70block|story92block|story104block|story85block|story50block|story1block
2024.3.10 6:55,2024.3.10 7:28,0,71.121.245.70,100,1960,1,2024.3.10 7:28,R_2s4thsyPXssR0yv,,,,,39.268,-76.851,anonymous,EN,6229fff149374541c22a95bf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,5,5,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,3,5,3,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,4,2,5,4,,,,,,,,,,,,,,,,,,,4,3,4,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,69,1,English,1,2,11,5,story12block|story25block|story44block|story6block|story29block|story55block|story45block|story60block|story99block|story103block
2024.3.10 6:53,2024.3.10 7:28,0,98.51.1.130,100,2078,1,2024.3.10 7:28,R_2pyr6OpyXm5VXO6,,,,,37.7506,-122.4121,anonymous,EN,5f556bd46e6c4c93a5a90c77,,,,,,,4,2,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,3,2,4,3,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,3,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,3,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,2,Bengali,3,2,11,4,story93block|story33block|story24block|story71block|story12block|story96block|story2block|story42block|story11block|story105block
2024.3.10 6:50,2024.3.10 7:28,0,162.192.110.3,100,2302,1,2024.3.10 7:28,R_7KuWWff3wsX9QrD,,,,,33.6432,-83.9681,anonymous,EN,5f233e697cbaef0e3868725a,,,,,,,5,5,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,4,3,5,2,5,2,5,3,4,3,,,,,,,,,,,,,,,,,,,5,3,5,3,4,4,,,,,,,4,4,4,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,3,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,1,English,1,2,6,3,story8block|story108block|story20block|story46block|story2block|story99block|story26block|story32block|story25block|story30block
2024.3.10 6:55,2024.3.10 7:29,0,24.154.208.100,100,2046,1,2024.3.10 7:29,R_4iDpdNbGhcf5hdN,,,,,40.6124,-80.064,anonymous,EN,6449b6ac80df4eb6727b570c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,4,3,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,1,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,4,4,5,,,,,,,5,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,49,1,English,1,2,9,5,story72block|story104block|story81block|story91block|story83block|story50block|story40block|story111block|story45block|story39block
2024.3.10 6:51,2024.3.10 7:30,0,107.123.49.63,100,2336,1,2024.3.10 7:30,R_5VuwtM35GAGubcZ,,,,,40.7009,-73.9461,anonymous,EN,65b40fa5fc13e92b9c793475,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,3,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,1,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,2,5,1,5,4,5,4,5,4,5,4,35,2,English,1,2,11,5,story44block|story23block|story113block|story82block|story119block|story72block|story59block|story67block|story120block|story89block
2024.3.10 6:59,2024.3.10 7:30,0,174.219.7.64,100,1828,1,2024.3.10 7:30,R_3NX2y2GNZ3KrwtA,,,,,35.1362,-80.7673,anonymous,EN,5994e9b2f9db7d0001895864,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,5,4,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,39,2,English ,1,2,8,3,story48block|story79block|story89block|story53block|story72block|story37block|story46block|story20block|story111block|story99block
2024.3.10 7:06,2024.3.10 7:33,0,73.28.109.228,100,1592,1,2024.3.10 7:33,R_2Mm8rAXnDwbax4v,,,,,26.5559,-82.0214,anonymous,EN,5e0a434b8676812de85037c3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,5,5,5,4,4,5,,,,,,,,,,,,,4,4,5,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,3,5,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,1,english,1,2,12,5,story34block|story111block|story20block|story105block|story54block|story31block|story57block|story98block|story52block|story106block
2024.3.10 6:53,2024.3.10 7:33,0,75.69.154.246,100,2411,1,2024.3.10 7:33,R_5suclEW4lME2Apv,,,,,43.3044,-70.9794,anonymous,EN,638a3fd5992f01b81d0e1e93,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,4,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,4,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,5,5,4,4,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,55,1,English,2,,7,5,story83block|story93block|story29block|story65block|story41block|story84block|story32block|story61block|story51block|story109block
2024.3.10 7:06,2024.3.10 7:33,0,24.192.109.103,100,1613,1,2024.3.10 7:33,R_7IdTmGsVuqAL2Jb,,,,,27.787,-82.6761,anonymous,EN,659d8f1c62c891ab035fbdc7,,,,,,,,,,,,,5,5,,5,5,,5,5,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,4,5,5,1,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,4,4,,,,,,,4,4,5,5,4,4,,,,,,,,,,,,,,,,,,,1,3,5,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2,4,4,4,4,5,,,,,,,,,,,,,4,4,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,3,5,4,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,43,2,English,1,2,8,6,story8block|story114block|story60block|story110block|story80block|story3block|story64block|story83block|story58block|story45block
2024.3.10 6:53,2024.3.10 7:34,0,172.56.74.64,100,2456,1,2024.3.10 7:34,R_5QgYEK3DAYIDaPx,,,,,28.4932,-81.2878,anonymous,EN,642ee1cb7e6da0f6158a6743,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,5,4,2,,,,,,,,,,,,,,,,,,,5,3,5,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,3,2,5,2,,,,,,,,,,,,,4,2,4,4,5,2,5,4,5,4,5,4,,,,,,,3,5,4,4,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,62,1,english,1,2,5,5,story61block|story33block|story69block|story89block|story102block|story87block|story86block|story83block|story56block|story52block
2024.3.10 7:16,2024.3.10 7:34,0,71.60.171.10,100,1102,1,2024.3.10 7:34,R_1dpsgW4qn9SdIJT,,,,,40.6421,-79.7276,anonymous,EN,62eda5558d22fb31eba6a451,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,1,English,1,2,6,5,story5block|story43block|story6block|story55block|story113block|story61block|story26block|story13block|story30block|story16block
2024.3.10 6:54,2024.3.10 7:35,0,24.192.216.73,100,2456,1,2024.3.10 7:35,R_2PViRwRd05PKCGt,,,,,42.5538,-82.9185,anonymous,EN,5d3899e31c8fb9001ca6183c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,2,2,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,4,3,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,3,5,4,,,,,,,,,,,,,,,,,,,5,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,1,English,1,2,9,5,story78block|story81block|story10block|story59block|story71block|story35block|story104block|story91block|story108block|story49block
2024.3.10 7:22,2024.3.10 7:38,0,47.6.165.191,100,972,1,2024.3.10 7:38,R_1RuUkXWjA99JcnT,,,,,36.3001,-119.1295,anonymous,EN,5adef850eb60400001539109,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,5,4,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,4,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,5,5,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,1,English,1,1,7,3,story78block|story42block|story97block|story15block|story68block|story89block|story48block|story100block|story109block|story49block
2024.3.10 6:53,2024.3.10 7:39,0,207.255.14.106,100,2765,1,2024.3.10 7:39,R_2LiJhORB2Lz5Txo,,,,,40.0242,-79.8846,anonymous,EN,59ff81fd5d06850001afeeab,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,3,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,5,3,5,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,1,English,1,2,4,2,story34block|story53block|story7block|story101block|story75block|story14block|story36block|story20block|story98block|story59block
2024.3.10 6:55,2024.3.10 7:40,0,50.32.126.215,100,2690,1,2024.3.10 7:40,R_2QfVLfecTl5Iflv,,,,,41.5422,-75.6997,anonymous,EN,5d83dba73dfcaa0019a3125f,,,,,,,,,,,,,5,5,,5,5,,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,2,English,1,2,8,5,story3block|story18block|story80block|story57block|story116block|story47block|story102block|story87block|story51block|story10block
2024.3.10 6:50,2024.3.10 7:40,0,68.7.214.61,100,3030,1,2024.3.10 7:40,R_5mIhxUgkBiAOAGl,,,,,32.6065,-117.058,anonymous,EN,5d8a64630ffb9c001746ca2c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,4,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,3,2,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,3,2,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,5,5,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,3,2,5,5,2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,3,2,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,3,5,3,3,3,3,3,2,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,64,1,English,1,2,8,4,story82block|story63block|story36block|story24block|story67block|story110block|story109block|story49block|story11block|story92block
2024.3.10 6:56,2024.3.10 7:43,0,67.87.99.205,100,2786,1,2024.3.10 7:43,R_3O2F6OARvHgcuwo,,,,,40.8785,-72.9538,anonymous,EN,6433027685899f1cfc35e39e,,,,,,,,,,,,,4,4,,4,4,,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,4,5,5,4,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,4,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,4,4,,,,,,,,,,,,,,,,,,,49,2,english,3,2,11,5,story27block|story95block|story3block|story68block|story110block|story26block|story57block|story117block|story70block|story42block
2024.3.10 7:04,2024.3.10 7:44,0,172.59.120.10,100,2393,1,2024.3.10 7:44,R_7IdRbgJupWWwQp3,,,,,35.5144,-97.5865,anonymous,EN,65d79a97b88cea86747d57e1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,3,4,4,4,4,4,5,,,,,,,,,,,,,4,3,4,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,4,4,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,35,1,English,1,2,7,4,story59block|story66block|story32block|story116block|story56block|story36block|story24block|story93block|story33block|story102block
2024.3.10 7:26,2024.3.10 7:44,0,98.206.167.40,100,1106,1,2024.3.10 7:44,R_3M5whlcPqvjXr90,,,,,41.8018,-87.5993,anonymous,EN,65b549c67c7791499c09f8a2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,4,,,,,,,,,,,,,4,3,4,3,1,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,4,3,5,3,4,3,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,4,3,4,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,5,4,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,45,2,English,1,2,12,5,story85block|story70block|story12block|story47block|story62block|story63block|story99block|story115block|story50block|story74block
2024.3.10 6:57,2024.3.10 7:49,0,172.56.70.25,100,3103,1,2024.3.10 7:49,R_3Sfrl8A7AtYcde0,,,,,33.8508,-84.2863,anonymous,EN,5b646a727c39ee00010a18b0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,4,5,4,4,4,4,5,5,4,3,,,,,,,,,,,,,,,,,,,,5,4,4,5,3,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,4,3,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,5,4,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,5,,,,,,,,,,,,,45,1,english,1,2,1,3,story76block|story28block|story75block|story9block|story70block|story14block|story118block|story10block|story55block|story20block
2024.3.10 6:51,2024.3.10 7:51,0,76.37.87.109,100,3629,1,2024.3.10 7:51,R_5QDty3v8uIQUFWZ,,,,,43.0842,-75.2287,anonymous,EN,612146069bb6dfc53b730795,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,2,5,4,4,3,5,5,4,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,3,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,2,3,2,4,2,,,,,,,,,,,,,,,,,,,3,2,4,3,3,1,,,,,,,,,,,,,,,,,,,,,,,,,3,2,4,5,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,3,3,3,3,2,,,,,,,,,,,,,4,1,4,1,4,1,,,,,,,,,,,,,5,4,4,3,3,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,66,2,english,1,2,2,3,story115block|story40block|story100block|story84block|story106block|story75block|story39block|story58block|story79block|story103block
2024.3.10 6:51,2024.3.10 7:51,0,68.107.190.50,100,3650,1,2024.3.10 7:51,R_1WFOIEFsSUFHHS9,,,,,41.4866,-81.8037,anonymous,EN,616567af93f2b71b50c3ff85,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,45,1,English,1,2,4,6,story73block|story108block|story90block|story25block|story77block|story41block|story84block|story118block|story35block|story86block
2024.3.10 7:00,2024.3.10 8:02,0,172.56.164.181,100,3694,1,2024.3.10 8:02,R_3soxCvyPN8ydcJp,,,,,40.8,-73.9763,anonymous,EN,5c7c73b6f48c6d0001f6f49c,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,4,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,29,1,English,1,2,10,4,story65block|story7block|story9block|story51block|story88block|story96block|story94block|story39block|story22block|story119block
2024.3.10 7:36,2024.3.10 8:04,0,174.131.70.165,100,1723,1,2024.3.10 8:04,R_2PA67GtbZ3morfc,,,,,29.8097,-82.4675,anonymous,EN,5ea89d0c5a0a9c12978f8263,5,4,5,4,4,4,,,,,,,,,,,,,,,5,4,2,2,5,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,4,2,,,,,,,4,3,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,3,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,3,4,4,,,,,,,,,,,,,,,,,,,4,2,5,3,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3,3,5,4,4,3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,4,2,2,39,1,English,1,2,3,3,story95block|story14block|story91block|story120block|story69block|story104block|story76block|story67block|story1block|story4block
2024.3.10 8:15,2024.3.10 8:36,0,99.8.109.220,100,1279,1,2024.3.10 8:36,R_1GdBoC5VHU33lwO,,,,,38.8897,-121.2873,anonymous,EN,5f5e32a0d6a12c6857b8e127,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,4,4,3,5,5,5,5,5,5,5,4,5,4,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,2,4,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,3,5,4,5,4,,,,,,,5,4,1,1,5,4,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,2,5,,,,,,,,,,,,,,,,,,,4,5,5,4,4,5,,,,,,,,,,,,,,,,,,,,,,,,,5,5,4,5,5,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,27,1,English,1,2,11,3,story81block|story112block|story19block|story103block|story18block|story44block|story46block|story107block|story17block|story38block
